Entropy-based adaptive Hamiltonian Monte Carlo

Hamiltonian Monte Carlo (HMC) is a popular Markov Chain Monte Carlo (MCMC) algorithm to sample from an unnormalized probability distribution. A leapfrog integrator is commonly used to implement HMC in practice, but its performance can be sensitive to the choice of mass matrix used therein. We develop a gradient-based algorithm that allows for the adaptation of the mass matrix by encouraging the leapfrog integrator to have high acceptance rates while also exploring all dimensions jointly. In contrast to previous work that adapt the hyperparameters of HMC using some form of expected squared jumping distance, the adaptation strategy suggested here aims to increase sampling efficiency by maximizing an approximation of the proposal entropy. We illustrate that using multiple gradients in the HMC proposal can be beneficial compared to a single gradient-step in Metropolis-adjusted Langevin proposals. Empirical evidence suggests that the adaptation method can outperform different versions of HMC schemes by adjusting the mass matrix to the geometry of the target distribution and by providing some control on the integration time.

==> Fig/australian/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.61387	0.76389	0.91058	0.95214	0.97083	0.98019	0.9855	0.98897	0.99104	0.99267	0.91596	0.97249
1	0.59855	0.75989	0.913	0.9541	0.97155	0.98024	0.98548	0.98924	0.9916	0.993	0.93658	0.9827
2	0.61973	0.75508	0.9097	0.95316	0.97057	0.98018	0.98585	0.98953	0.99166	0.99339	0.93518	0.98028
3	0.65443	0.76333	0.91363	0.95388	0.9714	0.98092	0.98587	0.98911	0.99154	0.99327	0.92905	0.97594
4	0.66115	0.75982	0.91306	0.95415	0.97188	0.98068	0.98594	0.98907	0.99117	0.99265	0.94725	0.97547
5	0.60418	0.76005	0.91198	0.95332	0.97093	0.97997	0.98546	0.98847	0.99084	0.9926	0.96165	0.97552
6	0.66863	0.76	0.91182	0.9546	0.97098	0.97997	0.98534	0.98884	0.99133	0.99295	0.93407	0.97891
7	0.62195	0.75982	0.91141	0.95353	0.97072	0.98011	0.98578	0.98931	0.99164	0.99341	0.91221	0.98767
8	0.59694	0.76072	0.9142	0.95467	0.97174	0.9808	0.98602	0.98939	0.9916	0.99302	0.93914	0.97023
9	0.59956	0.76182	0.91256	0.95424	0.97134	0.98005	0.9857	0.98909	0.99147	0.99313	0.9199	0.97594


==> Fig/australian/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	6.1270323	7.540155	8.871655	10.264245	11.73082	13.501897	16.16789	17.548985	19.55012	21.023579	83.61762	90.24466
1	6.9051113	8.349859	9.964505	11.517279	13.089342	14.52274	16.335127	20.933228	20.045954	21.654753	94.717896	81.555336
2	7.1637506	8.624853	10.258998	11.881075	13.404562	15.072855	16.63475	17.964611	19.884079	21.276688	96.98167	92.01414
3	7.2647123	8.455092	10.22337	11.692551	13.440374	14.861508	16.576313	17.954473	19.889591	21.31062	97.049545	87.989716
4	7.2889686	8.459738	10.283886	12.028499	15.197155	15.165667	16.578121	18.160381	19.983091	21.42368	99.635635	95.07425
5	7.3234053	8.683441	10.260809	11.940771	13.43	15.053554	16.608519	18.213354	19.979109	21.608295	109.47014	86.179
6	7.28741	8.685794	10.2684555	11.89862	13.547957	15.105295	16.563057	18.42643	20.069527	21.589153	97.64346	84.57831
7	7.326747	8.683585	10.304056	11.97746	13.395981	15.254184	16.621134	18.238358	20.052116	21.458977	96.13186	74.893555
8	7.897855	8.454626	10.076167	11.77445	13.204442	14.945221	16.423208	18.099787	19.84072	21.404335	115.72946	93.9769
9	7.0554776	8.457942	10.068938	11.768839	13.173334	14.9984045	16.491634	18.04711	19.876312	21.29294	94.48213	91.917946


==> Fig/australian/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	321.5277	759.8212	688.3405	575.65	495.6576	425.9132	353.80157	318.00266	287.38757	259.62875	106.13854	110.80988
1	287.03525	688.4649	601.31665	511.38403	442.60358	393.12772	351.4989	272.98602	283.20947	260.49213	95.5116	122.61613
2	269.58438	653.0925	576.68774	488.61026	428.37457	378.8597	340.52753	313.32767	281.98587	261.38486	92.89487	108.67895
3	268.30365	677.5483	575.89014	490.1539	420.04642	376.55997	335.84186	307.4495	276.53262	254.94646	92.59179	113.64965
4	267.28247	679.68695	582.43286	482.10925	377.20752	372.96826	338.32858	313.46527	283.0025	268.45532	91.44051	105.18095
5	270.22742	658.1007	585.44366	487.33957	425.01523	375.91425	337.85205	307.29117	278.79303	258.85913	84.33765	116.03755
6	264.8699	663.21277	588.45056	495.2049	430.20328	382.2061	346.96585	310.51785	285.59494	264.85065	91.92471	118.23363
7	268.67883	659.2152	579.92505	483.9803	433.8123	376.58597	344.2678	312.8952	284.76593	265.80524	92.161514	133.52283
8	250.70804	682.14777	588.77655	490.93857	435.64243	380.9654	342.34372	311.11	281.9495	260.72284	78.10566	106.409134
9	284.0644	676.3882	595.97394	491.45166	432.9916	373.45697	337.88586	307.7889	280.08115	257.6867	94.022415	108.79269


==> Fig/australian/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	357.57062	870.22424	786.7995	654.27966	564.13226	480.25595	400.52438	361.30887	326.18216	294.6253	119.59201	110.80988
1	319.5282	785.6704	685.1518	582.63586	505.10956	451.02536	401.00293	310.27646	322.27206	296.71857	105.576675	122.61613
2	301.04724	747.51355	661.7125	557.29553	490.44147	431.59625	386.95447	357.13983	319.4682	294.5717	103.11227	108.67895
3	303.6625	781.49493	659.40656	560.5167	479.33032	427.23175	383.39914	347.59567	314.31674	289.09497	103.04015	113.64965
4	303.1848	776.70746	667.91693	548.10486	428.4294	426.242	383.62335	355.23944	320.05914	302.59863	100.3657	105.18095
5	296.82523	759.7181	678.143	557.7123	483.79666	430.9175	385.8852	349.23138	316.66666	294.03107	91.34911	116.03755
6	294.6195	756.5896	676.7188	566.45123	490.61694	434.96472	394.58353	352.1085	324.66174	301.1591	102.41341	118.23363
7	296.9721	752.43964	664.9813	550.7791	490.2999	426.77982	389.50137	354.19003	321.89786	301.01587	104.02379	133.52283
8	284.52206	781.1403	679.8887	563.18994	496.94684	433.55368	388.4635	352.40952	321.62778	295.08276	86.408424	106.409134
9	317.45282	775.5053	678.32996	557.78107	490.75934	425.9124	384.15536	351.7572	318.02106	294.51807	105.84011	108.79269


==> Fig/australian/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	380.73877	874.5297	795.40405	673.4997	584.23694	498.49905	418.4811	380.91748	342.59616	312.24277	380.73877	110.80988
1	338.2831	780.9225	709.0881	600.9505	524.10376	470.75626	417.2686	321.91592	334.12137	307.70917	338.2831	122.61613
2	322.06927	747.1015	685.0686	571.29285	506.86185	448.9383	402.3886	372.66574	337.78238	309.5702	322.06927	108.67895
3	319.50204	772.71906	672.3661	580.57574	501.0593	449.90115	399.66925	367.4074	332.06195	310.013	319.50204	113.64965
4	318.3775	776.7963	684.16486	568.39056	449.76126	442.75565	407.21786	370.93655	336.90582	319.2523	318.3775	105.18095
5	311.00174	753.9427	686.0914	581.4799	502.63718	451.0082	408.4811	373.2288	339.55313	315.93567	311.00174	116.03755
6	320.50546	754.42035	686.8411	582.6053	508.6773	451.22995	412.4145	365.9789	336.9372	310.63522	320.50546	118.23363
7	322.8997	759.1817	691.4035	573.57733	515.2146	447.12256	407.6121	366.48755	331.57285	311.875	322.8997	133.52283
8	299.43643	765.3058	691.20514	575.78394	510.6351	453.8232	407.96097	371.3889	335.98718	312.51	299.43643	106.409134
9	333.21017	776.6276	705.1049	586.59686	518.1339	442.60196	409.08054	372.0419	332.2883	309.49918	333.21017	108.79269


==> Fig/australian/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	230.59329	88.55968	254.46944	271.8646	295.68384	336.47308	298.96967	142.11662	193.81624	105.66199	2922.812	10000.0
1	213.76562	123.26975	167.2139	175.82391	195.95349	182.92441	221.79817	257.17505	285.16205	295.01953	3230.1106	10000.0
2	190.82526	129.37495	137.56488	118.12604	141.20627	168.51292	159.29881	156.8414	164.95175	156.1676	3118.2893	10000.0
3	188.09802	110.351425	119.546555	123.43964	122.58506	120.90076	120.69951	122.33164	124.36758	125.15415	3147.8972	10000.0
4	207.39566	149.99484	137.11176	140.82573	199.20052	205.08037	205.09415	228.59384	229.90532	251.29166	3472.4453	10000.0
5	188.33215	119.86328	117.29108	132.43465	137.55484	115.632164	118.67157	122.21647	134.01622	127.126175	3590.804	10000.0
6	191.77867	128.19011	143.7772	164.05316	184.34598	200.33766	215.78091	231.20511	259.9104	283.0717	3093.5715	10000.0
7	201.95584	142.62271	163.24185	155.49124	244.15202	341.45248	410.65228	422.17657	494.831	474.60806	2902.8928	10000.0
8	191.79971	100.58739	168.03853	176.48796	167.4982	181.47597	180.16309	204.25125	210.38712	217.08835	3214.1921	10000.0
9	224.68271	112.48425	142.19783	142.4444	148.51433	123.09261	124.67688	110.95724	100.910965	88.28794	3015.9531	10000.0


==> Fig/australian/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	37.6354	11.745074	28.683422	26.486565	25.205727	24.920431	18.49157	8.098282	9.913814	5.0258803	34.9545	110.80988
1	30.957592	14.763094	16.780954	15.266099	14.970462	12.595722	13.577989	12.285495	14.225417	13.623777	34.102432	122.616135
2	26.637619	15.00025	13.409193	9.942369	10.534195	11.179894	9.576267	8.730576	8.29567	7.3398457	32.15339	108.678955
3	25.892012	13.051475	11.6934595	10.557117	9.120658	8.13516	7.281445	6.813435	6.2528977	5.8728538	32.43598	113.64964
4	28.453362	17.730436	13.33268	11.707673	13.107751	13.522675	12.371374	12.5875025	11.5049925	11.729622	34.85144	105.180954
5	25.716473	13.803661	11.430978	11.090962	10.242355	7.6813865	7.145223	6.710267	6.7078176	5.8832116	32.801674	116.03755
6	26.316439	14.7585945	14.001834	13.78758	13.60692	13.262744	13.027843	12.547472	12.9505	13.111754	31.682322	118.23363
7	27.56419	16.424404	15.842484	12.981988	18.225767	22.384186	24.706635	23.14773	24.677246	22.116995	30.196991	133.52284
8	24.28504	11.89732	16.67683	14.989061	12.684989	12.142742	10.97003	11.284733	10.603805	10.142261	27.773327	106.409134
9	31.845144	13.299246	14.122425	12.103521	11.27386	8.207047	7.5600076	6.1482	5.0769463	4.146348	31.920883	108.79269


==> Fig/australian/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	37.732155	11.838511	28.256765	26.106302	24.280157	24.216715	18.116772	8.292819	10.007417	4.9629073	34.25519	49.030247
1	30.82328	15.03772	16.692879	15.127228	14.695983	12.362297	13.335609	12.070605	13.940977	13.350344	32.164318	53.31774
2	26.413496	15.280927	13.591861	9.754085	10.492671	11.33226	9.724158	8.85031	8.400577	7.422656	30.721422	48.273125
3	25.503763	13.02316	11.60422	10.488968	8.989626	7.9774365	7.148309	6.663836	6.12691	5.7361755	31.140213	51.828693
4	28.87173	19.18524	13.361711	11.717844	13.183763	13.669434	12.504333	12.525184	11.453505	11.638649	33.67309	46.263435
5	26.074541	13.81125	11.51535	11.264903	10.338399	7.725001	7.1927743	6.749242	6.7253127	5.912084	30.776812	52.932007
6	26.067217	15.018936	13.7881975	13.756883	13.563567	13.2033825	12.920079	12.433869	12.826569	12.985211	30.24562	52.188843
7	27.573704	16.204903	15.8806	13.075401	18.047638	22.324541	25.085579	23.353682	24.632862	22.04709	28.92944	58.314667
8	23.316456	11.555576	16.648111	14.819613	12.568735	11.887143	10.775875	11.090287	10.460199	10.012966	26.510815	46.81295
9	31.85846	13.354341	13.6709795	11.893071	11.113248	8.106381	7.4729743	6.0488806	5.075663	4.277836	30.441504	47.24391


==> Fig/australian/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	284.68658	332.84705	464.43878	423.5832	387.6586	355.3596	288.49393	201.03613	211.66965	145.89012	44.39777	47.138752
1	224.06061	261.55927	313.06097	287.73996	274.38956	240.60703	238.87218	199.61035	217.7223	206.86238	43.60287	50.523582
2	230.63399	285.44107	292.43008	264.6497	265.6015	257.382	228.72038	211.01991	195.14883	178.3185	40.81917	45.16604
3	250.33316	297.955	318.35416	273.01523	242.59631	227.0659	198.24611	191.47124	168.65271	158.21954	41.667015	49.28063
4	241.79205	301.17435	284.82632	275.40497	264.6727	273.7667	250.98221	236.25687	215.39388	206.61542	40.87966	44.668922
5	228.84444	273.75308	266.55276	268.39783	244.31496	190.8705	176.04556	163.12996	165.22772	144.64572	38.802006	48.814068
6	249.6462	301.68008	327.75635	308.1754	289.07043	269.52032	255.65833	237.03561	225.39731	219.99265	41.540993	50.643116
7	223.80736	303.16757	345.82437	302.4771	326.2957	317.2346	320.49625	294.85147	276.66452	258.2257	40.37688	55.38495
8	212.37012	287.09775	393.42148	341.95605	302.05685	280.13428	257.8288	247.40321	230.1472	214.5726	34.268627	44.542873
9	244.77522	276.48776	276.8231	263.26004	233.7221	194.77501	175.07396	153.42427	131.25624	117.98949	41.20553	47.20125


==> Fig/australian/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.623898983001709	0.7604419589042664	0.9121940732002258	0.9537790417671204	0.9711939692497253	0.9803110361099243	0.9856939315795898	0.9891020059585571	0.9913890957832336	0.9930089712142944	0.9330989718437195	0.977514922618866
std	0.02747318521142006	0.0024125666823238134	0.0013842496555298567	0.000765476725064218	0.0004498450143728405	0.00035341124748811126	0.00023405962565448135	0.00030095965485088527	0.00028469180688261986	0.0002987931075040251	0.014869803562760353	0.005066718440502882
min	0.5969399809837341	0.755079984664917	0.9096999764442444	0.9521399736404419	0.9705700278282166	0.9799699783325195	0.9853399991989136	0.9884700179100037	0.9908400177955627	0.9926000237464905	0.9122099876403809	0.970229983329773
25%	0.6007150113582611	0.7598374933004379	0.911512479186058	0.953372523188591	0.9708550125360489	0.9800650179386139	0.9854850023984909	0.9889949858188629	0.9912099987268448	0.9927400052547455	0.9221875071525574	0.9754825085401535
50%	0.6168000102043152	0.7600249946117401	0.9122699797153473	0.9539900124073029	0.9711599946022034	0.9801850020885468	0.9857400059700012	0.9891000092029572	0.9915049970149994	0.9930099844932556	0.9346249997615814	0.9759399890899658
75%	0.6463099718093872	0.7615450173616409	0.9130450040102005	0.9542175233364105	0.971512496471405	0.980569988489151	0.9858649969100952	0.9892925173044205	0.991599977016449	0.9932349920272827	0.9385000169277191	0.9799374938011169
max	0.6686300039291382	0.7638900279998779	0.9142000079154968	0.9546700119972229	0.9718800187110901	0.9809200167655945	0.986020028591156	0.9895300269126892	0.9916599988937378	0.9934099912643433	0.961650013923645	0.9876700043678284


==> Fig/australian/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	7.1640472412109375	8.439508438110352	10.058083534240723	11.674379348754883	13.361396789550781	14.84813117980957	16.49997329711914	18.358671188354492	19.91706085205078	21.4043025970459	98.54594421386719	87.8423843383789
std	0.44541269540786743	0.33865419030189514	0.43222200870513916	0.5178648829460144	0.8307703137397766	0.5136961340904236	0.1505386233329773	0.9337014555931091	0.15285654366016388	0.1898207664489746	8.699620246887207	6.239290237426758
min	6.127032279968262	7.540154933929443	8.871655464172363	10.26424503326416	11.730819702148438	13.501896858215332	16.167890548706055	17.54898452758789	19.550119400024414	21.023578643798828	83.61762237548828	74.8935546875
25%	7.082545876502991	8.454742670059204	10.070745468139648	11.711622714996338	13.181111097335815	14.882436513900757	16.440314769744873	17.985235691070557	19.878253936767578	21.297359943389893	95.07138633728027	84.97848129272461
50%	7.276061058044434	8.458839893341064	10.241183757781982	11.827762603759766	13.40027141571045	15.025979042053223	16.569684982299805	18.13008403778076	19.93435001373291	21.41400718688965	97.01560592651367	89.1171875
75%	7.314796090126038	8.66879415512085	10.266543865203857	11.930233240127563	13.437780857086182	15.097185134887695	16.600919246673584	18.232106685638428	20.030238151550293	21.55660915374756	99.13759231567383	91.9900894165039
max	7.897854804992676	8.68579387664795	10.304056167602539	12.028498649597168	15.197154998779297	15.254183769226074	16.634750366210938	20.9332275390625	20.06952667236328	21.654752731323242	115.72946166992188	95.07424926757812


==> Fig/australian/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	275.22821044921875	679.7678833007812	596.3237915039062	499.6822814941406	432.1554260253906	383.65576171875	342.931396484375	307.4834289550781	282.33026123046875	261.283203125	91.91292572021484	114.39315032958984
std	19.09188461303711	30.52088737487793	33.324066162109375	27.87543296813965	28.65945816040039	15.93825912475586	6.132375240325928	12.571754455566406	3.246171474456787	4.045125484466553	7.222681522369385	8.673294067382812
min	250.70803833007812	653.092529296875	575.89013671875	482.1092529296875	377.20751953125	372.96826171875	335.84185791015625	272.98602294921875	276.5326232910156	254.9464569091797	78.10565948486328	105.18094635009766
25%	267.5377655029297	660.214599609375	580.552001953125	487.65724182128906	425.85506439208984	376.07567596435547	337.99654388427734	307.5343475341797	280.54823303222656	259.0515365600586	91.56156349182129	108.70738220214844
50%	269.13160705566406	676.9682312011719	586.9471130371094	490.5462341308594	431.5974426269531	377.72283935546875	341.4356231689453	310.8139190673828	282.4941864013672	260.60748291015625	92.37665176391602	112.22976684570312
75%	280.6051483154297	681.5325622558594	594.1745910644531	494.26658630371094	435.1848907470703	381.89591217041016	346.2913360595703	313.2195510864258	284.37681579589844	263.9841995239258	93.74052810668945	117.68460845947266
max	321.5277099609375	759.8212280273438	688.3405151367188	575.6500244140625	495.6575927734375	425.9132080078125	353.80157470703125	318.0026550292969	287.3875732421875	268.455322265625	106.13854217529297	133.5228271484375


==> Fig/australian/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	307.53851318359375	778.7003784179688	683.9049072265625	569.8746337890625	491.98626708984375	436.84796142578125	389.809326171875	349.12567138671875	320.5173034667969	296.34161376953125	102.17216491699219	114.39315032958984
std	20.39731216430664	34.90399932861328	37.15925216674805	31.13055992126465	32.79092025756836	16.95848846435547	6.664011001586914	14.196642875671387	3.5947718620300293	4.125664234161377	8.835010528564453	8.673294067382812
min	284.5220642089844	747.5135498046875	659.4065551757812	548.1048583984375	428.4294128417969	425.91241455078125	383.3991394042969	310.2764587402344	314.3167419433594	289.094970703125	86.4084243774414	105.18094635009766
25%	296.86194610595703	757.3717193603516	665.7152252197266	557.3997192382812	485.42247009277344	426.8927993774414	384.5878219604492	349.8628387451172	318.3828430175781	294.5314712524414	100.87762641906738	108.70738220214844
50%	302.11602783203125	776.1063842773438	677.430908203125	559.1488952636719	490.5292053222656	431.2568817138672	387.708984375	352.2590026855469	320.8434600830078	294.8540344238281	103.07621002197266	112.22976684570312
75%	314.00524139404297	781.4062805175781	679.4989929199219	565.6359100341797	495.39996337890625	434.6119613647461	393.31298828125	354.97708892822266	322.1785125732422	299.94154357910156	105.1884536743164	117.68460845947266
max	357.57061767578125	870.2242431640625	786.7994995117188	654.2796630859375	564.1322631835938	480.2559509277344	401.0029296875	361.3088684082031	326.1821594238281	302.5986328125	119.59201049804688	133.5228271484375


==> Fig/australian/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	326.6024169921875	776.1546630859375	700.6737670898438	589.4752807617188	512.132080078125	455.66363525390625	409.0574645996094	366.29693603515625	335.98065185546875	311.92425537109375	326.6024169921875	114.39315032958984
std	21.811603546142578	36.40580368041992	34.89863586425781	30.922405242919922	32.54533004760742	16.983613967895508	5.841590404510498	16.172252655029297	3.5499627590179443	3.4114608764648438	21.811603546142578	8.673294067382812
min	299.4364318847656	747.1015014648438	672.3660888671875	568.3905639648438	449.7612609863281	442.6019592285156	399.66925048828125	321.9159240722656	331.5728454589844	307.70916748046875	299.4364318847656	105.18094635009766
25%	318.6586380004883	755.6106872558594	685.3242950439453	574.1289825439453	503.69334411621094	447.5764923095703	407.31642150878906	366.71751403808594	332.74656677246094	309.68089294433594	318.6586380004883	108.70738220214844
50%	321.28736877441406	769.0124206542969	689.0231323242188	581.02783203125	509.6562042236328	450.4546813964844	408.2210388183594	371.1627197265625	336.4465026855469	311.25511169433594	321.28736877441406	112.22976684570312
75%	330.63255310058594	776.754150390625	701.6795654296875	585.5989685058594	517.4040832519531	453.1748962402344	411.5810012817383	372.50978088378906	337.57108306884766	312.44319915771484	330.63255310058594	117.68460845947266
max	380.73876953125	874.5297241210938	795.404052734375	673.4996948242188	584.2369384765625	498.4990539550781	418.4811096191406	380.91748046875	342.5961608886719	319.2522888183594	380.73876953125	133.5228271484375


==> Fig/australian/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	202.92269897460938	120.52983093261719	155.04531860351562	160.09912109375	183.66944885253906	197.58824157714844	205.5805206298828	199.78652954101562	219.8258514404297	212.3477325439453	3170.896728515625	10000.0
std	15.651000022888184	18.527074813842773	39.262630462646484	44.219635009765625	53.495906829833984	81.32034301757812	91.4297866821289	94.08319091796875	113.52831268310547	118.76700592041016	220.92979431152344	0.0
min	188.0980224609375	88.55967712402344	117.29107666015625	118.12603759765625	122.5850601196289	115.63216400146484	118.67156982421875	110.95723724365234	100.91096496582031	88.2879409790039	2902.892822265625	10000.0
25%	191.0636100769043	110.8846321105957	137.22503662109375	134.53241729736328	143.03328323364258	134.44769096374512	133.3323631286621	127.27788734436035	141.75010299682617	125.64715766906738	3035.3577270507812	10000.0
50%	196.87777709960938	121.5665168762207	142.98751831054688	148.9678192138672	175.92208862304688	182.20018768310547	192.6286163330078	180.54632568359375	202.10167694091797	186.6279754638672	3133.09326171875	10000.0
75%	212.17313385009766	129.07874298095703	166.22088623046875	172.8812255859375	198.3887596130371	203.89469146728516	220.2938575744629	230.5522918701172	252.40913009643555	275.1266784667969	3226.1309814453125	10000.0
max	230.59329223632812	149.99484252929688	254.4694366455078	271.8645935058594	295.683837890625	341.4524841308594	410.65228271484375	422.17657470703125	494.83099365234375	474.6080627441406	3590.803955078125	10000.0


==> Fig/australian/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	28.530324935913086	14.247354507446289	15.59742546081543	13.8912935256958	13.897268295288086	13.4031982421875	12.47083854675293	10.835369110107422	11.020910263061523	9.89925479888916	32.28729248046875	114.39315032958984
std	3.9736058712005615	1.893720030784607	4.956571578979492	4.773660659790039	4.764604091644287	5.850109100341797	5.553267955780029	5.021996974945068	5.639306545257568	5.503650188446045	2.173928737640381	8.673297882080078
min	24.2850399017334	11.745074272155762	11.430977821350098	9.94236946105957	9.120657920837402	7.681386470794678	7.145223140716553	6.148200035095215	5.076946258544922	4.146347999572754	27.773326873779297	105.18095397949219
25%	25.99811840057373	13.113417387008667	13.351808071136475	11.245140075683594	10.719111204147339	8.9502592086792	8.064072489738464	7.134646773338318	7.104780554771423	5.87544322013855	31.74196195602417	108.70738792419434
50%	27.10090446472168	14.2811279296875	14.062129497528076	12.542754650115967	12.896369934082031	12.369232177734375	11.67070198059082	10.007654190063477	10.258809089660645	8.741053104400635	32.29468536376953	112.22976303100586
75%	30.331534385681152	14.940960884094238	16.468243837356567	14.688690900802612	14.629576444625854	13.45769190788269	13.440452337265015	12.481977701187134	12.589122772216797	12.766221284866333	33.77724266052246	117.68460845947266
max	37.635398864746094	17.730436325073242	28.683422088623047	26.48656463623047	25.205726623535156	24.92043113708496	24.706634521484375	23.147729873657227	24.67724609375	22.116994857788086	34.954498291015625	133.52284240722656


==> Fig/australian/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	28.423480987548828	14.431056022644043	15.501068115234375	13.80042839050293	13.727378845214844	13.2804594039917	12.427647590637207	10.807870864868164	10.964999198913574	9.83459186553955	30.88584327697754	50.62056350708008
std	4.1479387283325195	2.2533934116363525	4.843832492828369	4.672662258148193	4.51979923248291	5.714410781860352	5.612718105316162	5.067496299743652	5.609370708465576	5.450074672698975	2.2219886779785156	3.7809417247772217
min	23.316455841064453	11.55557632446289	11.515350341796875	9.754084587097168	8.989625930786133	7.725000858306885	7.148309230804443	6.048880577087402	5.075663089752197	4.277835845947266	26.510814666748047	46.26343536376953
25%	26.069047927856445	13.105955123901367	13.419248104095459	11.378138303756714	10.647815227508545	8.912851095199585	8.035770297050476	7.135136127471924	7.144128680229187	5.780152678489685	30.294591426849365	47.5012149810791
50%	26.993599891662598	14.415092945098877	13.729588508605957	12.484236240386963	12.876248836517334	12.124720096588135	11.640103816986084	9.970298767089844	10.233808040618896	8.717811107635498	30.749116897583008	50.42947006225586
75%	30.335392951965332	15.220124959945679	16.456233501434326	14.553930759429932	14.41287899017334	13.552920818328857	13.231726884841919	12.343053340911865	12.483302593231201	12.648570775985718	31.908291816711426	52.7462158203125
max	37.732154846191406	19.185239791870117	28.256765365600586	26.10630226135254	24.2801570892334	24.21671485900879	25.08557891845703	23.353681564331055	24.632862091064453	22.047090530395508	34.255191802978516	58.314666748046875


==> Fig/australian/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	239.094970703125	292.1163024902344	328.34881591796875	300.8659362792969	283.0378723144531	260.67156982421875	239.04177856445312	213.52389526367188	203.72804260253906	185.13320922851562	40.75605010986328	48.33641815185547
std	20.29335594177246	19.926712036132812	60.600975036621094	49.643348693847656	46.54505157470703	51.15452575683594	46.765647888183594	41.93275833129883	40.71660614013672	43.22593688964844	2.7705297470092773	3.3586015701293945
min	212.3701171875	261.55926513671875	266.5527648925781	263.2600402832031	233.72210693359375	190.87049865722656	175.07395935058594	153.4242706298828	131.25624084472656	117.98948669433594	34.26862716674805	44.54287338256836
25%	225.25656509399414	278.72608947753906	286.7272644042969	269.5521774291992	249.40439224243164	230.4511833190918	205.86467742919922	193.5060157775879	175.27674102783203	148.97247695922852	40.48745346069336	45.65921688079834
50%	236.21302032470703	292.5263671875	315.7075653076172	281.5724639892578	269.9955291748047	263.45115661621094	244.92719268798828	206.02802276611328	213.5317611694336	192.46695709228516	41.04259490966797	48.00765800476074
75%	248.42845153808594	301.55364990234375	341.30736541748047	306.75083923339844	298.8102493286133	278.5423812866211	257.2861785888672	236.84092712402344	223.47855758666992	212.64504623413086	41.6355094909668	50.212843894958496
max	284.68658447265625	332.8470458984375	464.43878173828125	423.58319091796875	387.6585998535156	355.3595886230469	320.4962463378906	294.8514709472656	276.6645202636719	258.2257080078125	44.397769927978516	55.38494873046875


==> Fig/banana/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.918547511100769	linear transformation
1	1	0.8692474961280823	linear transformation
2	1	0.9180200099945068	linear transformation
3	1	0.9335324764251709	linear transformation
4	1	0.8558275103569031	linear transformation
5	1	0.9269300103187561	linear transformation
6	1	0.8629875183105469	linear transformation
7	1	0.9518899917602539	linear transformation
8	1	0.9276124835014343	linear transformation
9	1	0.9511100053787231	linear transformation
10	2	0.9694799780845642	linear transformation
11	2	0.9752249717712402	linear transformation
12	2	0.9755374789237976	linear transformation
13	2	0.9603099822998047	linear transformation
14	2	0.9655900001525879	linear transformation
15	2	0.9693199992179871	linear transformation
16	2	0.9298099875450134	linear transformation
17	2	0.9651250243186951	linear transformation
18	2	0.9735124707221985	linear transformation
19	2	0.9653674960136414	linear transformation
20	3	0.9836000204086304	linear transformation
21	3	0.9879875183105469	linear transformation
22	3	0.9907374978065491	linear transformation
23	3	0.9817900061607361	linear transformation
24	3	0.9840524792671204	linear transformation
25	3	0.985557496547699	linear transformation
26	3	0.9837675094604492	linear transformation
27	3	0.9846525192260742	linear transformation
28	3	0.9872099757194519	linear transformation
29	3	0.9846050143241882	linear transformation
30	4	0.9906499981880188	linear transformation
31	4	0.9920849800109863	linear transformation
32	4	0.9924324750900269	linear transformation
33	4	0.9887974858283997	linear transformation
34	4	0.9902200102806091	linear transformation
35	4	0.9907975196838379	linear transformation
36	4	0.9908750057220459	linear transformation
37	4	0.9917024970054626	linear transformation
38	4	0.9920650124549866	linear transformation
39	4	0.9908475279808044	linear transformation
40	5	0.9937875270843506	linear transformation
41	5	0.9941325187683105	linear transformation
42	5	0.9936475157737732	linear transformation
43	5	0.9925774931907654	linear transformation
44	5	0.9938024878501892	linear transformation
45	5	0.9936774969100952	linear transformation
46	5	0.9939900040626526	linear transformation
47	5	0.9943400025367737	linear transformation
48	5	0.9945999979972839	linear transformation
49	5	0.9939550161361694	linear transformation
50	6	0.9957600235939026	linear transformation
51	6	0.9958375096321106	linear transformation
52	6	0.9950699806213379	linear transformation
53	6	0.9947075247764587	linear transformation
54	6	0.9953650236129761	linear transformation
55	6	0.9955099821090698	linear transformation
56	6	0.9958174824714661	linear transformation
57	6	0.9960950016975403	linear transformation
58	6	0.99600750207901	linear transformation
59	6	0.9957075119018555	linear transformation
60	7	0.9970024824142456	linear transformation
61	7	0.9966974854469299	linear transformation
62	7	0.9962725043296814	linear transformation
63	7	0.996102511882782	linear transformation
64	7	0.9966574907302856	linear transformation
65	7	0.9966800212860107	linear transformation
66	7	0.996874988079071	linear transformation
67	7	0.9970600008964539	linear transformation
68	7	0.9969949722290039	linear transformation
69	7	0.9968674778938293	linear transformation
70	8	0.9979000091552734	linear transformation
71	8	0.9974550008773804	linear transformation
72	8	0.9971175193786621	linear transformation
73	8	0.9969475269317627	linear transformation
74	8	0.9974449872970581	linear transformation
75	8	0.9973974823951721	linear transformation
76	8	0.997612476348877	linear transformation
77	8	0.9977225065231323	linear transformation
78	8	0.9977499842643738	linear transformation
79	8	0.9975774884223938	linear transformation
80	9	0.9984124898910522	linear transformation
81	9	0.9979525208473206	linear transformation
82	9	0.9977325201034546	linear transformation
83	9	0.9975875020027161	linear transformation
84	9	0.997997522354126	linear transformation
85	9	0.9979550242424011	linear transformation
86	9	0.9980999827384949	linear transformation
87	9	0.9982724785804749	linear transformation
88	9	0.9982200264930725	linear transformation
89	9	0.9980624914169312	linear transformation
90	10	0.9987450242042542	linear transformation
91	10	0.9983199834823608	linear transformation
92	10	0.9981625080108643	linear transformation
93	10	0.9980775117874146	linear transformation
94	10	0.9983624815940857	linear transformation
95	10	0.9983375072479248	linear transformation
96	10	0.9984375238418579	linear transformation
97	10	0.9985924959182739	linear transformation
98	10	0.9985150098800659	linear transformation
99	10	0.9984225034713745	linear transformation
100	N	0.75621497631073	N
101	N	0.6751149892807007	N
102	N	0.7350025177001953	N
103	N	0.797664999961853	N
104	N	0.7564725279808044	N
105	N	0.6487600207328796	N
106	N	0.7384575009346008	N
107	N	0.7119525074958801	N
108	N	0.7406550049781799	N
109	N	0.7070674896240234	N
0	1	0.07961750030517578	non-linear transformation
1	1	0.5750700235366821	non-linear transformation
2	1	0.587102472782135	non-linear transformation
3	1	0.6776275038719177	non-linear transformation
4	1	0.5867524743080139	non-linear transformation
5	1	0.48775750398635864	non-linear transformation
6	1	0.4581249952316284	non-linear transformation
7	1	0.5095250010490417	non-linear transformation
8	1	0.20633499324321747	non-linear transformation
9	1	0.3088974952697754	non-linear transformation
10	2	0.9302150011062622	non-linear transformation
11	2	0.9383724927902222	non-linear transformation
12	2	0.9395874738693237	non-linear transformation
13	2	0.9398524761199951	non-linear transformation
14	2	0.9411274790763855	non-linear transformation
15	2	0.9396499991416931	non-linear transformation
16	2	0.9391850233078003	non-linear transformation
17	2	0.940214991569519	non-linear transformation
18	2	0.921114981174469	non-linear transformation
19	2	0.930715024471283	non-linear transformation
20	3	0.9781774878501892	non-linear transformation
21	3	0.9778649806976318	non-linear transformation
22	3	0.9789549708366394	non-linear transformation
23	3	0.9772825241088867	non-linear transformation
24	3	0.9776574969291687	non-linear transformation
25	3	0.9739500284194946	non-linear transformation
26	3	0.9786700010299683	non-linear transformation
27	3	0.9632750153541565	non-linear transformation
28	3	0.9692025184631348	non-linear transformation
29	3	0.9742674827575684	non-linear transformation
30	4	0.9836350083351135	non-linear transformation
31	4	0.987975001335144	non-linear transformation
32	4	0.9879699945449829	non-linear transformation
33	4	0.9868749976158142	non-linear transformation
34	4	0.9887275099754333	non-linear transformation
35	4	0.986365020275116	non-linear transformation
36	4	0.9894174933433533	non-linear transformation
37	4	0.9866725206375122	non-linear transformation
38	4	0.985954999923706	non-linear transformation
39	4	0.9841899871826172	non-linear transformation
40	5	0.9927499890327454	non-linear transformation
41	5	0.9926174879074097	non-linear transformation
42	5	0.9907975196838379	non-linear transformation
43	5	0.990927517414093	non-linear transformation
44	5	0.9921475052833557	non-linear transformation
45	5	0.9919549822807312	non-linear transformation
46	5	0.9931924939155579	non-linear transformation
47	5	0.9927200078964233	non-linear transformation
48	5	0.9911050200462341	non-linear transformation
49	5	0.9918500185012817	non-linear transformation
50	6	0.9947649836540222	non-linear transformation
51	6	0.9945250153541565	non-linear transformation
52	6	0.9949625134468079	non-linear transformation
53	6	0.9936975240707397	non-linear transformation
54	6	0.9948024749755859	non-linear transformation
55	6	0.9947624802589417	non-linear transformation
56	6	0.9952399730682373	non-linear transformation
57	6	0.9946500062942505	non-linear transformation
58	6	0.9927849769592285	non-linear transformation
59	6	0.9940875172615051	non-linear transformation
60	7	0.9959225058555603	non-linear transformation
61	7	0.9959675073623657	non-linear transformation
62	7	0.9949275255203247	non-linear transformation
63	7	0.9959750175476074	non-linear transformation
64	7	0.9948574900627136	non-linear transformation
65	7	0.9953675270080566	non-linear transformation
66	7	0.9962599873542786	non-linear transformation
67	7	0.9949449896812439	non-linear transformation
68	7	0.994035005569458	non-linear transformation
69	7	0.9955024719238281	non-linear transformation
70	8	0.9966750144958496	non-linear transformation
71	8	0.9956849813461304	non-linear transformation
72	8	0.9968324899673462	non-linear transformation
73	8	0.9959250092506409	non-linear transformation
74	8	0.9965075254440308	non-linear transformation
75	8	0.9948675036430359	non-linear transformation
76	8	0.9963650107383728	non-linear transformation
77	8	0.9578549861907959	non-linear transformation
78	8	0.9965350031852722	non-linear transformation
79	8	0.9955024719238281	non-linear transformation
80	9	0.9975000023841858	non-linear transformation
81	9	0.9974774718284607	non-linear transformation
82	9	0.9972125291824341	non-linear transformation
83	9	0.9967650175094604	non-linear transformation
84	9	0.9974924921989441	non-linear transformation
85	9	0.9966599941253662	non-linear transformation
86	9	0.997219979763031	non-linear transformation
87	9	0.996922492980957	non-linear transformation
88	9	0.9971324801445007	non-linear transformation
89	9	0.9973325133323669	non-linear transformation
90	10	0.9975125193595886	non-linear transformation
91	10	0.9965500235557556	non-linear transformation
92	10	0.9975975155830383	non-linear transformation
93	10	0.9970449805259705	non-linear transformation
94	10	0.9979199767112732	non-linear transformation
95	10	0.9977325201034546	non-linear transformation
96	10	0.9980149865150452	non-linear transformation
97	10	0.9974700212478638	non-linear transformation
98	10	0.9976425170898438	non-linear transformation
99	10	0.9972149729728699	non-linear transformation
0	1	0.73625248670578	dual adaptation
1	1	0.696054995059967	dual adaptation
2	1	0.6512125134468079	dual adaptation
3	1	0.551752507686615	dual adaptation
4	1	0.5845850110054016	dual adaptation
5	1	0.6115325093269348	dual adaptation
6	1	0.6419199705123901	dual adaptation
7	1	0.7143074870109558	dual adaptation
8	1	0.6613525152206421	dual adaptation
9	1	0.7207474708557129	dual adaptation
10	2	0.6888725161552429	dual adaptation
11	2	0.48696500062942505	dual adaptation
12	2	0.5993775129318237	dual adaptation
13	2	0.5623800158500671	dual adaptation
14	2	0.5926275253295898	dual adaptation
15	2	0.6884949803352356	dual adaptation
16	2	0.6886749863624573	dual adaptation
17	2	0.5182474851608276	dual adaptation
18	2	0.4716399908065796	dual adaptation
19	2	0.49465250968933105	dual adaptation
20	3	0.5976700186729431	dual adaptation
21	3	0.45846250653266907	dual adaptation
22	3	0.4885599911212921	dual adaptation
23	3	0.5445675253868103	dual adaptation
24	3	0.5275400280952454	dual adaptation
25	3	0.6010749936103821	dual adaptation
26	3	0.4819675087928772	dual adaptation
27	3	0.542632520198822	dual adaptation
28	3	0.43186500668525696	dual adaptation
29	3	0.762047529220581	dual adaptation
30	4	0.5503824949264526	dual adaptation
31	4	0.614300012588501	dual adaptation
32	4	0.47148749232292175	dual adaptation
33	4	0.45116499066352844	dual adaptation
34	4	0.5704424977302551	dual adaptation
35	4	0.6502025127410889	dual adaptation
36	4	0.5001574754714966	dual adaptation
37	4	0.49952250719070435	dual adaptation
38	4	0.5363175272941589	dual adaptation
39	4	0.6718850135803223	dual adaptation
40	5	0.6427775025367737	dual adaptation
41	5	0.5826150178909302	dual adaptation
42	5	0.5155125260353088	dual adaptation
43	5	0.5920699834823608	dual adaptation
44	5	0.5882574915885925	dual adaptation
45	5	0.5692874789237976	dual adaptation
46	5	0.45281749963760376	dual adaptation
47	5	0.5258449912071228	dual adaptation
48	5	0.5493025183677673	dual adaptation
49	5	0.5148500204086304	dual adaptation
50	6	0.4510749876499176	dual adaptation
51	6	0.49252501130104065	dual adaptation
52	6	0.461014986038208	dual adaptation
53	6	0.5344550013542175	dual adaptation
54	6	0.4945625066757202	dual adaptation
55	6	0.609452486038208	dual adaptation
56	6	0.6982899904251099	dual adaptation
57	6	0.6676899790763855	dual adaptation
58	6	0.6188175082206726	dual adaptation
59	6	0.7616674900054932	dual adaptation
60	7	0.45305749773979187	dual adaptation
61	7	0.5443400144577026	dual adaptation
62	7	0.5041275024414062	dual adaptation
63	7	0.525754988193512	dual adaptation
64	7	0.671209990978241	dual adaptation
65	7	0.6183149814605713	dual adaptation
66	7	0.5686874985694885	dual adaptation
67	7	0.5415524840354919	dual adaptation
68	7	0.534702479839325	dual adaptation
69	7	0.6266649961471558	dual adaptation
70	8	0.6753625273704529	dual adaptation
71	8	0.47043749690055847	dual adaptation
72	8	0.5473574995994568	dual adaptation
73	8	0.6696774959564209	dual adaptation
74	8	0.5633900165557861	dual adaptation
75	8	0.6033024787902832	dual adaptation
76	8	0.5542374849319458	dual adaptation
77	8	0.6198924779891968	dual adaptation
78	8	0.49978750944137573	dual adaptation
79	8	0.6648100018501282	dual adaptation
80	9	0.5061799883842468	dual adaptation
81	9	0.48760750889778137	dual adaptation
82	9	0.42982250452041626	dual adaptation
83	9	0.6378725171089172	dual adaptation
84	9	0.5240824818611145	dual adaptation
85	9	0.657057523727417	dual adaptation
86	9	0.5511574745178223	dual adaptation
87	9	0.4866524934768677	dual adaptation
88	9	0.5288950204849243	dual adaptation
89	9	0.4636099934577942	dual adaptation
90	10	0.6009050011634827	dual adaptation
91	10	0.5370875000953674	dual adaptation
92	10	0.571940004825592	dual adaptation
93	10	0.5863199830055237	dual adaptation
94	10	0.5049999952316284	dual adaptation
95	10	0.6549699902534485	dual adaptation
96	10	0.5259724855422974	dual adaptation
97	10	0.6125025153160095	dual adaptation
98	10	0.5581600069999695	dual adaptation
99	10	0.5232049822807312	dual adaptation


==> Fig/banana/_cpu_time.csv <==
	variable	value	Sampler
0	1	21.707337617874146	linear transformation
1	1	18.931241989135742	linear transformation
2	1	18.802260160446167	linear transformation
3	1	18.71068549156189	linear transformation
4	1	18.707643508911133	linear transformation
5	1	20.66145348548889	linear transformation
6	1	20.036774396896362	linear transformation
7	1	20.03887939453125	linear transformation
8	1	19.37679934501648	linear transformation
9	1	20.49635100364685	linear transformation
10	2	26.660886526107788	linear transformation
11	2	22.828145503997803	linear transformation
12	2	22.46101474761963	linear transformation
13	2	22.26019024848938	linear transformation
14	2	22.319859743118286	linear transformation
15	2	23.371036052703857	linear transformation
16	2	24.95752763748169	linear transformation
17	2	24.506078004837036	linear transformation
18	2	24.235026836395264	linear transformation
19	2	24.18819570541382	linear transformation
20	3	26.623568296432495	linear transformation
21	3	26.571577310562134	linear transformation
22	3	25.987624883651733	linear transformation
23	3	31.05744504928589	linear transformation
24	3	26.051505088806152	linear transformation
25	3	27.46355676651001	linear transformation
26	3	28.449665069580078	linear transformation
27	3	28.690282583236694	linear transformation
28	3	27.989394903182983	linear transformation
29	3	27.649186849594116	linear transformation
30	4	30.14048171043396	linear transformation
31	4	30.03462529182434	linear transformation
32	4	29.432504177093506	linear transformation
33	4	29.788492679595947	linear transformation
34	4	29.352152347564697	linear transformation
35	4	31.887014865875244	linear transformation
36	4	33.067732095718384	linear transformation
37	4	29.338093042373657	linear transformation
38	4	33.10799694061279	linear transformation
39	4	33.03428053855896	linear transformation
40	5	33.77217721939087	linear transformation
41	5	33.495492935180664	linear transformation
42	5	32.85178279876709	linear transformation
43	5	32.94870686531067	linear transformation
44	5	32.9292516708374	linear transformation
45	5	36.95495414733887	linear transformation
46	5	36.18510699272156	linear transformation
47	5	33.27889394760132	linear transformation
48	5	38.238900899887085	linear transformation
49	5	36.566282749176025	linear transformation
50	6	36.79731059074402	linear transformation
51	6	37.31218218803406	linear transformation
52	6	36.320565700531006	linear transformation
53	6	36.5712468624115	linear transformation
54	6	36.34310984611511	linear transformation
55	6	50.104339599609375	linear transformation
56	6	38.3748197555542	linear transformation
57	6	36.389930725097656	linear transformation
58	6	49.783777952194214	linear transformation
59	6	38.83616328239441	linear transformation
60	7	40.663535356521606	linear transformation
61	7	40.48700022697449	linear transformation
62	7	40.407455921173096	linear transformation
63	7	40.16253733634949	linear transformation
64	7	39.752965688705444	linear transformation
65	7	44.27407097816467	linear transformation
66	7	52.49084401130676	linear transformation
67	7	39.78646397590637	linear transformation
68	7	44.19191217422485	linear transformation
69	7	35.82787823677063	linear transformation
70	8	44.275399923324585	linear transformation
71	8	43.86500334739685	linear transformation
72	8	43.46255540847778	linear transformation
73	8	43.417020320892334	linear transformation
74	8	43.85662841796875	linear transformation
75	8	46.29892110824585	linear transformation
76	8	45.43831992149353	linear transformation
77	8	43.30655217170715	linear transformation
78	8	51.414685010910034	linear transformation
79	8	47.01697254180908	linear transformation
80	9	47.2894926071167	linear transformation
81	9	46.8504741191864	linear transformation
82	9	47.164331674575806	linear transformation
83	9	46.9714469909668	linear transformation
84	9	46.93264317512512	linear transformation
85	9	52.616987228393555	linear transformation
86	9	49.33060145378113	linear transformation
87	9	46.873563289642334	linear transformation
88	9	52.27942490577698	linear transformation
89	9	51.76078724861145	linear transformation
90	10	50.57411861419678	linear transformation
91	10	50.578518867492676	linear transformation
92	10	49.65729999542236	linear transformation
93	10	50.058695793151855	linear transformation
94	10	49.9076886177063	linear transformation
95	10	52.922807693481445	linear transformation
96	10	52.85160779953003	linear transformation
97	10	50.15799927711487	linear transformation
98	10	51.84747076034546	linear transformation
99	10	51.85509514808655	linear transformation
100	N	461.075070142746	N
101	N	307.90417766571045	N
102	N	390.28535199165344	N
103	N	409.1210832595825	N
104	N	373.4535415172577	N
105	N	287.4620518684387	N
106	N	365.2765815258026	N
107	N	344.4300661087036	N
108	N	387.2126131057739	N
109	N	397.7676033973694	N
0	1	55.796685457229614	non-linear transformation
1	1	47.683671951293945	non-linear transformation
2	1	46.8103551864624	non-linear transformation
3	1	46.85536170005798	non-linear transformation
4	1	47.327635765075684	non-linear transformation
5	1	51.51669001579285	non-linear transformation
6	1	49.01086497306824	non-linear transformation
7	1	50.46546244621277	non-linear transformation
8	1	48.48436951637268	non-linear transformation
9	1	52.34369897842407	non-linear transformation
10	2	79.50656723976135	non-linear transformation
11	2	65.82817316055298	non-linear transformation
12	2	65.1644127368927	non-linear transformation
13	2	64.66610646247864	non-linear transformation
14	2	65.4470727443695	non-linear transformation
15	2	67.50407433509827	non-linear transformation
16	2	70.3527238368988	non-linear transformation
17	2	68.42339015007019	non-linear transformation
18	2	69.29557037353516	non-linear transformation
19	2	70.04059386253357	non-linear transformation
20	3	84.81541156768799	non-linear transformation
21	3	83.66686940193176	non-linear transformation
22	3	82.90778112411499	non-linear transformation
23	3	103.66381120681763	non-linear transformation
24	3	82.90563488006592	non-linear transformation
25	3	90.04322910308838	non-linear transformation
26	3	94.13851809501648	non-linear transformation
27	3	90.7843828201294	non-linear transformation
28	3	87.96573734283447	non-linear transformation
29	3	85.85003757476807	non-linear transformation
30	4	103.71644043922424	non-linear transformation
31	4	104.07231068611145	non-linear transformation
32	4	102.61258220672607	non-linear transformation
33	4	102.86395311355591	non-linear transformation
34	4	104.82553815841675	non-linear transformation
35	4	110.33671450614929	non-linear transformation
36	4	113.94366955757141	non-linear transformation
37	4	101.53089165687561	non-linear transformation
38	4	110.71333050727844	non-linear transformation
39	4	112.62538433074951	non-linear transformation
40	5	121.46016073226929	non-linear transformation
41	5	120.91212558746338	non-linear transformation
42	5	120.86888861656189	non-linear transformation
43	5	120.08303046226501	non-linear transformation
44	5	121.25498509407043	non-linear transformation
45	5	131.67229199409485	non-linear transformation
46	5	128.06954264640808	non-linear transformation
47	5	125.61134552955627	non-linear transformation
48	5	136.57104325294495	non-linear transformation
49	5	130.8579444885254	non-linear transformation
50	6	139.70496368408203	non-linear transformation
51	6	138.48166608810425	non-linear transformation
52	6	138.4149706363678	non-linear transformation
53	6	137.95961475372314	non-linear transformation
54	6	138.23078417778015	non-linear transformation
55	6	197.97440481185913	non-linear transformation
56	6	151.6056776046753	non-linear transformation
57	6	138.37629961967468	non-linear transformation
58	6	193.25286602973938	non-linear transformation
59	6	143.5059916973114	non-linear transformation
60	7	157.49698519706726	non-linear transformation
61	7	158.35668277740479	non-linear transformation
62	7	156.15586948394775	non-linear transformation
63	7	157.46688961982727	non-linear transformation
64	7	154.87828016281128	non-linear transformation
65	7	174.5589656829834	non-linear transformation
66	7	214.7555856704712	non-linear transformation
67	7	156.85377502441406	non-linear transformation
68	7	172.7203221321106	non-linear transformation
69	7	158.27082777023315	non-linear transformation
70	8	173.24347066879272	non-linear transformation
71	8	174.84965300559998	non-linear transformation
72	8	172.87312650680542	non-linear transformation
73	8	173.36926364898682	non-linear transformation
74	8	174.29515051841736	non-linear transformation
75	8	190.38550472259521	non-linear transformation
76	8	188.12732195854187	non-linear transformation
77	8	173.3168957233429	non-linear transformation
78	8	206.45749974250793	non-linear transformation
79	8	182.29800987243652	non-linear transformation
80	9	191.65574479103088	non-linear transformation
81	9	189.56183338165283	non-linear transformation
82	9	191.94336819648743	non-linear transformation
83	9	191.41037797927856	non-linear transformation
84	9	194.91320419311523	non-linear transformation
85	9	211.18253135681152	non-linear transformation
86	9	211.25519466400146	non-linear transformation
87	9	190.91878485679626	non-linear transformation
88	9	226.93594002723694	non-linear transformation
89	9	205.61272501945496	non-linear transformation
90	10	212.1905972957611	non-linear transformation
91	10	210.35013437271118	non-linear transformation
92	10	209.25015592575073	non-linear transformation
93	10	210.1961236000061	non-linear transformation
94	10	209.62897729873657	non-linear transformation
95	10	223.15866780281067	non-linear transformation
96	10	228.3949737548828	non-linear transformation
97	10	209.0621325969696	non-linear transformation
98	10	235.73411655426025	non-linear transformation
99	10	227.3898401260376	non-linear transformation
0	1	17.526729345321655	dual adaptation
1	1	15.585907220840454	dual adaptation
2	1	15.199986219406128	dual adaptation
3	1	15.20251989364624	dual adaptation
4	1	15.444310188293457	dual adaptation
5	1	16.57631230354309	dual adaptation
6	1	16.00628972053528	dual adaptation
7	1	16.40263056755066	dual adaptation
8	1	15.76083493232727	dual adaptation
9	1	16.838720560073853	dual adaptation
10	2	20.541192293167114	dual adaptation
11	2	17.929171323776245	dual adaptation
12	2	17.686185598373413	dual adaptation
13	2	17.653738737106323	dual adaptation
14	2	17.90304207801819	dual adaptation
15	2	18.032195806503296	dual adaptation
16	2	19.062933921813965	dual adaptation
17	2	18.73809790611267	dual adaptation
18	2	18.857944011688232	dual adaptation
19	2	19.00787615776062	dual adaptation
20	3	20.489516496658325	dual adaptation
21	3	20.313042163848877	dual adaptation
22	3	20.117093086242676	dual adaptation
23	3	23.226486206054688	dual adaptation
24	3	19.9282648563385	dual adaptation
25	3	21.38664197921753	dual adaptation
26	3	22.315093755722046	dual adaptation
27	3	21.130028247833252	dual adaptation
28	3	20.68386173248291	dual adaptation
29	3	20.40609860420227	dual adaptation
30	4	22.34647536277771	dual adaptation
31	4	22.34279203414917	dual adaptation
32	4	22.154922485351562	dual adaptation
33	4	22.23617458343506	dual adaptation
34	4	22.631413459777832	dual adaptation
35	4	23.33354425430298	dual adaptation
36	4	24.56272292137146	dual adaptation
37	4	22.156795024871826	dual adaptation
38	4	23.944834232330322	dual adaptation
39	4	23.756004810333252	dual adaptation
40	5	24.49873399734497	dual adaptation
41	5	24.5427508354187	dual adaptation
42	5	24.373682975769043	dual adaptation
43	5	24.26649498939514	dual adaptation
44	5	24.32639217376709	dual adaptation
45	5	25.992450952529907	dual adaptation
46	5	25.68735146522522	dual adaptation
47	5	25.48796272277832	dual adaptation
48	5	26.14270043373108	dual adaptation
49	5	25.99176049232483	dual adaptation
50	6	26.64173150062561	dual adaptation
51	6	26.735429048538208	dual adaptation
52	6	26.594685077667236	dual adaptation
53	6	26.607544422149658	dual adaptation
54	6	26.60473084449768	dual adaptation
55	6	35.68008232116699	dual adaptation
56	6	28.20731234550476	dual adaptation
57	6	26.590137243270874	dual adaptation
58	6	34.7663357257843	dual adaptation
59	6	27.17425847053528	dual adaptation
60	7	28.955978631973267	dual adaptation
61	7	29.38607144355774	dual adaptation
62	7	28.84771966934204	dual adaptation
63	7	28.79066038131714	dual adaptation
64	7	29.010754108428955	dual adaptation
65	7	30.433549404144287	dual adaptation
66	7	36.235941648483276	dual adaptation
67	7	28.912090063095093	dual adaptation
68	7	31.13722586631775	dual adaptation
69	7	23.765709400177002	dual adaptation
70	8	31.176039218902588	dual adaptation
71	8	31.195935487747192	dual adaptation
72	8	30.8787100315094	dual adaptation
73	8	31.097111463546753	dual adaptation
74	8	30.832279443740845	dual adaptation
75	8	32.61131763458252	dual adaptation
76	8	32.57528281211853	dual adaptation
77	8	31.146985292434692	dual adaptation
78	8	34.795737981796265	dual adaptation
79	8	32.13547992706299	dual adaptation
80	9	33.207353830337524	dual adaptation
81	9	33.14273476600647	dual adaptation
82	9	33.60947370529175	dual adaptation
83	9	33.13614082336426	dual adaptation
84	9	33.7840051651001	dual adaptation
85	9	34.309420585632324	dual adaptation
86	9	35.266114473342896	dual adaptation
87	9	33.268656492233276	dual adaptation
88	9	36.716864585876465	dual adaptation
89	9	34.1044979095459	dual adaptation
90	10	35.629823207855225	dual adaptation
91	10	36.320035457611084	dual adaptation
92	10	35.32476091384888	dual adaptation
93	10	35.62337303161621	dual adaptation
94	10	35.30638337135315	dual adaptation
95	10	37.26761317253113	dual adaptation
96	10	37.43644428253174	dual adaptation
97	10	35.310476303100586	dual adaptation
98	10	38.696768045425415	dual adaptation
99	10	37.41353464126587	dual adaptation


==> Fig/banana/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.9948236833229297	Linear $f$
1	1	0.6610744952633253	Linear $f$
2	1	1.3855609127772495	Linear $f$
3	1	2.5469681218769473	Linear $f$
4	1	0.7487667962895918	Linear $f$
5	1	2.3911174117705896	Linear $f$
6	1	1.008610545202212	Linear $f$
7	1	7.721241970412741	Linear $f$
8	1	2.6249366711394146	Linear $f$
9	1	3.232845291244489	Linear $f$
10	2	3.667095349764477	Linear $f$
11	2	2.410337482961295	Linear $f$
12	2	3.6629272801838613	Linear $f$
13	2	5.910473988899922	Linear $f$
14	2	5.881955933795573	Linear $f$
15	2	6.1411128543131195	Linear $f$
16	2	1.5984798851365853	Linear $f$
17	2	9.128439695852958	Linear $f$
18	2	3.713530404164052	Linear $f$
19	2	5.208187315291905	Linear $f$
20	3	6.115787320767087	Linear $f$
21	3	4.167247784559349	Linear $f$
22	3	3.9943665687556567	Linear $f$
23	3	5.283468297078266	Linear $f$
24	3	6.412615331641858	Linear $f$
25	3	5.306175354416795	Linear $f$
26	3	2.3633460799803268	Linear $f$
27	3	7.77261231068565	Linear $f$
28	3	4.240086787942601	Linear $f$
29	3	8.286180589751089	Linear $f$
30	4	5.822117886800652	Linear $f$
31	4	6.1115700308163525	Linear $f$
32	4	5.263281292084731	Linear $f$
33	4	6.506580325586928	Linear $f$
34	4	7.112238700011412	Linear $f$
35	4	5.689640630460766	Linear $f$
36	4	2.257412000729278	Linear $f$
37	4	7.677733802916813	Linear $f$
38	4	4.42744972664243	Linear $f$
39	4	7.3669412142680555	Linear $f$
40	5	5.126597073826167	Linear $f$
41	5	5.151284544382714	Linear $f$
42	5	6.303084357916349	Linear $f$
43	5	6.227199217857959	Linear $f$
44	5	5.724106147493067	Linear $f$
45	5	5.1297032227909325	Linear $f$
46	5	2.287863850235913	Linear $f$
47	5	6.845692358827474	Linear $f$
48	5	3.995206177363519	Linear $f$
49	5	6.906311924958831	Linear $f$
50	6	4.396449332831763	Linear $f$
51	6	4.765550677167248	Linear $f$
52	6	6.90443233322017	Linear $f$
53	6	5.488825085462845	Linear $f$
54	6	5.499287609957961	Linear $f$
55	6	3.798038791121311	Linear $f$
56	6	2.0739764976267376	Linear $f$
57	6	6.489118919613619	Linear $f$
58	6	3.319382090268357	Linear $f$
59	6	6.0488314631884235	Linear $f$
60	7	3.8148597132721154	Linear $f$
61	7	4.687106170559811	Linear $f$
62	7	6.202401194412448	Linear $f$
63	7	5.169179974596134	Linear $f$
64	7	5.021443506542075	Linear $f$
65	7	4.348201047358851	Linear $f$
66	7	1.50063464242923	Linear $f$
67	7	6.01027050389502	Linear $f$
68	7	3.852126624902833	Linear $f$
69	7	6.407751310609577	Linear $f$
70	8	3.216942582545138	Linear $f$
71	8	4.380333789137733	Linear $f$
72	8	5.909845839579842	Linear $f$
73	8	4.923942361741039	Linear $f$
74	8	4.460377852805731	Linear $f$
75	8	4.107263506302405	Linear $f$
76	8	1.7412452113098726	Linear $f$
77	8	5.526803269385804	Linear $f$
78	8	3.2494255579484532	Linear $f$
79	8	4.8838688015823815	Linear $f$
80	9	2.468728191574716	Linear $f$
81	9	4.007888180792592	Linear $f$
82	9	5.454555073867207	Linear $f$
83	9	4.543118191955792	Linear $f$
84	9	4.2460774999217294	Linear $f$
85	9	3.601078282802194	Linear $f$
86	9	1.5989402106802884	Linear $f$
87	9	5.176542611927182	Linear $f$
88	9	3.137446872215507	Linear $f$
89	9	4.61717316263658	Linear $f$
90	10	2.185000352719505	Linear $f$
91	10	3.9439709548077313	Linear $f$
92	10	5.12163613472183	Linear $f$
93	10	4.296616899865417	Linear $f$
94	10	4.018230488381159	Linear $f$
95	10	3.6045751305385094	Linear $f$
96	10	1.5032017355442326	Linear $f$
97	10	4.863822590640309	Linear $f$
98	10	3.0097254785841527	Linear $f$
99	10	4.592074191992274	Linear $f$
100	N	0.6236937037954967	N
101	N	0.41195743191361855	N
102	N	0.23039539690386296	N
103	N	0.5969456176003766	N
104	N	0.3427849552680329	N
105	N	0.8518061850035645	N
106	N	0.5230681262134056	N
107	N	0.5269076859968925	N
108	N	0.28005532007657724	N
109	N	0.22898086786815722	N
0	1	0.184568444064967	Non-linear $f$
1	1	4.159746866967118	Non-linear $f$
2	1	0.3863333354725139	Non-linear $f$
3	1	0.25350429736058194	Non-linear $f$
4	1	2.9902960755560577	Non-linear $f$
5	1	0.6649267008520342	Non-linear $f$
6	1	2.154723883054331	Non-linear $f$
7	1	1.3179523349667333	Non-linear $f$
8	1	0.20734466134225185	Non-linear $f$
9	1	0.24437301542743423	Non-linear $f$
10	2	10.238115919751912	Non-linear $f$
11	2	170.24340737311536	Non-linear $f$
12	2	122.92551722928282	Non-linear $f$
13	2	178.4101664912622	Non-linear $f$
14	2	172.02178483366268	Non-linear $f$
15	2	149.79281389661477	Non-linear $f$
16	2	151.64167360298924	Non-linear $f$
17	2	144.24781910162886	Non-linear $f$
18	2	39.772887141930894	Non-linear $f$
19	2	45.469216383562376	Non-linear $f$
20	3	142.44590900553047	Non-linear $f$
21	3	136.41156873483408	Non-linear $f$
22	3	62.193190657912496	Non-linear $f$
23	3	107.94230938814562	Non-linear $f$
24	3	98.86583907242715	Non-linear $f$
25	3	103.07054489210537	Non-linear $f$
26	3	137.2259498025561	Non-linear $f$
27	3	9.572625090833933	Non-linear $f$
28	3	54.67305077959579	Non-linear $f$
29	3	114.77444743595524	Non-linear $f$
30	4	16.772874738107845	Non-linear $f$
31	4	130.67731040829497	Non-linear $f$
32	4	120.09813343373753	Non-linear $f$
33	4	106.19699557315481	Non-linear $f$
34	4	120.82802545528139	Non-linear $f$
35	4	75.20703959140936	Non-linear $f$
36	4	127.56739043485882	Non-linear $f$
37	4	94.98056952609704	Non-linear $f$
38	4	84.34044729412582	Non-linear $f$
39	4	75.3916943781673	Non-linear $f$
40	5	113.04936579897822	Non-linear $f$
41	5	109.09499482168918	Non-linear $f$
42	5	60.78366272624875	Non-linear $f$
43	5	64.93130560748908	Non-linear $f$
44	5	86.69607715355548	Non-linear $f$
45	5	84.17656829566371	Non-linear $f$
46	5	109.98163623064633	Non-linear $f$
47	5	97.41739822276408	Non-linear $f$
48	5	63.40033148919941	Non-linear $f$
49	5	90.49676913154222	Non-linear $f$
50	6	87.23413386703339	Non-linear $f$
51	6	104.66283867586132	Non-linear $f$
52	6	95.00079835575806	Non-linear $f$
53	6	90.89860426304809	Non-linear $f$
54	6	66.66181767572195	Non-linear $f$
55	6	64.22820927781144	Non-linear $f$
56	6	97.49649035518162	Non-linear $f$
57	6	95.21087604704424	Non-linear $f$
58	6	30.917891745454224	Non-linear $f$
59	6	86.33397279289083	Non-linear $f$
60	7	89.56511967816176	Non-linear $f$
61	7	86.92314771125685	Non-linear $f$
62	7	55.67878974355504	Non-linear $f$
63	7	74.58309921976748	Non-linear $f$
64	7	43.08578005035324	Non-linear $f$
65	7	45.73402405491632	Non-linear $f$
66	7	63.366924014667894	Non-linear $f$
67	7	79.69105786439101	Non-linear $f$
68	7	66.49998272186319	Non-linear $f$
69	7	67.74518139922536	Non-linear $f$
70	8	86.33326979210061	Non-linear $f$
71	8	38.22953761598066	Non-linear $f$
72	8	67.66948448232051	Non-linear $f$
73	8	29.08788562839046	Non-linear $f$
74	8	77.00873760283108	Non-linear $f$
75	8	73.82601088370508	Non-linear $f$
76	8	75.1122192003842	Non-linear $f$
77	8	0.3837887599746043	Non-linear $f$
78	8	37.293902941933005	Non-linear $f$
79	8	49.67020644653419	Non-linear $f$
80	9	72.7810061964369	Non-linear $f$
81	9	79.59133814712844	Non-linear $f$
82	9	50.048171192595795	Non-linear $f$
83	9	59.83311011431197	Non-linear $f$
84	9	73.63279949260331	Non-linear $f$
85	9	70.3206490630138	Non-linear $f$
86	9	68.18442725649832	Non-linear $f$
87	9	69.62815249215006	Non-linear $f$
88	9	35.15471012014445	Non-linear $f$
89	9	56.957194756936374	Non-linear $f$
90	10	54.10018600046292	Non-linear $f$
91	10	32.5059391214557	Non-linear $f$
92	10	44.78320475636883	Non-linear $f$
93	10	53.395875075171574	Non-linear $f$
94	10	62.76226327122045	Non-linear $f$
95	10	62.56684373304856	Non-linear $f$
96	10	57.35299266245874	Non-linear $f$
97	10	72.58508645371946	Non-linear $f$
98	10	35.70183331856235	Non-linear $f$
99	10	12.428562791915127	Non-linear $f$
0	1	4.0379428072511985	Dual adaptation
1	1	3.5135562022371247	Dual adaptation
2	1	11.549688069004297	Dual adaptation
3	1	10.854693879727414	Dual adaptation
4	1	4.341498208068118	Dual adaptation
5	1	4.902507034301496	Dual adaptation
6	1	2.0243025552375657	Dual adaptation
7	1	6.886855546556052	Dual adaptation
8	1	3.3523773195283986	Dual adaptation
9	1	7.962855414211334	Dual adaptation
10	2	0.8312405850294474	Dual adaptation
11	2	4.1659350326550815	Dual adaptation
12	2	9.03816038985275	Dual adaptation
13	2	5.5485979655088	Dual adaptation
14	2	20.102891271595304	Dual adaptation
15	2	11.47532758762961	Dual adaptation
16	2	18.3016093653814	Dual adaptation
17	2	9.82749275545559	Dual adaptation
18	2	2.557896428325344	Dual adaptation
19	2	2.3778852482949127	Dual adaptation
20	3	8.954916566015154	Dual adaptation
21	3	7.7763780390383115	Dual adaptation
22	3	2.1343381797766137	Dual adaptation
23	3	7.163009937779658	Dual adaptation
24	3	0.9551421429255162	Dual adaptation
25	3	4.467930207815253	Dual adaptation
26	3	1.3334110572142674	Dual adaptation
27	3	13.252051745405586	Dual adaptation
28	3	4.076076460625561	Dual adaptation
29	3	38.732114022415935	Dual adaptation
30	4	2.9623303137525383	Dual adaptation
31	4	4.682855349590538	Dual adaptation
32	4	1.5615604413390314	Dual adaptation
33	4	2.3922389293095536	Dual adaptation
34	4	8.475815246854536	Dual adaptation
35	4	8.265197590983233	Dual adaptation
36	4	0.7782955052587163	Dual adaptation
37	4	1.733530721395634	Dual adaptation
38	4	11.793486918909062	Dual adaptation
39	4	40.46755419460151	Dual adaptation
40	5	1.0374915948241927	Dual adaptation
41	5	2.5832083265631924	Dual adaptation
42	5	1.2294599830133113	Dual adaptation
43	5	30.956342691548194	Dual adaptation
44	5	21.043562564962283	Dual adaptation
45	5	9.268438729648377	Dual adaptation
46	5	4.805917132731469	Dual adaptation
47	5	0.8471128897159799	Dual adaptation
48	5	13.471209329378572	Dual adaptation
49	5	1.3561693691953332	Dual adaptation
50	6	1.5324011850315689	Dual adaptation
51	6	0.7711461557166075	Dual adaptation
52	6	1.51581548358342	Dual adaptation
53	6	9.295650247002401	Dual adaptation
54	6	17.224368186389814	Dual adaptation
55	6	0.5975215938042103	Dual adaptation
56	6	4.676073154668704	Dual adaptation
57	6	30.671631713180002	Dual adaptation
58	6	16.720400805425403	Dual adaptation
59	6	19.103007998071472	Dual adaptation
60	7	1.3324241100117953	Dual adaptation
61	7	14.717103137414874	Dual adaptation
62	7	19.467009293670987	Dual adaptation
63	7	1.03644182899806	Dual adaptation
64	7	26.09872652613962	Dual adaptation
65	7	4.796305026062465	Dual adaptation
66	7	23.31110047333428	Dual adaptation
67	7	5.872488332373529	Dual adaptation
68	7	1.0496994727930171	Dual adaptation
69	7	0.8833813115710267	Dual adaptation
70	8	5.978318344474126	Dual adaptation
71	8	13.25150456947852	Dual adaptation
72	8	2.9228499990236627	Dual adaptation
73	8	17.596133807077486	Dual adaptation
74	8	5.645782565355557	Dual adaptation
75	8	0.9855587198821364	Dual adaptation
76	8	4.994682107868939	Dual adaptation
77	8	5.756038821975747	Dual adaptation
78	8	24.348095774853988	Dual adaptation
79	8	0.633764484036959	Dual adaptation
80	9	1.0663727721890774	Dual adaptation
81	9	1.921250654760725	Dual adaptation
82	9	7.565589978175952	Dual adaptation
83	9	55.04318414429938	Dual adaptation
84	9	8.961055829995328	Dual adaptation
85	9	26.22058734376926	Dual adaptation
86	9	0.8888128972228679	Dual adaptation
87	9	6.1293029205577785	Dual adaptation
88	9	11.69370840419078	Dual adaptation
89	9	1.7149175091030329	Dual adaptation
90	10	0.5184509795117594	Dual adaptation
91	10	0.5706617297264156	Dual adaptation
92	10	12.109859975230217	Dual adaptation
93	10	0.5577689469675038	Dual adaptation
94	10	12.591579288493781	Dual adaptation
95	10	29.03641683275415	Dual adaptation
96	10	7.85696135140334	Dual adaptation
97	10	0.5378963481545449	Dual adaptation
98	10	18.60765610963917	Dual adaptation
99	10	13.029744983515496	Dual adaptation


==> Fig/banana/_min_ess.csv <==
	variable	value	Sampler
0	1	21.096759796142578	Linear $f$
1	1	11.376434326171875	Linear $f$
2	1	23.650497436523438	Linear $f$
3	1	36.81270980834961	Linear $f$
4	1	12.76749324798584	Linear $f$
5	1	48.134613037109375	Linear $f$
6	1	19.754745483398438	Linear $f$
7	1	131.40264892578125	Linear $f$
8	1	43.65672302246094	Linear $f$
9	1	66.2384262084961	Linear $f$
10	2	79.3633804321289	Linear $f$
11	2	47.559654235839844	Linear $f$
12	2	78.57630920410156	Linear $f$
13	2	124.19920349121094	Linear $f$
14	2	96.9578857421875	Linear $f$
15	2	123.04820251464844	Linear $f$
16	2	36.35143280029297	Linear $f$
17	2	196.79034423828125	Linear $f$
18	2	84.64436340332031	Linear $f$
19	2	116.19471740722656	Linear $f$
20	3	149.56309509277344	Linear $f$
21	3	109.41134643554688	Linear $f$
22	3	91.014404296875	Linear $f$
23	3	138.6121826171875	Linear $f$
24	3	144.44070434570312	Linear $f$
25	3	109.32586669921875	Linear $f$
26	3	58.7708740234375	Linear $f$
27	3	186.72857666015625	Linear $f$
28	3	112.76811981201172	Linear $f$
29	3	219.64686584472656	Linear $f$
30	4	151.26547241210938	Linear $f$
31	4	151.1951446533203	Linear $f$
32	4	121.04235076904297	Linear $f$
33	4	151.83197021484375	Linear $f$
34	4	165.67926025390625	Linear $f$
35	4	124.42618560791016	Linear $f$
36	4	64.28575134277344	Linear $f$
37	4	179.68385314941406	Linear $f$
38	4	132.90003967285156	Linear $f$
39	4	231.06333923339844	Linear $f$
40	5	140.67391967773438	Linear $f$
41	5	161.3319091796875	Linear $f$
42	5	149.73399353027344	Linear $f$
43	5	159.07510375976562	Linear $f$
44	5	157.1681671142578	Linear $f$
45	5	119.32833862304688	Linear $f$
46	5	68.41646575927734	Linear $f$
47	5	177.26832580566406	Linear $f$
48	5	135.24496459960938	Linear $f$
49	5	226.0884246826172	Linear $f$
50	6	129.59124755859375	Linear $f$
51	6	167.13406372070312	Linear $f$
52	6	181.37948608398438	Linear $f$
53	6	156.8533172607422	Linear $f$
54	6	167.70266723632812	Linear $f$
55	6	116.76307678222656	Linear $f$
56	6	62.79365539550781	Linear $f$
57	6	175.39598083496094	Linear $f$
58	6	142.4737548828125	Linear $f$
59	6	195.15206909179688	Linear $f$
60	7	124.27664947509766	Linear $f$
61	7	180.0804443359375	Linear $f$
62	7	183.5493621826172	Linear $f$
63	7	164.95372009277344	Linear $f$
64	7	165.7934112548828	Linear $f$
65	7	117.32621002197266	Linear $f$
66	7	61.06406784057617	Linear $f$
67	7	176.38375854492188	Linear $f$
68	7	145.54441833496094	Linear $f$
69	7	185.7002410888672	Linear $f$
70	8	114.88630676269531	Linear $f$
71	8	179.32485961914062	Linear $f$
72	8	190.05357360839844	Linear $f$
73	8	170.90589904785156	Linear $f$
74	8	163.40643310546875	Linear $f$
75	8	115.9026870727539	Linear $f$
76	8	60.548526763916016	Linear $f$
77	8	174.3571014404297	Linear $f$
78	8	141.15206909179688	Linear $f$
79	8	187.21160888671875	Linear $f$
80	9	72.53118896484375	Linear $f$
81	9	173.90328979492188	Linear $f$
82	9	193.1653594970703	Linear $f$
83	9	173.50396728515625	Linear $f$
84	9	164.27011108398438	Linear $f$
85	9	117.19671630859375	Linear $f$
86	9	58.83500671386719	Linear $f$
87	9	174.9856414794922	Linear $f$
88	9	136.67620849609375	Linear $f$
89	9	203.8691864013672	Linear $f$
90	10	66.8152084350586	Linear $f$
91	10	174.05084228515625	Linear $f$
92	10	192.3505401611328	Linear $f$
93	10	176.56253051757812	Linear $f$
94	10	165.54541015625	Linear $f$
95	10	116.54800415039062	Linear $f$
96	10	59.290672302246094	Linear $f$
97	10	175.07723999023438	Linear $f$
98	10	131.54942321777344	Linear $f$
99	10	205.36988830566406	Linear $f$
100	N	192.6929168701172	N
101	N	104.79447937011719	N
102	N	75.17579650878906	N
103	N	192.4400634765625	N
104	N	83.70220184326172	N
105	N	208.39328002929688	N
106	N	146.09580993652344	N
107	N	130.11795043945312	N
108	N	93.92473602294922	N
109	N	56.31465530395508	N
0	1	10.165268898010254	Non-linear $f$
1	1	190.45867919921875	Non-linear $f$
2	1	15.653395652770996	Non-linear $f$
3	1	10.875225067138672	Non-linear $f$
4	1	110.63078308105469	Non-linear $f$
5	1	27.282548904418945	Non-linear $f$
6	1	104.21883392333984	Non-linear $f$
7	1	64.56640625	Non-linear $f$
8	1	10.035787582397461	Non-linear $f$
9	1	11.92923355102539	Non-linear $f$
10	2	291.2663879394531	Non-linear $f$
11	2	8212.5048828125	Non-linear $f$
12	2	5489.041015625	Non-linear $f$
13	2	8202.666015625	Non-linear $f$
14	2	7587.0791015625	Non-linear $f$
15	2	8156.57958984375	Non-linear $f$
16	2	7613.904296875	Non-linear $f$
17	2	7572.1826171875	Non-linear $f$
18	2	1843.2484130859375	Non-linear $f$
19	2	2175.87158203125	Non-linear $f$
20	3	8825.9013671875	Non-linear $f$
21	3	9290.224609375	Non-linear $f$
22	3	3354.298583984375	Non-linear $f$
23	3	7994.91064453125	Non-linear $f$
24	3	8147.0390625	Non-linear $f$
25	3	8152.51953125	Non-linear $f$
26	3	9004.5087890625	Non-linear $f$
27	3	439.0653076171875	Non-linear $f$
28	3	3671.142578125	Non-linear $f$
29	3	8747.9169921875	Non-linear $f$
30	4	1355.6397705078125	Non-linear $f$
31	4	10000.78125	Non-linear $f$
32	4	8729.4736328125	Non-linear $f$
33	4	8966.076171875	Non-linear $f$
34	4	9532.740234375	Non-linear $f$
35	4	7976.0986328125	Non-linear $f$
36	4	10451.4814453125	Non-linear $f$
37	4	8940.4990234375	Non-linear $f$
38	4	8628.6005859375	Non-linear $f$
39	4	8304.7001953125	Non-linear $f$
40	5	10711.771484375	Non-linear $f$
41	5	10546.8173828125	Non-linear $f$
42	5	7204.42822265625	Non-linear $f$
43	5	5660.90625	Non-linear $f$
44	5	9624.4423828125	Non-linear $f$
45	5	9941.8759765625	Non-linear $f$
46	5	10661.150390625	Non-linear $f$
47	5	10892.1572265625	Non-linear $f$
48	5	8573.478515625	Non-linear $f$
49	5	9873.611328125	Non-linear $f$
50	6	10884.4150390625	Non-linear $f$
51	6	11225.0615234375	Non-linear $f$
52	6	9852.3994140625	Non-linear $f$
53	6	8742.0888671875	Non-linear $f$
54	6	8813.2861328125	Non-linear $f$
55	6	11238.4189453125	Non-linear $f$
56	6	11324.033203125	Non-linear $f$
57	6	11227.6337890625	Non-linear $f$
58	6	4949.0693359375	Non-linear $f$
59	6	10589.2734375	Non-linear $f$
60	7	11014.185546875	Non-linear $f$
61	7	10602.06640625	Non-linear $f$
62	7	7035.283203125	Non-linear $f$
63	7	9531.705078125	Non-linear $f$
64	7	5181.22900390625	Non-linear $f$
65	7	7365.35986328125	Non-linear $f$
66	7	9977.8544921875	Non-linear $f$
67	7	9929.2216796875	Non-linear $f$
68	7	8861.6240234375	Non-linear $f$
69	7	8712.0966796875	Non-linear $f$
70	8	12099.1533203125	Non-linear $f$
71	8	6611.68115234375	Non-linear $f$
72	8	9186.8662109375	Non-linear $f$
73	8	4557.30126953125	Non-linear $f$
74	8	9650.4150390625	Non-linear $f$
75	8	9660.265625	Non-linear $f$
76	8	10449.6904296875	Non-linear $f$
77	8	42.00943374633789	Non-linear $f$
78	8	7492.36669921875	Non-linear $f$
79	8	7785.9423828125	Non-linear $f$
80	9	12169.7998046875	Non-linear $f$
81	9	10963.5205078125	Non-linear $f$
82	9	8799.7861328125	Non-linear $f$
83	9	9612.4072265625	Non-linear $f$
84	9	10029.681640625	Non-linear $f$
85	9	10514.2861328125	Non-linear $f$
86	9	11255.17578125	Non-linear $f$
87	9	10871.33203125	Non-linear $f$
88	9	7042.7880859375	Non-linear $f$
89	9	8654.0849609375	Non-linear $f$
90	10	9042.81640625	Non-linear $f$
91	10	5966.9580078125	Non-linear $f$
92	10	7730.8212890625	Non-linear $f$
93	10	10143.140625	Non-linear $f$
94	10	9594.400390625	Non-linear $f$
95	10	11241.5654296875	Non-linear $f$
96	10	10901.119140625	Non-linear $f$
97	10	10877.908203125	Non-linear $f$
98	10	7299.7021484375	Non-linear $f$
99	10	2212.640625	Non-linear $f$
0	1	58.60919189453125	dual adaptation
1	1	43.29824447631836	dual adaptation
2	1	165.95150756835938	dual adaptation
3	1	158.80421447753906	dual adaptation
4	1	57.277557373046875	dual adaptation
5	1	63.023704528808594	dual adaptation
6	1	26.01251983642578	dual adaptation
7	1	104.35626983642578	dual adaptation
8	1	42.50035858154297	dual adaptation
9	1	124.84112548828125	dual adaptation
10	2	13.597002029418945	dual adaptation
11	2	60.816043853759766	dual adaptation
12	2	123.5243148803711	dual adaptation
13	2	44.176727294921875	dual adaptation
14	2	294.3861999511719	dual adaptation
15	2	116.89901733398438	dual adaptation
16	2	272.00335693359375	dual adaptation
17	2	158.9301300048828	dual adaptation
18	2	33.555763244628906	dual adaptation
19	2	31.56095314025879	dual adaptation
20	3	145.36648559570312	dual adaptation
21	3	121.6244125366211	dual adaptation
22	3	38.87840270996094	dual adaptation
23	3	139.3148193359375	dual adaptation
24	3	14.494821548461914	dual adaptation
25	3	70.30130767822266	dual adaptation
26	3	23.5659122467041	dual adaptation
27	3	234.91188049316406	dual adaptation
28	3	75.6233139038086	dual adaptation
29	3	642.630126953125	dual adaptation
30	4	57.56583786010742	dual adaptation
31	4	58.308128356933594	dual adaptation
32	4	28.50320053100586	dual adaptation
33	4	45.363494873046875	dual adaptation
34	4	164.1899871826172	dual adaptation
35	4	136.32803344726562	dual adaptation
36	4	15.052177429199219	dual adaptation
37	4	31.947792053222656	dual adaptation
38	4	222.71885681152344	dual adaptation
39	4	777.248779296875	dual adaptation
40	5	18.903945922851562	dual adaptation
41	5	41.944026947021484	dual adaptation
42	5	23.447336196899414	dual adaptation
43	5	574.3907470703125	dual adaptation
44	5	402.4951477050781	dual adaptation
45	5	205.828369140625	dual adaptation
46	5	114.68468475341797	dual adaptation
47	5	16.188671112060547	dual adaptation
48	5	184.0703582763672	dual adaptation
49	5	26.8482666015625	dual adaptation
50	6	32.960323333740234	dual adaptation
51	6	14.597101211547852	dual adaptation
52	6	40.086360931396484	dual adaptation
53	6	195.43545532226562	dual adaptation
54	6	342.1407775878906	dual adaptation
55	6	15.392714500427246	dual adaptation
56	6	81.87114715576172	dual adaptation
57	6	615.791015625	dual adaptation
58	6	459.1693115234375	dual adaptation
59	6	422.66278076171875	dual adaptation
60	7	33.8644905090332	dual adaptation
61	7	327.43939208984375	dual adaptation
62	7	400.94903564453125	dual adaptation
63	7	22.045377731323242	dual adaptation
64	7	555.8712158203125	dual adaptation
65	7	98.0300521850586	dual adaptation
66	7	606.6156616210938	dual adaptation
67	7	131.89474487304688	dual adaptation
68	7	25.73048973083496	dual adaptation
69	7	16.418418884277344	dual adaptation
70	8	140.8334503173828	dual adaptation
71	8	292.9801940917969	dual adaptation
72	8	60.48094940185547	dual adaptation
73	8	430.81146240234375	dual adaptation
74	8	118.32782745361328	dual adaptation
75	8	27.6510066986084	dual adaptation
76	8	103.1433334350586	dual adaptation
77	8	131.82681274414062	dual adaptation
78	8	631.8626708984375	dual adaptation
79	8	15.20236873626709	dual adaptation
80	9	25.232213973999023	dual adaptation
81	9	63.29086685180664	dual adaptation
82	9	188.72799682617188	dual adaptation
83	9	1437.544921875	dual adaptation
84	9	216.52963256835938	dual adaptation
85	9	553.0211181640625	dual adaptation
86	9	27.55466651916504	dual adaptation
87	9	149.60890197753906	dual adaptation
88	9	321.8753967285156	dual adaptation
89	9	41.85992431640625	dual adaptation
90	10	13.907852172851562	dual adaptation
91	10	15.09868335723877	dual adaptation
92	10	304.0943298339844	dual adaptation
93	10	14.743474006652832	dual adaptation
94	10	331.8774108886719	dual adaptation
95	10	821.6067504882812	dual adaptation
96	10	252.09690856933594	dual adaptation
97	10	15.182585716247559	dual adaptation
98	10	572.567626953125	dual adaptation
99	10	405.2428283691406	dual adaptation


==> Fig/banana/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.9718722701072693	Linear $f$
1	1	0.6009343862533569	Linear $f$
2	1	1.2578539848327637	Linear $f$
3	1	1.9674698114395142	Linear $f$
4	1	0.682474672794342	Linear $f$
5	1	2.329681873321533	Linear $f$
6	1	0.985924482345581	Linear $f$
7	1	6.557384967803955	Linear $f$
8	1	2.2530410289764404	Linear $f$
9	1	3.231718063354492	Linear $f$
10	2	2.9767720699310303	Linear $f$
11	2	2.0833778381347656	Linear $f$
12	2	3.4983420372009277	Linear $f$
13	2	5.579431056976318	Linear $f$
14	2	4.344018459320068	Linear $f$
15	2	5.264986991882324	Linear $f$
16	2	1.4565318822860718	Linear $f$
17	2	8.030266761779785	Linear $f$
18	2	3.492645740509033	Linear $f$
19	2	4.803777694702148	Linear $f$
20	3	5.617695331573486	Linear $f$
21	3	4.117608070373535	Linear $f$
22	3	3.502220869064331	Linear $f$
23	3	4.463090419769287	Linear $f$
24	3	5.54442834854126	Linear $f$
25	3	3.9807615280151367	Linear $f$
26	3	2.065784454345703	Linear $f$
27	3	6.508425712585449	Linear $f$
28	3	4.028958797454834	Linear $f$
29	3	7.944062232971191	Linear $f$
30	4	5.018681049346924	Linear $f$
31	4	5.034028053283691	Linear $f$
32	4	4.112539768218994	Linear $f$
33	4	5.097001075744629	Linear $f$
34	4	5.644535541534424	Linear $f$
35	4	3.9020957946777344	Linear $f$
36	4	1.9440628290176392	Linear $f$
37	4	6.124592304229736	Linear $f$
38	4	4.014136791229248	Linear $f$
39	4	6.994653701782227	Linear $f$
40	5	4.165379047393799	Linear $f$
41	5	4.816525936126709	Linear $f$
42	5	4.557865142822266	Linear $f$
43	5	4.8279619216918945	Linear $f$
44	5	4.772904396057129	Linear $f$
45	5	3.2290213108062744	Linear $f$
46	5	1.890735387802124	Linear $f$
47	5	5.326749324798584	Linear $f$
48	5	3.5368425846099854	Linear $f$
49	5	6.1829752922058105	Linear $f$
50	6	3.521758794784546	Linear $f$
51	6	4.479342937469482	Linear $f$
52	6	4.993851184844971	Linear $f$
53	6	4.2889790534973145	Linear $f$
54	6	4.6144280433654785	Linear $f$
55	6	2.3303985595703125	Linear $f$
56	6	1.636324405670166	Linear $f$
57	6	4.819904327392578	Linear $f$
58	6	2.8618509769439697	Linear $f$
59	6	5.0250091552734375	Linear $f$
60	7	3.056218385696411	Linear $f$
61	7	4.4478583335876465	Linear $f$
62	7	4.5424628257751465	Linear $f$
63	7	4.10715389251709	Linear $f$
64	7	4.170592308044434	Linear $f$
65	7	2.649998188018799	Linear $f$
66	7	1.163327932357788	Linear $f$
67	7	4.433260440826416	Linear $f$
68	7	3.2934627532958984	Linear $f$
69	7	5.183121681213379	Linear $f$
70	8	2.59481143951416	Linear $f$
71	8	4.088108062744141	Linear $f$
72	8	4.372811794281006	Linear $f$
73	8	3.936380386352539	Linear $f$
74	8	3.7259232997894287	Linear $f$
75	8	2.5033562183380127	Linear $f$
76	8	1.3325432538986206	Linear $f$
77	8	4.026113510131836	Linear $f$
78	8	2.7453649044036865	Linear $f$
79	8	3.981787919998169	Linear $f$
80	9	1.5337696075439453	Linear $f$
81	9	3.711878776550293	Linear $f$
82	9	4.0955810546875	Linear $f$
83	9	3.6938178539276123	Linear $f$
84	9	3.50012469291687	Linear $f$
85	9	2.2273550033569336	Linear $f$
86	9	1.1926676034927368	Linear $f$
87	9	3.7331416606903076	Linear $f$
88	9	2.614340305328369	Linear $f$
89	9	3.9386801719665527	Linear $f$
90	10	1.321134328842163	Linear $f$
91	10	3.4412009716033936	Linear $f$
92	10	3.8735601902008057	Linear $f$
93	10	3.5271100997924805	Linear $f$
94	10	3.3170323371887207	Linear $f$
95	10	2.202226400375366	Linear $f$
96	10	1.1218328475952148	Linear $f$
97	10	3.4905147552490234	Linear $f$
98	10	2.5372390747070312	Linear $f$
99	10	3.9604573249816895	Linear $f$
100	N	0.41792091727256775	NUTS
101	N	0.3403477072715759	NUTS
102	N	0.1926175206899643	NUTS
103	N	0.47037434577941895	NUTS
104	N	0.22413015365600586	NUTS
105	N	0.7249418497085571	NUTS
106	N	0.39995941519737244	NUTS
107	N	0.3777775764465332	NUTS
108	N	0.24256631731987	NUTS
109	N	0.14157678186893463	NUTS
0	1	0.182184100151062	Non-linear $f$
1	1	3.9942119121551514	Non-linear $f$
2	1	0.3344002664089203	Non-linear $f$
3	1	0.23210203647613525	Non-linear $f$
4	1	2.3375513553619385	Non-linear $f$
5	1	0.5295866131782532	Non-linear $f$
6	1	2.126443386077881	Non-linear $f$
7	1	1.2794177532196045	Non-linear $f$
8	1	0.20699015259742737	Non-linear $f$
9	1	0.22790199518203735	Non-linear $f$
10	2	3.6634254455566406	Non-linear $f$
11	2	124.7566909790039	Non-linear $f$
12	2	84.23371887207031	Non-linear $f$
13	2	126.84645080566406	Non-linear $f$
14	2	115.92694091796875	Non-linear $f$
15	2	120.83092498779297	Non-linear $f$
16	2	108.2247314453125	Non-linear $f$
17	2	110.66657257080078	Non-linear $f$
18	2	26.599802017211914	Non-linear $f$
19	2	31.06586265563965	Non-linear $f$
20	3	104.06011199951172	Non-linear $f$
21	3	111.03826904296875	Non-linear $f$
22	3	40.458187103271484	Non-linear $f$
23	3	77.12345123291016	Non-linear $f$
24	3	98.2688217163086	Non-linear $f$
25	3	90.5400619506836	Non-linear $f$
26	3	95.65169525146484	Non-linear $f$
27	3	4.836352825164795	Non-linear $f$
28	3	41.73377990722656	Non-linear $f$
29	3	101.89765167236328	Non-linear $f$
30	4	13.070635795593262	Non-linear $f$
31	4	96.09454345703125	Non-linear $f$
32	4	85.07215881347656	Non-linear $f$
33	4	87.16441345214844	Non-linear $f$
34	4	90.93910217285156	Non-linear $f$
35	4	72.28871154785156	Non-linear $f$
36	4	91.72498321533203	Non-linear $f$
37	4	88.05693054199219	Non-linear $f$
38	4	77.93641662597656	Non-linear $f$
39	4	73.73737335205078	Non-linear $f$
40	5	88.191650390625	Non-linear $f$
41	5	87.22712707519531	Non-linear $f$
42	5	59.605316162109375	Non-linear $f$
43	5	47.1416015625	Non-linear $f$
44	5	79.37358093261719	Non-linear $f$
45	5	75.50469207763672	Non-linear $f$
46	5	83.24500274658203	Non-linear $f$
47	5	86.71316528320312	Non-linear $f$
48	5	62.77669143676758	Non-linear $f$
49	5	75.4529037475586	Non-linear $f$
50	6	77.9100112915039	Non-linear $f$
51	6	81.05811309814453	Non-linear $f$
52	6	71.1801528930664	Non-linear $f$
53	6	63.36701583862305	Non-linear $f$
54	6	63.75776290893555	Non-linear $f$
55	6	56.76702880859375	Non-linear $f$
56	6	74.6939926147461	Non-linear $f$
57	6	81.13842010498047	Non-linear $f$
58	6	25.60929298400879	Non-linear $f$
59	6	73.78976440429688	Non-linear $f$
60	7	69.93267822265625	Non-linear $f$
61	7	66.95054626464844	Non-linear $f$
62	7	45.052955627441406	Non-linear $f$
63	7	60.53148651123047	Non-linear $f$
64	7	33.453556060791016	Non-linear $f$
65	7	42.19411087036133	Non-linear $f$
66	7	46.46144485473633	Non-linear $f$
67	7	63.302406311035156	Non-linear $f$
68	7	51.30620193481445	Non-linear $f$
69	7	55.04549789428711	Non-linear $f$
70	8	69.8390121459961	Non-linear $f$
71	8	37.81352233886719	Non-linear $f$
72	8	53.14224624633789	Non-linear $f$
73	8	26.28667449951172	Non-linear $f$
74	8	55.36823654174805	Non-linear $f$
75	8	50.74055480957031	Non-linear $f$
76	8	55.545841217041016	Non-linear $f$
77	8	0.2423851042985916	Non-linear $f$
78	8	36.29011535644531	Non-linear $f$
79	8	42.7099723815918	Non-linear $f$
80	9	63.498226165771484	Non-linear $f$
81	9	57.83612060546875	Non-linear $f$
82	9	45.845741271972656	Non-linear $f$
83	9	50.21883773803711	Non-linear $f$
84	9	51.45716857910156	Non-linear $f$
85	9	49.78767013549805	Non-linear $f$
86	9	53.27762985229492	Non-linear $f$
87	9	56.94218444824219	Non-linear $f$
88	9	31.034255981445312	Non-linear $f$
89	9	42.0892448425293	Non-linear $f$
90	10	42.61648178100586	Non-linear $f$
91	10	28.366790771484375	Non-linear $f$
92	10	36.94535446166992	Non-linear $f$
93	10	48.2556037902832	Non-linear $f$
94	10	45.76848220825195	Non-linear $f$
95	10	50.3747673034668	Non-linear $f$
96	10	47.729244232177734	Non-linear $f$
97	10	52.03194046020508	Non-linear $f$
98	10	30.96582794189453	Non-linear $f$
99	10	9.73060417175293	Non-linear $f$
0	1	3.343989133834839	Dual adapt.
1	1	2.778038263320923	Dual adapt.
2	1	10.917872428894043	Dual adapt.
3	1	10.445913314819336	Dual adapt.
4	1	3.708651065826416	Dual adapt.
5	1	3.8020339012145996	Dual adapt.
6	1	1.6251435279846191	Dual adapt.
7	1	6.362166881561279	Dual adapt.
8	1	2.696580410003662	Dual adapt.
9	1	7.413931846618652	Dual adapt.
10	2	0.6619383096694946	Dual adapt.
11	2	3.392016649246216	Dual adapt.
12	2	6.984225749969482	Dual adapt.
13	2	2.5024006366729736	Dual adapt.
14	2	16.443361282348633	Dual adapt.
15	2	6.482794284820557	Dual adapt.
16	2	14.26870346069336	Dual adapt.
17	2	8.481657028198242	Dual adapt.
18	2	1.779396653175354	Dual adapt.
19	2	1.6604145765304565	Dual adapt.
20	3	7.0946760177612305	Dual adapt.
21	3	5.987503528594971	Dual adapt.
22	3	1.932605504989624	Dual adapt.
23	3	5.998101234436035	Dual adapt.
24	3	0.7273499369621277	Dual adapt.
25	3	3.2871596813201904	Dual adapt.
26	3	1.056052565574646	Dual adapt.
27	3	11.117443084716797	Dual adapt.
28	3	3.6561508178710938	Dual adapt.
29	3	31.492061614990234	Dual adapt.
30	4	2.576058864593506	Dual adapt.
31	4	2.609706401824951	Dual adapt.
32	4	1.2865402698516846	Dual adapt.
33	4	2.04007625579834	Dual adapt.
34	4	7.254959583282471	Dual adapt.
35	4	5.8425774574279785	Dual adapt.
36	4	0.6128057241439819	Dual adapt.
37	4	1.441895842552185	Dual adapt.
38	4	9.301332473754883	Dual adapt.
39	4	32.717994689941406	Dual adapt.
40	5	0.7716295123100281	Dual adapt.
41	5	1.7090189456939697	Dual adapt.
42	5	0.961993932723999	Dual adapt.
43	5	23.670116424560547	Dual adapt.
44	5	16.545616149902344	Dual adapt.
45	5	7.9187750816345215	Dual adapt.
46	5	4.464636325836182	Dual adapt.
47	5	0.6351496577262878	Dual adapt.
48	5	7.040985107421875	Dual adapt.
49	5	1.0329530239105225	Dual adapt.
50	6	1.2371690273284912	Dual adapt.
51	6	0.5459834337234497	Dual adapt.
52	6	1.5073072910308838	Dual adapt.
53	6	7.345114231109619	Dual adapt.
54	6	12.860148429870605	Dual adapt.
55	6	0.43140915036201477	Dual adapt.
56	6	2.902479648590088	Dual adapt.
57	6	23.15862464904785	Dual adapt.
58	6	13.207297325134277	Dual adapt.
59	6	15.553791999816895	Dual adapt.
60	7	1.1695163249969482	Dual adapt.
61	7	11.142672538757324	Dual adapt.
62	7	13.898812294006348	Dual adapt.
63	7	0.7657127976417542	Dual adapt.
64	7	19.16086769104004	Dual adapt.
65	7	3.2211179733276367	Dual adapt.
66	7	16.7407169342041	Dual adapt.
67	7	4.561923503875732	Dual adapt.
68	7	0.8263577818870544	Dual adapt.
69	7	0.6908448934555054	Dual adapt.
70	8	4.517362117767334	Dual adapt.
71	8	9.391613960266113	Dual adapt.
72	8	1.9586617946624756	Dual adapt.
73	8	13.853745460510254	Dual adapt.
74	8	3.8377904891967773	Dual adapt.
75	8	0.8478960394859314	Dual adapt.
76	8	3.166306495666504	Dual adapt.
77	8	4.232409954071045	Dual adapt.
78	8	18.159196853637695	Dual adapt.
79	8	0.4730711877346039	Dual adapt.
80	9	0.7598381042480469	Dual adapt.
81	9	1.9096453189849854	Dual adapt.
82	9	5.615321159362793	Dual adapt.
83	9	43.38299560546875	Dual adapt.
84	9	6.40923547744751	Dual adapt.
85	9	16.118637084960938	Dual adapt.
86	9	0.7813355326652527	Dual adapt.
87	9	4.496992588043213	Dual adapt.
88	9	8.76641845703125	Dual adapt.
89	9	1.227401852607727	Dual adapt.
90	10	0.3903430104255676	Dual adapt.
91	10	0.41571226716041565	Dual adapt.
92	10	8.608531951904297	Dual adapt.
93	10	0.41387078166007996	Dual adapt.
94	10	9.39992618560791	Dual adapt.
95	10	22.046133041381836	Dual adapt.
96	10	6.733997344970703	Dual adapt.
97	10	0.4299739599227905	Dual adapt.
98	10	14.796263694763184	Dual adapt.
99	10	10.831449508666992	Dual adapt.


==> Fig/banana/accept_rate.csv <==
	value
count	310.0
mean	0.8251006858483437
std	0.21207628234397907
min	0.07961750030517578
25%	0.6099724918603897
50%	0.9764100015163422
75%	0.9955081045627594
max	0.9987450242042542


==> Fig/banana/cpu_time.csv <==
	value
count	310.0
mean	76.00603645386235
std	80.04489099503252
min	15.199986219406128
25%	26.628109097480774
50%	37.83767259120941
75%	103.4638466835022
max	461.075070142746


==> Fig/banana/mean_ess_per_sec.csv <==
	value
count	310.0
mean	27.432175130680193
std	39.324254315917244
min	0.184568444064967
25%	3.1573207997979145
50%	6.080200747002388
75%	42.431223586415314
max	178.4101664912622


==> Fig/banana/min_ess.csv <==
	value
count	310.0
mean	2531.067527561803
std	4011.3172940591016
min	10.035787582397461
25%	78.7730770111084
50%	169.30428314208984
75%	5412.0880126953125
max	12169.7998046875


==> Fig/banana/min_ess_per_sec.csv <==
	value
count	310.0
mean	21.75389284602096
std	30.759633090734045
min	0.14157678186893463
25%	2.3787636756896973
50%	4.810151815414429
75%	35.58097553253174
max	126.84645080566406


==> Fig/banana/residual_eigenvalues.csv <==
	variable	value
count	200000.0	200000.0
mean	5.5	-0.31210304662382055
std	2.8722885039992505	0.33644613594349104
min	1.0	-71.61402130126953
25%	3.0	-0.3594256713986397
50%	5.5	-0.3094433695077896
75%	8.0	-0.2242509424686432
max	10.0	8.478805541992188


==> Fig/caravan/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.66439	0.66631	0.74762	0.85797	0.91917	0.95334	0.96896	0.97478	0.98044	0.9851	0.9997	0.99976
1	0.64849	0.62215	0.74755	0.86178	0.92419	0.9548	0.9696	0.97843	0.98238	0.98504	0.99979	0.99977
2	0.65567	0.65949	0.7468	0.85824	0.92025	0.95397	0.96968	0.97521	0.98206	0.98537	0.99969	0.99986
3	0.63833	0.64367	0.73001	0.86428	0.93599	0.95946	0.96917	0.9774	0.98305	0.98594	0.9985	0.99967
4	0.66361	0.66259	0.73671	0.86047	0.92354	0.95526	0.96844	0.97693	0.98204	0.98452	0.99961	0.99963
5	0.65109	0.64017	0.73971	0.8528	0.92037	0.95204	0.96763	0.9751	0.98034	0.98453	0.99884	0.99973
6	0.67198	0.64873	0.7571	0.86633	0.92639	0.95458	0.9677	0.97571	0.98157	0.98514	0.99938	0.99967
7	0.60999	0.65832	0.7324	0.85653	0.92527	0.95926	0.97014	0.97822	0.98257	0.98605	0.99951	0.9994
8	0.64671	0.66482	0.74082	0.85341	0.92437	0.95547	0.96739	0.97648	0.98196	0.98565	0.99812	0.99989
9	0.63503	0.65558	0.72358	0.84545	0.91669	0.95739	0.96738	0.9777	0.9818	0.98546	0.99964	0.99976


==> Fig/caravan/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	20.274536	43.73722	61.16716	79.514366	99.78041	117.58776	136.0568	153.93475	173.93022	189.75674	2791.173	906.9074
1	27.598442	45.8388	64.53283	81.65091	99.92563	117.71998	136.3982	177.75998	191.33008	214.08961	2838.4106	714.18024
2	32.56848	53.348103	72.38361	91.749855	112.10947	124.11213	151.7189	162.48442	192.905	201.02773	2846.9448	820.57117
3	32.42728	49.367676	72.61912	87.20825	112.41779	124.036446	151.84505	163.43015	194.17213	200.56293	2790.2703	817.14905
4	32.914738	55.09893	73.664925	94.08034	115.12646	135.01541	156.08008	177.70421	199.7058	217.84259	3049.6045	828.78436
5	33.096252	53.552204	73.80326	93.86137	114.966934	135.57141	156.22182	177.88763	200.27884	218.72903	3036.463	845.3064
6	32.91719	54.08939	73.745224	93.57352	116.281494	135.3806	156.43857	176.72005	198.85483	220.46138	2631.772	840.8047
7	32.647575	53.25425	74.170296	93.98971	114.36521	135.48572	153.56761	178.18181	198.80075	212.6113	2914.564	755.9434
8	32.238037	52.633957	74.363075	93.955414	114.951584	132.38347	156.41408	172.49442	199.09653	212.89677	2581.5645	826.924
9	32.07421	51.825363	74.32725	93.798965	115.38583	132.44194	156.51558	173.3945	197.59787	213.0169	2651.4805	714.57526


==> Fig/caravan/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	24.326052	45.915543	48.757824	41.893192	33.76677	26.934652	22.375122	19.265894	16.166304	12.818354	3.1928244	1.7764659
1	17.490633	41.84504	46.665955	41.002296	35.277622	28.364836	21.975096	15.145283	12.774153	11.892647	3.1373308	2.2396913
2	14.675646	37.37582	41.34988	35.43246	29.871964	26.29553	19.676497	17.53928	13.328834	11.453847	3.131364	1.7566221
3	14.932896	40.05334	40.060482	38.57293	29.963184	24.333876	20.50894	16.935167	12.940615	12.355231	3.189768	1.963091
4	14.903827	36.355312	40.48623	35.139	29.155153	24.360746	20.105988	16.239254	12.63874	10.703606	2.9267588	1.9270555
5	14.413496	33.705624	40.435787	35.286613	29.483658	25.065058	20.435823	16.371332	14.376515	11.139852	2.9386408	1.7541215
6	14.945555	36.313362	40.858784	35.968647	27.957006	23.819872	18.591562	15.787819	12.456975	11.351252	3.3920016	1.8467026
7	14.648906	37.7664	39.39917	35.017235	29.232857	23.076393	19.17234	15.811495	12.664432	11.312522	3.0586839	2.1722243
8	15.005941	38.30218	39.647953	35.169277	29.6762	24.630457	19.982325	17.079418	13.190848	10.915414	3.4478438	1.80864
9	14.890178	38.339184	39.30816	35.59362	30.064497	22.209848	17.581448	14.826381	12.890164	10.422226	3.3549094	2.1560657


==> Fig/caravan/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	23.926603	55.961784	57.746304	48.6974	38.91769	30.170973	25.721745	21.253014	17.650072	13.534055	3.582723	1.7479025
1	17.57771	50.600163	55.823414	48.408806	41.045963	32.411892	25.320063	16.553604	13.31376	12.843498	3.5230985	2.1891246
2	14.435505	45.96357	48.77744	41.381424	34.923744	30.494583	22.576212	19.2573	14.506309	12.006107	3.5125372	1.727093
3	15.046181	49.07052	47.531845	44.64491	35.51073	27.699446	23.360334	19.088217	13.969204	12.95847	3.5838823	1.9165606
4	15.256803	44.07722	48.12093	41.048985	33.787415	28.280872	22.455587	18.28252	13.405245	11.0541935	3.2791138	1.8995861
5	14.897958	40.578342	48.07407	41.209663	33.994896	28.912184	22.82873	17.885855	15.552908	11.217138	3.2933056	1.7233093
6	15.389124	44.45857	48.85635	42.092087	32.562298	27.81312	20.731028	17.55494	13.354091	12.357063	3.7997212	1.814221
7	14.966364	45.871284	47.01933	41.111267	33.995155	26.807755	21.501352	17.650074	13.600138	12.103595	3.4310448	2.1482763
8	15.104622	46.560963	47.219193	41.275505	34.853874	28.324121	22.137589	18.768227	14.352606	11.435833	3.8736203	1.7693869
9	14.921698	47.113068	46.918793	42.005993	34.78104	25.04326	19.11561	16.025383	13.876146	10.739294	3.771478	2.12855


==> Fig/caravan/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	31.026217	63.779465	63.52118	55.7822	45.365814	36.32341	31.29233	25.935804	21.868795	18.176575	31.026217	2.0791197
1	23.010836	57.254116	61.306366	54.820774	46.81117	37.799503	30.145939	20.884829	17.716177	16.656391	23.010836	2.6155417
2	19.470182	51.621758	54.12489	47.040047	40.293076	35.988224	27.333317	24.222792	18.806637	16.17998	19.470182	2.0757456
3	19.012632	55.318256	52.0994	50.969925	40.697388	33.94185	28.139742	23.1613	18.519962	16.94534	19.012632	2.2680714
4	19.529633	50.31315	52.321033	46.379017	39.235245	32.66397	27.052826	22.47385	17.605383	15.34222	19.529633	2.2700298
5	18.778034	46.670116	52.020382	47.18732	39.444435	33.925415	27.44595	22.370304	19.295414	15.02902	18.778034	2.0571983
6	19.913649	50.163963	53.761017	47.728447	37.892868	32.96121	25.45586	22.100693	17.541569	16.215755	19.913649	2.1838808
7	19.154335	51.774284	50.92118	46.416702	39.194736	31.350578	26.278246	21.601974	17.377695	15.780443	19.154335	2.5414176
8	19.64649	53.16377	51.645187	45.60261	39.80613	33.24549	26.617252	23.46596	18.31921	15.039015	19.64649	2.1268356
9	19.454018	52.436424	50.436947	46.59135	39.381767	30.846718	24.62107	20.836681	18.370235	15.048672	19.454018	2.5196526


==> Fig/caravan/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	41.09937	62.13218	345.63934	300.80942	228.0516	47.152588	136.3147	166.32733	226.46777	195.7541	3153.065	799.7824
1	41.27021	51.849648	271.38583	255.50652	83.53215	90.498184	85.39598	37.826645	120.17617	115.603615	3217.9985	845.92786
2	40.655785	61.393402	270.0694	332.38083	260.63382	76.48063	110.62343	196.69489	192.5989	142.174	3153.0422	754.5455
3	40.943398	64.41888	384.48148	291.6469	81.94408	61.465015	65.73974	74.81271	57.392128	107.50543	3101.0815	808.536
4	40.256737	50.943707	346.51205	143.13445	211.68802	200.62538	106.016396	84.838196	214.11624	324.77625	3250.3184	798.98676
5	49.043877	39.851234	361.343	367.6224	317.54205	107.898766	238.14693	258.8371	266.8653	209.60294	3155.7495	752.3556
6	41.576492	47.13251	128.30289	84.266914	107.748856	84.520775	63.059944	117.693665	123.64175	123.36214	3224.7847	771.32214
7	46.756073	59.443897	319.6418	240.48926	77.99368	30.529114	69.03156	46.30418	85.06932	48.25281	3302.016	844.2367
8	42.460743	64.22374	284.10544	203.91171	201.9366	20.380741	255.19492	141.93387	139.61424	229.84802	3142.709	777.0031
9	33.738453	59.82189	415.2812	326.12018	245.46362	40.9745	74.75731	28.898993	63.875572	62.156044	3189.0215	841.6173


==> Fig/caravan/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	2.0271423	1.4205791	5.650734	3.7830827	2.2855349	0.4009991	1.0018955	1.0805054	1.3020611	1.0316055	1.1296558	0.8818788
1	1.4953818	1.1311302	4.205392	3.129255	0.8359432	0.76875806	0.62607855	0.21279618	0.62810916	0.53997767	1.1337326	1.1844739
2	1.2483169	1.1508076	3.7310848	3.622685	2.3248155	0.616222	0.72913414	1.2105461	0.99841326	0.70723575	1.1075178	0.9195369
3	1.262622	1.3048797	5.2944937	3.3442583	0.72892445	0.49553996	0.43293962	0.4577657	0.29557344	0.5360185	1.1113911	0.98945963
4	1.2230611	0.9245861	4.7038946	1.5214065	1.8387434	1.4859443	0.6792436	0.47741243	1.0721583	1.4908758	1.0658164	0.9640466
5	1.4818559	0.7441568	4.89603	3.9166532	2.7620294	0.7958814	1.5244153	1.4550595	1.3324687	0.9582767	1.0392847	0.8900389
6	1.2630632	0.8713818	1.7398129	0.9005423	0.92662084	0.6243197	0.40309718	0.66598934	0.6217689	0.55956346	1.2253283	0.91736186
7	1.4321454	1.1162282	4.3095665	2.5586765	0.68197036	0.22533086	0.449519	0.2598704	0.42791247	0.2269532	1.1329366	1.1167988
8	1.3171008	1.2201959	3.8205175	2.1703029	1.75671	0.15395232	1.6315342	0.8228317	0.701239	1.0796219	1.2173661	0.9396306
9	1.0518873	1.1542976	5.5871997	3.4767992	2.1273289	0.30937707	0.47763494	0.16666614	0.32326043	0.29178926	1.2027324	1.1777868


==> Fig/caravan/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	2.3270469	1.3791051	5.1930842	3.4720864	2.30899	0.43994552	1.2394568	1.2192094	1.1997346	1.0277485	1.2393644	1.0478486
1	1.6739304	1.2373536	4.005008	2.9544249	0.8606631	0.8830793	0.64710486	0.23200221	0.67112607	0.50102484	1.2323695	1.3441424
2	1.6624591	1.2113426	3.5019293	3.4551291	2.1451206	0.6121344	0.7169332	1.1461096	0.8966663	0.72272897	1.2358737	1.0451474
3	1.5271505	1.3965331	4.7100453	3.0926304	0.734581	0.52318835	0.44739375	0.42150944	0.29550576	0.5229771	1.17273	1.1170298
4	1.6340396	0.98284805	4.388127	1.474064	1.771136	1.4131799	0.7743337	0.6585052	0.98921174	0.9631065	1.150902	1.1188083
5	1.4641187	0.7899896	4.6223903	3.716163	2.619572	0.76993954	1.5392677	1.5870132	1.4466157	1.0760628	1.1148236	0.97529167
6	1.5538094	0.93602663	1.632308	0.91751456	0.9249047	0.6292362	0.69199663	0.63592595	0.48360068	0.6871542	1.3050492	1.0164194
7	1.4881636	1.1858442	4.1012387	2.567997	0.6641239	0.29056042	0.5004071	0.27690676	0.49227914	0.2270198	1.2029439	1.2729657
8	1.4131172	1.3140813	3.5764918	2.1363437	1.7900468	0.23474674	1.5586127	0.95089287	0.81758165	1.0020442	1.337681	1.0656307
9	1.3371388	1.2425898	5.120378	3.2879484	2.0319602	0.3527856	0.47159886	0.18010078	0.31022778	0.3174226	1.2919888	1.3585948


==> Fig/caravan/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	22.319141	20.741993	27.494915	23.721992	18.59988	13.413201	14.167512	12.551013	9.509955	8.6779	1.2520368	2.8548746
1	16.82092	16.790983	26.436575	23.941912	17.011566	15.944716	12.343737	7.9215717	8.523875	8.948293	1.2236075	3.881787
2	12.608658	14.990864	22.403082	17.805666	12.4335985	11.330406	10.177543	6.6664963	5.8188877	6.537223	1.2487258	3.1271193
3	13.112603	19.338589	25.854002	21.540287	19.38241	17.408663	11.408958	14.02869	12.405311	7.768993	1.2968569	3.3551364
4	12.778625	20.15747	23.376192	21.989098	16.124168	12.694032	11.057116	9.599639	7.646157	6.8825016	1.1786232	3.2407644
5	15.165291	13.082995	23.423672	22.253008	18.793919	14.190169	11.309763	9.202683	10.1230955	8.908282	1.1834489	2.9538918
6	13.927065	17.639494	22.764626	19.021496	11.4897785	7.760606	11.196517	8.702557	9.808546	8.671161	1.3646508	3.0153189
7	14.350749	16.00292	22.622074	17.320248	11.000472	9.729334	14.184049	6.3233495	6.7820325	6.5156007	1.1872083	3.7938128
8	13.027772	16.869152	19.6711	16.521872	13.3431225	13.784641	10.554191	9.909247	9.380976	6.624138	1.3756504	3.2007616
9	12.829441	18.741451	23.71493	23.485044	18.169327	16.092104	13.9449005	11.760981	9.759416	8.202463	1.3156072	3.6612644


==> Fig/caravan/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.6485289931297302	0.6521829962730408	0.7402299642562866	0.857725977897644	0.9236229658126831	0.9555569887161255	0.9686089754104614	0.9765959978103638	0.9818210601806641	0.9852800369262695	0.9992780685424805	0.9997140169143677
std	0.017830435186624527	0.013747140765190125	0.00995514914393425	0.006112793926149607	0.005313005764037371	0.002443398116156459	0.001039263908751309	0.00134300219360739	0.0008610168588347733	0.000522344489581883	0.0005824835388921201	0.00013720501738134772
min	0.6099900007247925	0.6221500039100647	0.723580002784729	0.8454499840736389	0.9166899919509888	0.9520400166511536	0.9673799872398376	0.9747800230979919	0.9803400039672852	0.9845200181007385	0.9981200098991394	0.9994000196456909
25%	0.640424981713295	0.6449350118637085	0.7334775030612946	0.85419000685215	0.9202799946069717	0.9541225135326385	0.967647522687912	0.9753350019454956	0.9816275089979172	0.98505499958992	0.9989749789237976	0.9996700286865234
50%	0.6497900187969208	0.6569499969482422	0.7402649819850922	0.8581050038337708	0.9238649904727936	0.9550299942493439	0.9686999917030334	0.976705014705658	0.9819999933242798	0.9852550029754639	0.9995599985122681	0.9997449815273285
75%	0.6616249829530716	0.6618150174617767	0.7473625093698502	0.8614524900913239	0.9250450134277344	0.9569100141525269	0.9694925099611282	0.9776249974966049	0.9822999835014343	0.9856024980545044	0.9996774941682816	0.9997674822807312
max	0.6719800233840942	0.6663100123405457	0.757099986076355	0.8663300275802612	0.9359899759292603	0.9594600200653076	0.9701399803161621	0.9784299731254578	0.9830499887466431	0.986050009727478	0.9997900128364563	0.9998900294303894


==> Fig/caravan/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	30.875675201416016	51.27458953857422	71.47767639160156	90.33827209472656	111.53108215332031	128.97348022460938	151.1256561279297	171.39920043945312	194.66720581054688	210.0994873046875	2813.224853515625	807.1145629882812
std	4.056354999542236	3.7727389335632324	4.662989139556885	5.57466459274292	6.2873334884643555	7.389476299285889	8.073029518127441	8.497021675109863	7.917752742767334	9.817388534545898	160.38760375976562	61.02350616455078
min	20.2745361328125	43.737220764160156	61.16716003417969	79.51436614990234	99.78041076660156	117.58776092529297	136.05679321289062	153.93475341796875	173.9302215576172	189.75674438476562	2581.564453125	714.1802368164062
25%	32.11516761779785	49.98209762573242	72.44248962402344	88.34365272521973	112.18654823303223	124.05536651611328	151.75043869018555	165.6962127685547	193.22178268432617	203.9236183166504	2686.1779174804688	771.2448272705078
50%	32.497880935668945	52.9441032409668	73.70507431030273	93.68624114990234	114.65839767456055	132.41270446777344	154.82384490966797	175.0572738647461	198.19931030273438	212.95684051513672	2814.7918701171875	823.7475891113281
75%	32.847947120666504	53.50117874145508	74.07853698730469	93.9319019317627	115.08657646179199	135.28930282592773	156.3660125732422	177.74603652954102	199.03610229492188	216.90434646606445	2897.6591796875	837.7996063232422
max	33.09625244140625	55.09893035888672	74.36307525634766	94.08033752441406	116.281494140625	135.5714111328125	156.5155792236328	178.1818084716797	200.27883911132812	220.4613800048828	3049.6044921875	906.9074096679688


==> Fig/caravan/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	16.023311614990234	38.5971794128418	41.697021484375	36.907527923583984	30.444889068603516	24.909128189086914	20.040515899658203	16.500133514404297	13.342758178710938	11.436494827270508	3.1770126819610596	1.9400678873062134
std	3.0424418449401855	3.3785605430603027	3.2708959579467773	2.6147232055664062	2.259105682373047	1.841855764389038	1.437941074371338	1.2891604900360107	1.1301223039627075	0.7386182546615601	0.17911449074745178	0.18619273602962494
min	14.413496017456055	33.705623626708984	39.30815887451172	35.017234802246094	27.957006454467773	22.209848403930664	17.58144760131836	14.826380729675293	12.456974983215332	10.422225952148438	2.9267587661743164	1.7541215419769287
25%	14.729278802871704	36.61043930053711	39.75108528137207	35.19861125946045	29.295557022094727	23.948372840881348	19.29837942123413	15.793737888336182	12.691861867904663	10.97152328491211	3.076853930950165	1.7845094203948975
50%	14.918361186981201	38.0342903137207	40.461008071899414	35.51304054260254	29.77408218383789	24.495601654052734	20.044156074523926	16.305293083190918	12.91538953781128	11.331886768341064	3.1635494232177734	1.886879026889801
75%	14.9908447265625	39.62480163574219	41.22710609436035	37.92185878753662	30.03916883468628	25.98791217803955	20.490660667419434	17.043355464935303	13.294337272644043	11.782946825027466	3.314388155937195	2.1078220307826996
max	24.326051712036133	45.91554260253906	48.7578239440918	41.893192291259766	35.27762222290039	28.364835739135742	22.3751220703125	19.265893936157227	16.166303634643555	12.818353652954102	3.4478437900543213	2.2396912574768066


==> Fig/caravan/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	16.15225601196289	47.025550842285156	49.608768463134766	43.18760299682617	35.437278747558594	28.595821380615234	22.574825286865234	18.23191261291504	14.358047485351562	12.024924278259277	3.5650525093078613	1.9064009189605713
std	2.86004376411438	4.167975425720215	3.867706060409546	3.019463062286377	2.576786994934082	2.0590147972106934	1.9676387310028076	1.4833893775939941	1.3437626361846924	0.9147322773933411	0.2032090127468109	0.18439145386219025
min	14.435504913330078	40.57834243774414	46.918792724609375	41.04898452758789	32.56229782104492	25.04326057434082	19.115610122680664	16.02538299560547	13.313759803771973	10.739294052124023	3.27911376953125	1.7233092784881592
25%	14.93286418914795	44.811747550964355	47.29735565185547	41.22612380981445	33.99496078491211	27.727864265441895	21.66041135787964	17.578722953796387	13.453968048095703	11.271811962127686	3.451417922973633	1.753273606300354
50%	15.075401306152344	46.26226615905762	48.09749984741211	41.693708419799805	34.81745719909668	28.302496910095215	22.515899658203125	18.084187507629395	13.922675132751465	12.054851055145264	3.5529106855392456	1.8569035530090332
75%	15.356043577194214	48.58115577697754	48.83662223815918	44.00670337677002	35.36398410797119	29.85627555847168	23.22743320465088	19.008219242095947	14.467882871627808	12.72188949584961	3.7245790362358093	2.0755527019500732
max	23.926603317260742	55.96178436279297	57.74630355834961	48.6973991394043	41.045963287353516	32.41189193725586	25.721744537353516	21.253013610839844	17.65007209777832	13.53405475616455	3.8736202716827393	2.189124584197998


==> Fig/caravan/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	20.89960289001465	53.24953079223633	54.21575927734375	48.851837158203125	40.81226348876953	33.90463638305664	27.43825340270996	22.705419540405273	18.5421085357666	16.041339874267578	20.89960289001465	2.2737491130828857
std	3.7515249252319336	4.691861629486084	4.4933624267578125	3.6994237899780273	2.8975136280059814	2.2136311531066895	2.0199899673461914	1.5663119554519653	1.3207978010177612	1.0206775665283203	3.7515249252319336	0.21150869131088257
min	18.778034210205078	46.67011642456055	50.436946868896484	45.60261154174805	37.89286804199219	30.846717834472656	24.621070861816406	20.836681365966797	17.377695083618164	15.029020309448242	18.778034210205078	2.0571982860565186
25%	19.22925567626953	50.64030075073242	51.738986015319824	46.46036434173584	39.27187538146973	32.738280296325684	26.36299753189087	21.726654052734375	17.633081436157227	15.122058868408203	19.22925567626953	2.0910486578941345
50%	19.49990749359131	52.10535430908203	52.2102165222168	47.11368370056152	39.625282287597656	33.585453033447266	27.193071365356445	22.422077178955078	18.344722747802734	15.98021125793457	19.49990749359131	2.2259761095046997
75%	19.846858978271484	54.77963447570801	54.033921241760254	50.159555435180664	40.596309661865234	35.476630210876465	27.966293811798096	23.38979482650757	18.734968185424805	16.546232223510742	19.846858978271484	2.4572468996047974
max	31.026216506958008	63.77946472167969	63.52117919921875	55.78219985961914	46.8111686706543	37.799503326416016	31.292329788208008	25.93580436706543	21.86879539489746	18.17657470703125	31.026216506958008	2.615541696548462


==> Fig/caravan/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	41.780113220214844	56.1211051940918	312.67626953125	254.58883666992188	181.65345764160156	76.05256652832031	120.42808532714844	115.41676330566406	148.98175048828125	155.90353393554688	3188.978759765625	799.4312744140625
std	4.051114559173584	8.257837295532227	80.73429107666016	89.22755432128906	86.9345932006836	51.922325134277344	70.56330871582031	75.52894592285156	72.51185607910156	84.35944366455078	59.82978820800781	35.83346939086914
min	33.73845291137695	39.851234436035156	128.30288696289062	84.26691436767578	77.99368286132812	20.380741119384766	63.05994415283203	28.89899253845215	57.392127990722656	48.252811431884766	3101.08154296875	752.3555908203125
25%	40.72768783569336	51.17019176483154	274.56573486328125	213.05609893798828	89.5863265991211	42.51902103424072	70.46299934387207	53.43131351470947	93.84603309631348	109.52997779846191	3153.0479125976562	772.7423858642578
50%	41.18478965759277	59.63289451599121	332.6405792236328	273.5767135620117	206.81230926513672	68.97282218933105	95.7061882019043	101.26593017578125	131.62799453735352	132.76806640625	3172.385498046875	799.3845825195312
75%	42.23968029022217	61.94748497009277	357.63525390625	319.79248809814453	241.1106185913086	89.00383186340332	129.8918800354004	160.22896575927734	208.73690795898438	206.14072799682617	3223.088134765625	833.3469848632812
max	49.04387664794922	64.41887664794922	415.28118896484375	367.6224060058594	317.54205322265625	200.62538146972656	255.19491577148438	258.83709716796875	266.86529541015625	324.7762451171875	3302.01611328125	845.9278564453125


==> Fig/caravan/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	1.3802576065063477	1.1038243770599365	4.393872261047363	2.8423662185668945	1.6268621683120728	0.5876324772834778	0.7955491542816162	0.6809443235397339	0.7702964544296265	0.742191731929779	1.1365761756896973	0.9981012344360352
std	0.2637834846973419	0.20425207912921906	1.1555572748184204	1.0237407684326172	0.7700517773628235	0.38375070691108704	0.4503905177116394	0.44869181513786316	0.38462764024734497	0.3931562006473541	0.06218349561095238	0.11720841377973557
min	1.0518872737884521	0.7441567778587341	1.7398128509521484	0.9005423188209534	0.6819703578948975	0.15395231544971466	0.4030971825122833	0.16666613519191742	0.2955734431743622	0.2269531935453415	1.0392847061157227	0.8818787932395935
25%	1.251893162727356	0.9724966436624527	3.916736125946045	2.2673962712287903	0.8586126267910004	0.33228258043527603	0.4565479904413223	0.30934423208236694	0.47637657821178436	0.5370082855224609	1.108486145734787	0.9179056137800217
50%	1.2900819778442383	1.140968918800354	4.506730556488037	3.236756682395935	1.7977267503738403	0.55588099360466	0.6526610851287842	0.5717008858919144	0.6646740734577179	0.6333996057510376	1.1312962174415588	0.9518386125564575
75%	1.4694282412528992	1.2037213146686554	5.194877743721008	3.586213529109955	2.245983362197876	0.7326484620571136	0.9337051957845688	1.0160869508981705	1.0537220686674118	1.0132732838392258	1.1854824721813202	1.0849639773368835
max	2.027142286300659	1.4205790758132935	5.650733947753906	3.9166531562805176	2.7620294094085693	1.4859442710876465	1.631534218788147	1.45505952835083	1.3324687480926514	1.4908758401870728	1.2253283262252808	1.1844738721847534


==> Fig/caravan/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	1.6080974340438843	1.1675714254379272	4.085100173950195	2.707430124282837	1.585109829902649	0.6148796081542969	0.8587104678153992	0.7308176159858704	0.760254979133606	0.7047289609909058	1.228372573852539	1.1361877918243408
std	0.27505555748939514	0.2004677802324295	1.0377393960952759	0.9296506643295288	0.7239025831222534	0.3481471538543701	0.42755088210105896	0.4784865081310272	0.38200607895851135	0.30745550990104675	0.07047893106937408	0.13880032300949097
min	1.3371387720108032	0.7899895906448364	1.632308006286621	0.9175145626068115	0.6641238927841187	0.23474673926830292	0.4473937451839447	0.18010078370571136	0.2955057621002197	0.227019801735878	1.114823579788208	0.9752916693687439
25%	1.4701299369335175	1.033597081899643	3.6836209297180176	2.2442570328712463	0.876723513007164	0.37457557022571564	0.5370815396308899	0.31305743008852005	0.4857702925801277	0.5065129101276398	1.1802834570407867	1.0458227097988129
50%	1.5404799580574036	1.2243480682373047	4.244682788848877	3.0235276222229004	1.7805914282798767	0.5676613748073578	0.7044649124145508	0.6472155749797821	0.744353860616684	0.7049415707588196	1.2341216206550598	1.0913302302360535
75%	1.6553542613983154	1.2962084412574768	4.68813157081604	3.4133339524269104	2.11683052778244	0.7347637116909027	1.1231760084629059	1.0973054021596909	0.9660753756761551	0.9923097789287567	1.278832733631134	1.2344263195991516
max	2.3270468711853027	1.3965331315994263	5.193084239959717	3.716162919998169	2.6195719242095947	1.413179874420166	1.5586127042770386	1.5870132446289062	1.4466156959533691	1.076062798500061	1.3376810550689697	1.3585947751998901


==> Fig/caravan/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	14.694025993347168	17.435590744018555	23.7761173248291	20.760061264038086	15.634824752807617	13.234786987304688	12.034429550170898	9.66662311553955	8.975824356079102	7.773655891418457	1.2626415491104126	3.3084731101989746
std	2.9882311820983887	2.3902549743652344	2.275578498840332	2.8326773643493652	3.2580292224884033	2.9879403114318848	1.5322171449661255	2.4981133937835693	1.873373031616211	1.038226842880249	0.07303229719400406	0.35860487818717957
min	12.608657836914062	13.082995414733887	19.671100616455078	16.52187156677246	11.000472068786621	7.760605812072754	10.177542686462402	6.323349475860596	5.818887710571289	6.515600681304932	1.1786231994628906	2.854874610900879
25%	12.879023790359497	16.199935913085938	22.65771198272705	18.109623432159424	12.660979509353638	11.6713125705719	11.091965913772583	8.116817951202393	7.8655864000320435	6.6887288093566895	1.1963081061840057	3.0432689785957336
50%	13.519834041595459	17.25432300567627	23.39993190765381	21.764692306518555	16.567867279052734	13.598921298980713	11.359360694885254	9.401161193847656	9.445465564727783	7.985728025436401	1.2503812909126282	3.2207629680633545
75%	14.961655378341675	19.18930435180664	25.319233894348145	23.177035331726074	18.492241859436035	15.50607967376709	13.544609546661377	11.298047304153442	9.796263456344604	8.676215410232544	1.310919612646103	3.584732413291931
max	22.319141387939453	20.741992950439453	27.494915008544922	23.941911697387695	19.382410049438477	17.408662796020508	14.184048652648926	14.028690338134766	12.40531063079834	8.94829273223877	1.375650405883789	3.881787061691284


==> Fig/correlated_gaussian/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.6390489935874939	GSM
1	1	0.6638619899749756	GSM
2	1	0.6472989916801453	GSM
3	1	0.6489430069923401	GSM
4	1	0.6548069715499878	GSM
5	1	0.6450899839401245	GSM
6	1	0.6477869749069214	GSM
7	1	0.6480439901351929	GSM
8	1	0.6662089824676514	GSM
9	1	0.6616780161857605	GSM
10	2	0.6502079963684082	GSM
11	2	0.6555150151252747	GSM
12	2	0.6587380170822144	GSM
13	2	0.6577789783477783	GSM
14	2	0.6568160057067871	GSM
15	2	0.6536620259284973	GSM
16	2	0.6504369974136353	GSM
17	2	0.6503049731254578	GSM
18	2	0.6550589799880981	GSM
19	2	0.6491739749908447	GSM
20	3	0.8252279758453369	GSM
21	3	0.826187014579773	GSM
22	3	0.8268560171127319	GSM
23	3	0.826000988483429	GSM
24	3	0.8274660110473633	GSM
25	3	0.8257189989089966	GSM
26	3	0.8261849880218506	GSM
27	3	0.8255289793014526	GSM
28	3	0.8269609808921814	GSM
29	3	0.8258950114250183	GSM
30	4	0.9072409868240356	GSM
31	4	0.9082509875297546	GSM
32	4	0.9081310033798218	GSM
33	4	0.9077240228652954	GSM
34	4	0.9082670211791992	GSM
35	4	0.907397985458374	GSM
36	4	0.9075679779052734	GSM
37	4	0.9074370265007019	GSM
38	4	0.9085860252380371	GSM
39	4	0.907725989818573	GSM
40	5	0.9423099756240845	GSM
41	5	0.942566990852356	GSM
42	5	0.9427679777145386	GSM
43	5	0.9424729943275452	GSM
44	5	0.9425709843635559	GSM
45	5	0.9422469735145569	GSM
46	5	0.9422670006752014	GSM
47	5	0.9423009753227234	GSM
48	5	0.9432569742202759	GSM
49	5	0.9422699809074402	GSM
50	6	0.9602389931678772	GSM
51	6	0.960640013217926	GSM
52	6	0.9606660008430481	GSM
53	6	0.9605849981307983	GSM
54	6	0.9606189727783203	GSM
55	6	0.9605339765548706	GSM
56	6	0.9604619741439819	GSM
57	6	0.9603300094604492	GSM
58	6	0.9611549973487854	GSM
59	6	0.9603599905967712	GSM
60	7	0.9710410237312317	GSM
61	7	0.9711610078811646	GSM
62	7	0.9714099764823914	GSM
63	7	0.9710819721221924	GSM
64	7	0.9714140295982361	GSM
65	7	0.9711930155754089	GSM
66	7	0.9712290167808533	GSM
67	7	0.971176028251648	GSM
68	7	0.9716809988021851	GSM
69	7	0.9710720181465149	GSM
70	8	0.9777870178222656	GSM
71	8	0.977940022945404	GSM
72	8	0.9781590104103088	GSM
73	8	0.9779000282287598	GSM
74	8	0.978193998336792	GSM
75	8	0.9780309796333313	GSM
76	8	0.978069007396698	GSM
77	8	0.977990984916687	GSM
78	8	0.9784240126609802	GSM
79	8	0.9777460098266602	GSM
80	9	0.9825360178947449	GSM
81	9	0.9825270175933838	GSM
82	9	0.9828780293464661	GSM
83	9	0.982483983039856	GSM
84	9	0.9828289747238159	GSM
85	9	0.9827550053596497	GSM
86	9	0.9827619791030884	GSM
87	9	0.9826440215110779	GSM
88	9	0.9829490184783936	GSM
89	9	0.9824309945106506	GSM
90	10	0.9859189987182617	GSM
91	10	0.9858880043029785	GSM
92	10	0.98614901304245	GSM
93	10	0.9857689738273621	GSM
94	10	0.9861599802970886	GSM
95	10	0.9860110282897949	GSM
96	10	0.986033022403717	GSM
97	10	0.9860299825668335	GSM
98	10	0.9861570000648499	GSM
99	10	0.9858710169792175	GSM
100	N	0.9986400008201599	NUTS
101	N	0.9996700286865234	NUTS
102	N	0.9986400008201599	NUTS
103	N	0.9989200234413147	NUTS
104	N	0.9995099902153015	NUTS
105	N	0.9994800090789795	NUTS
106	N	0.9981799721717834	NUTS
107	N	0.9994000196456909	NUTS
108	N	0.9986400008201599	NUTS
109	N	0.9979900121688843	NUTS
0	1	0.010588999837636948	ESJD
1	1	0.2672399878501892	ESJD
2	1	0.34802600741386414	ESJD
3	1	0.40212398767471313	ESJD
4	1	0.37254399061203003	ESJD
5	1	0.28564101457595825	ESJD
6	1	0.2797130048274994	ESJD
7	1	0.34229299426078796	ESJD
8	1	0.3266029953956604	ESJD
9	1	0.8482919931411743	ESJD
10	2	0.3693290054798126	ESJD
11	2	0.2194889932870865	ESJD
12	2	0.24864999949932098	ESJD
13	2	0.4082399904727936	ESJD
14	2	0.4965839982032776	ESJD
15	2	0.2570419907569885	ESJD
16	2	0.3086409866809845	ESJD
17	2	0.22867199778556824	ESJD
18	2	0.35908299684524536	ESJD
19	2	0.34242600202560425	ESJD
20	3	0.44442299008369446	ESJD
21	3	0.16189800202846527	ESJD
22	3	0.18673500418663025	ESJD
23	3	0.2892189919948578	ESJD
24	3	0.21580900251865387	ESJD
25	3	0.18353399634361267	ESJD
26	3	0.23943600058555603	ESJD
27	3	0.1888979971408844	ESJD
28	3	0.2688809931278229	ESJD
29	3	0.39140599966049194	ESJD
30	4	0.32460200786590576	ESJD
31	4	0.011269999668002129	ESJD
32	4	0.24264900386333466	ESJD
33	4	0.290475994348526	ESJD
34	4	0.4103659987449646	ESJD
35	4	0.19564299285411835	ESJD
36	4	0.19609799981117249	ESJD
37	4	0.14909599721431732	ESJD
38	4	0.10822899639606476	ESJD
39	4	0.2292660027742386	ESJD
40	5	0.2674030065536499	ESJD
41	5	0.13911199569702148	ESJD
42	5	0.26321300864219666	ESJD
43	5	0.2986530065536499	ESJD
44	5	0.2818099856376648	ESJD
45	5	0.19836300611495972	ESJD
46	5	0.14965400099754333	ESJD
47	5	0.16962400078773499	ESJD
48	5	0.22454999387264252	ESJD
49	5	0.31139999628067017	ESJD
50	6	0.13419899344444275	ESJD
51	6	0.0684949979186058	ESJD
52	6	0.2820590138435364	ESJD
53	6	0.052604999393224716	ESJD
54	6	0.12302300333976746	ESJD
55	6	0.12851999700069427	ESJD
56	6	0.1495240032672882	ESJD
57	6	0.1690549999475479	ESJD
58	6	0.1544789969921112	ESJD
59	6	0.2708060145378113	ESJD
60	7	0.5254660248756409	ESJD
61	7	0.028850000351667404	ESJD
62	7	0.0309820007532835	ESJD
63	7	0.036212000995874405	ESJD
64	7	0.15653200447559357	ESJD
65	7	0.2692529857158661	ESJD
66	7	0.2650330066680908	ESJD
67	7	0.13827699422836304	ESJD
68	7	0.1135609969496727	ESJD
69	7	0.23165300488471985	ESJD
70	8	0.04819300025701523	ESJD
71	8	0.08706899732351303	ESJD
72	8	0.25077199935913086	ESJD
73	8	0.36923301219940186	ESJD
74	8	0.020843999460339546	ESJD
75	8	0.21484899520874023	ESJD
76	8	0.18927699327468872	ESJD
77	8	0.13997900485992432	ESJD
78	8	0.2753239870071411	ESJD
79	8	0.3636989891529083	ESJD
80	9	0.678301990032196	ESJD
81	9	0.07305499911308289	ESJD
82	9	0.08553999662399292	ESJD
83	9	0.42293599247932434	ESJD
84	9	0.22425499558448792	ESJD
85	9	0.1325259953737259	ESJD
86	9	0.1850530058145523	ESJD
87	9	0.19233199954032898	ESJD
88	9	0.14896899461746216	ESJD
89	9	0.28725600242614746	ESJD
90	10	0.36831599473953247	ESJD
91	10	0.031125999987125397	ESJD
92	10	0.98471599817276	ESJD
93	10	0.20423699915409088	ESJD
94	10	0.47536298632621765	ESJD
95	10	1.2000000424450263e-05	ESJD
96	10	0.09829799830913544	ESJD
97	10	0.08128499984741211	ESJD
98	10	0.1900559961795807	ESJD
99	10	0.6958410143852234	ESJD
0	1	0.905360996723175	L2HMC
1	1	0.28437501192092896	L2HMC
2	1	0.9098280072212219	L2HMC
3	1	0.9039520025253296	L2HMC
4	1	0.39539098739624023	L2HMC
5	1	0.318589985370636	L2HMC
6	1	0.9074000120162964	L2HMC
7	1	0.8947179913520813	L2HMC
8	1	0.4037970006465912	L2HMC
9	1	0.8961269855499268	L2HMC
10	2	0.9250500202178955	L2HMC
11	2	0.8488150238990784	L2HMC
12	2	0.27687299251556396	L2HMC
13	2	0.928318977355957	L2HMC
14	2	0.9123340249061584	L2HMC
15	2	0.2931840121746063	L2HMC
16	2	0.9276360273361206	L2HMC
17	2	0.35939300060272217	L2HMC
18	2	0.3265790045261383	L2HMC
19	2	0.33564698696136475	L2HMC
20	3	0.9361540079116821	L2HMC
21	3	0.3665579855442047	L2HMC
22	3	0.24359799921512604	L2HMC
23	3	0.3129430115222931	L2HMC
24	3	0.9384160041809082	L2HMC
25	3	0.21003100275993347	L2HMC
26	3	0.23157499730587006	L2HMC
27	3	0.30308398604393005	L2HMC
28	3	0.3021889925003052	L2HMC
29	3	0.2631070017814636	L2HMC
30	4	0.9582139849662781	L2HMC
31	4	0.939257025718689	L2HMC
32	4	0.20244200527668	L2HMC
33	4	0.2539939880371094	L2HMC
34	4	0.952938973903656	L2HMC
35	4	0.15709899365901947	L2HMC
36	4	0.11069999635219574	L2HMC
37	4	0.9108060002326965	L2HMC
38	4	0.27132898569107056	L2HMC
39	4	0.26520100235939026	L2HMC
40	5	0.19527800381183624	L2HMC
41	5	0.11764500290155411	L2HMC
42	5	0.10798799991607666	L2HMC
43	5	0.19769500195980072	L2HMC
44	5	0.26975101232528687	L2HMC
45	5	0.15796099603176117	L2HMC
46	5	0.20612700283527374	L2HMC
47	5	0.1157820001244545	L2HMC
48	5	0.2563779950141907	L2HMC
49	5	0.208063006401062	L2HMC
50	6	0.9785299897193909	L2HMC
51	6	0.04486199840903282	L2HMC
52	6	0.08557700365781784	L2HMC
53	6	0.20294900238513947	L2HMC
54	6	0.23230299353599548	L2HMC
55	6	0.19581300020217896	L2HMC
56	6	0.18511299788951874	L2HMC
57	6	0.15588699281215668	L2HMC
58	6	0.1985500007867813	L2HMC
59	6	0.04467599838972092	L2HMC
60	7	0.9836559891700745	L2HMC
61	7	0.026207000017166138	L2HMC
62	7	0.10319499671459198	L2HMC
63	7	0.3210180103778839	L2HMC
64	7	0.17949800193309784	L2HMC
65	7	0.06671100109815598	L2HMC
66	7	0.944284975528717	L2HMC
67	7	0.08643300086259842	L2HMC
68	7	0.17664100229740143	L2HMC
69	7	0.14781799912452698	L2HMC
70	8	0.986395001411438	L2HMC
71	8	0.0957920029759407	L2HMC
72	8	0.024210000410676003	L2HMC
73	8	0.12220600247383118	L2HMC
74	8	0.2886579930782318	L2HMC
75	8	0.12871600687503815	L2HMC
76	8	0.1269329935312271	L2HMC
77	8	0.051465000957250595	L2HMC
78	8	0.15150099992752075	L2HMC
79	8	0.9709780216217041	L2HMC
80	9	0.9862539768218994	L2HMC
81	9	0.04444799944758415	L2HMC
82	9	0.19145700335502625	L2HMC
83	9	0.17193299531936646	L2HMC
84	9	0.3269819915294647	L2HMC
85	9	0.14624400436878204	L2HMC
86	9	0.1286509931087494	L2HMC
87	9	0.05929199978709221	L2HMC
88	9	0.10124000161886215	L2HMC
89	9	0.13523200154304504	L2HMC
90	10	0.06283300369977951	L2HMC
91	10	0.10876099765300751	L2HMC
92	10	0.2353309988975525	L2HMC
93	10	0.13519300520420074	L2HMC
94	10	0.021926000714302063	L2HMC
95	10	0.9831159710884094	L2HMC
96	10	0.08319299668073654	L2HMC
97	10	0.05577800050377846	L2HMC
98	10	0.03683700039982796	L2HMC
99	10	0.989575982093811	L2HMC


==> Fig/correlated_gaussian/_cpu_time.csv <==
	variable	value	Sampler
0	1	74.57929754257202	GSM
1	1	72.89312839508057	GSM
2	1	69.8154559135437	GSM
3	1	62.51839232444763	GSM
4	1	74.06495904922485	GSM
5	1	75.79814052581787	GSM
6	1	75.84484553337097	GSM
7	1	75.30815482139587	GSM
8	1	75.04194760322571	GSM
9	1	74.68754315376282	GSM
10	2	90.89403462409973	GSM
11	2	91.65002155303955	GSM
12	2	90.71537566184998	GSM
13	2	89.08185601234436	GSM
14	2	90.99781632423401	GSM
15	2	91.14536190032959	GSM
16	2	100.32991099357605	GSM
17	2	90.5575122833252	GSM
18	2	92.21574378013611	GSM
19	2	90.05933713912964	GSM
20	3	107.119873046875	GSM
21	3	107.22365641593933	GSM
22	3	107.41364574432373	GSM
23	3	107.00293207168579	GSM
24	3	105.87596082687378	GSM
25	3	106.90875506401062	GSM
26	3	107.55505299568176	GSM
27	3	107.5587089061737	GSM
28	3	106.2930417060852	GSM
29	3	103.27866339683533	GSM
30	4	121.74449133872986	GSM
31	4	122.80726623535156	GSM
32	4	118.5621612071991	GSM
33	4	123.04756450653076	GSM
34	4	122.51301383972168	GSM
35	4	123.1342785358429	GSM
36	4	122.54567861557007	GSM
37	4	125.82839250564575	GSM
38	4	122.26951336860657	GSM
39	4	122.89090132713318	GSM
40	5	137.6532301902771	GSM
41	5	137.8899781703949	GSM
42	5	137.48092341423035	GSM
43	5	136.75734853744507	GSM
44	5	137.34878420829773	GSM
45	5	138.42446732521057	GSM
46	5	136.21841716766357	GSM
47	5	136.61706972122192	GSM
48	5	135.19442319869995	GSM
49	5	138.85529732704163	GSM
50	6	153.8156406879425	GSM
51	6	153.05112838745117	GSM
52	6	152.92558121681213	GSM
53	6	154.31983733177185	GSM
54	6	151.288583278656	GSM
55	6	154.65694308280945	GSM
56	6	155.49795722961426	GSM
57	6	152.03234601020813	GSM
58	6	149.26304054260254	GSM
59	6	155.12479710578918	GSM
60	7	166.61015510559082	GSM
61	7	168.92805910110474	GSM
62	7	168.5673143863678	GSM
63	7	170.37578535079956	GSM
64	7	170.8302857875824	GSM
65	7	166.71547675132751	GSM
66	7	171.14859414100647	GSM
67	7	168.35269236564636	GSM
68	7	171.37920093536377	GSM
69	7	168.78092336654663	GSM
70	8	184.52298831939697	GSM
71	8	185.01790714263916	GSM
72	8	182.18249344825745	GSM
73	8	183.00876879692078	GSM
74	8	183.7948567867279	GSM
75	8	184.97759103775024	GSM
76	8	184.36079692840576	GSM
77	8	182.90905451774597	GSM
78	8	185.55963897705078	GSM
79	8	184.14933824539185	GSM
80	9	199.67805981636047	GSM
81	9	199.14315962791443	GSM
82	9	200.5814871788025	GSM
83	9	199.15610718727112	GSM
84	9	201.7056725025177	GSM
85	9	221.3184711933136	GSM
86	9	200.09120655059814	GSM
87	9	203.1418399810791	GSM
88	9	198.41071796417236	GSM
89	9	203.29329776763916	GSM
90	10	213.24655103683472	GSM
91	10	215.87325382232666	GSM
92	10	214.44012808799744	GSM
93	10	211.12480568885803	GSM
94	10	217.1528742313385	GSM
95	10	213.5636944770813	GSM
96	10	221.26229548454285	GSM
97	10	221.0377025604248	GSM
98	10	218.0937876701355	GSM
99	10	218.649756193161	GSM
100	N	506.89251804351807	NUTS
101	N	682.7346062660217	NUTS
102	N	433.87040543556213	NUTS
103	N	469.5908148288727	NUTS
104	N	729.2910630702972	NUTS
105	N	544.3085174560547	NUTS
106	N	526.4775729179382	NUTS
107	N	489.60745453834534	NUTS
108	N	466.99753403663635	NUTS
109	N	491.9114422798157	NUTS
0	1	67.45937275886536	ESJD
1	1	66.5015857219696	ESJD
2	1	66.59336137771606	ESJD
3	1	71.9055585861206	ESJD
4	1	67.40874099731445	ESJD
5	1	66.51480054855347	ESJD
6	1	71.3742196559906	ESJD
7	1	149.05366611480713	ESJD
8	1	729.1190972328186	ESJD
9	1	66.7987904548645	ESJD
10	2	90.48411917686462	ESJD
11	2	82.85755658149719	ESJD
12	2	81.6347246170044	ESJD
13	2	81.14392113685608	ESJD
14	2	82.9760365486145	ESJD
15	2	82.39415788650513	ESJD
16	2	137.54828715324402	ESJD
17	2	81.36758375167847	ESJD
18	2	82.42465257644653	ESJD
19	2	82.13715195655823	ESJD
20	3	163.994619846344	ESJD
21	3	98.4406967163086	ESJD
22	3	98.10791778564453	ESJD
23	3	105.75304222106934	ESJD
24	3	109.75920867919922	ESJD
25	3	98.35025525093079	ESJD
26	3	97.84307169914246	ESJD
27	3	105.21595478057861	ESJD
28	3	98.07498717308044	ESJD
29	3	100.28649806976318	ESJD
30	4	129.47676634788513	ESJD
31	4	113.5767297744751	ESJD
32	4	113.76926279067993	ESJD
33	4	114.7447898387909	ESJD
34	4	112.78029489517212	ESJD
35	4	114.63694977760315	ESJD
36	4	114.72175025939941	ESJD
37	4	113.85873913764954	ESJD
38	4	875.8711659908295	ESJD
39	4	113.43082451820374	ESJD
40	5	130.92364168167114	ESJD
41	5	138.62338018417358	ESJD
42	5	128.6981782913208	ESJD
43	5	130.06331372261047	ESJD
44	5	128.86784172058105	ESJD
45	5	129.3028645515442	ESJD
46	5	1010.8512756824493	ESJD
47	5	129.74037957191467	ESJD
48	5	127.12046837806702	ESJD
49	5	131.96835660934448	ESJD
50	6	143.06343054771423	ESJD
51	6	151.1544919013977	ESJD
52	6	159.10726237297058	ESJD
53	6	144.53002285957336	ESJD
54	6	146.07369327545166	ESJD
55	6	146.0992407798767	ESJD
56	6	147.760817527771	ESJD
57	6	143.84259510040283	ESJD
58	6	160.2833173274994	ESJD
59	6	143.4950611591339	ESJD
60	7	256.9785041809082	ESJD
61	7	161.135999917984	ESJD
62	7	159.00118708610535	ESJD
63	7	162.31850576400757	ESJD
64	7	160.57004070281982	ESJD
65	7	160.9255244731903	ESJD
66	7	177.35585141181946	ESJD
67	7	160.41074204444885	ESJD
68	7	160.6529552936554	ESJD
69	7	160.05985403060913	ESJD
70	8	236.75515031814575	ESJD
71	8	181.2079894542694	ESJD
72	8	176.54981112480164	ESJD
73	8	174.904358625412	ESJD
74	8	193.30147671699524	ESJD
75	8	177.55372071266174	ESJD
76	8	227.6791398525238	ESJD
77	8	175.31603407859802	ESJD
78	8	175.18232774734497	ESJD
79	8	683.456431388855	ESJD
80	9	194.73765301704407	ESJD
81	9	199.2913761138916	ESJD
82	9	192.84055256843567	ESJD
83	9	223.7453031539917	ESJD
84	9	188.8910801410675	ESJD
85	9	189.25109338760376	ESJD
86	9	247.5140872001648	ESJD
87	9	191.7366213798523	ESJD
88	9	191.9394736289978	ESJD
89	9	204.65341877937317	ESJD
90	10	211.0169072151184	ESJD
91	10	224.6469645500183	ESJD
92	10	208.70465517044067	ESJD
93	10	210.1065742969513	ESJD
94	10	232.91821718215942	ESJD
95	10	227.0847635269165	ESJD
96	10	213.11394333839417	ESJD
97	10	206.70622444152832	ESJD
98	10	234.01130437850952	ESJD
99	10	217.40568780899048	ESJD
0	1	75.85004949569702	L2HMC
1	1	87.41761898994446	L2HMC
2	1	65.20047402381897	L2HMC
3	1	66.18624472618103	L2HMC
4	1	66.60602402687073	L2HMC
5	1	72.7124080657959	L2HMC
6	1	73.2021415233612	L2HMC
7	1	66.82455587387085	L2HMC
8	1	85.02824020385742	L2HMC
9	1	74.87733197212219	L2HMC
10	2	92.99492526054382	L2HMC
11	2	83.54568815231323	L2HMC
12	2	92.89614033699036	L2HMC
13	2	83.24705982208252	L2HMC
14	2	82.81903958320618	L2HMC
15	2	82.3984272480011	L2HMC
16	2	82.19489526748657	L2HMC
17	2	82.51725554466248	L2HMC
18	2	82.14921379089355	L2HMC
19	2	81.67153000831604	L2HMC
20	3	96.6039526462555	L2HMC
21	3	99.22598433494568	L2HMC
22	3	102.16036772727966	L2HMC
23	3	98.57381534576416	L2HMC
24	3	110.75735807418823	L2HMC
25	3	98.86270308494568	L2HMC
26	3	98.4208676815033	L2HMC
27	3	97.8809711933136	L2HMC
28	3	350.82683396339417	L2HMC
29	3	98.52229738235474	L2HMC
30	4	113.36729669570923	L2HMC
31	4	117.96047806739807	L2HMC
32	4	125.11849331855774	L2HMC
33	4	126.07091164588928	L2HMC
34	4	114.06518697738647	L2HMC
35	4	113.04808759689331	L2HMC
36	4	113.05639600753784	L2HMC
37	4	126.74643468856812	L2HMC
38	4	114.69883227348328	L2HMC
39	4	114.15705180168152	L2HMC
40	5	190.41221117973328	L2HMC
41	5	384.163179397583	L2HMC
42	5	147.0826473236084	L2HMC
43	5	127.39893865585327	L2HMC
44	5	140.25650715827942	L2HMC
45	5	129.29105877876282	L2HMC
46	5	1496.7520258426666	L2HMC
47	5	137.78127789497375	L2HMC
48	5	131.49044489860535	L2HMC
49	5	130.10488510131836	L2HMC
50	6	142.9400599002838	L2HMC
51	6	154.36675381660461	L2HMC
52	6	143.37222981452942	L2HMC
53	6	159.627756357193	L2HMC
54	6	147.65502381324768	L2HMC
55	6	146.63588166236877	L2HMC
56	6	163.44613480567932	L2HMC
57	6	867.7410373687744	L2HMC
58	6	150.55991888046265	L2HMC
59	6	144.92633485794067	L2HMC
60	7	180.89669251441956	L2HMC
61	7	363.0240275859833	L2HMC
62	7	159.87863421440125	L2HMC
63	7	160.41129279136658	L2HMC
64	7	158.36122608184814	L2HMC
65	7	160.76978754997253	L2HMC
66	7	271.55938482284546	L2HMC
67	7	183.49317574501038	L2HMC
68	7	177.10648036003113	L2HMC
69	7	166.39323616027832	L2HMC
70	8	245.77389931678772	L2HMC
71	8	182.16853046417236	L2HMC
72	8	175.2608823776245	L2HMC
73	8	195.88398551940918	L2HMC
74	8	176.16895580291748	L2HMC
75	8	178.05904150009155	L2HMC
76	8	176.5679497718811	L2HMC
77	8	174.86860156059265	L2HMC
78	8	186.45462822914124	L2HMC
79	8	183.3894636631012	L2HMC
80	9	240.3784532546997	L2HMC
81	9	192.33621644973755	L2HMC
82	9	190.9570677280426	L2HMC
83	9	1461.5520927906036	L2HMC
84	9	192.66592693328857	L2HMC
85	9	904.5214116573334	L2HMC
86	9	192.34614849090576	L2HMC
87	9	205.91016459465027	L2HMC
88	9	188.22101020812988	L2HMC
89	9	216.16271209716797	L2HMC
90	10	206.86895608901978	L2HMC
91	10	206.24948263168335	L2HMC
92	10	209.74665570259094	L2HMC
93	10	261.09644961357117	L2HMC
94	10	206.13292860984802	L2HMC
95	10	210.1041829586029	L2HMC
96	10	207.01108479499817	L2HMC
97	10	226.5753710269928	L2HMC
98	10	208.11738300323486	L2HMC
99	10	208.29485440254211	L2HMC


==> Fig/correlated_gaussian/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	70.00593108405461	GSM
1	1	74.5281410618588	GSM
2	1	75.36597580130915	GSM
3	1	83.89570203345502	GSM
4	1	71.85960644434397	GSM
5	1	69.06524425966138	GSM
6	1	69.60537591248968	GSM
7	1	69.30554813880391	GSM
8	1	72.30770924036834	GSM
9	1	71.53897540182793	GSM
10	2	260.4467795015593	GSM
11	2	260.2865889187982	GSM
12	2	264.9784015002865	GSM
13	2	267.28934403966036	GSM
14	2	264.0533401168104	GSM
15	2	260.086109527415	GSM
16	2	234.59600293333295	GSM
17	2	259.42631771534303	GSM
18	2	256.94816355999495	GSM
19	2	261.4607348527678	GSM
20	3	385.12913805402917	GSM
21	3	385.8250286860224	GSM
22	3	385.4163255457487	GSM
23	3	386.71961610152607	GSM
24	3	391.5319397222231	GSM
25	3	386.3613427311802	GSM
26	3	385.41962437287197	GSM
27	3	384.9636336037625	GSM
28	3	391.0636763146679	GSM
29	3	398.61229006291995	GSM
30	4	420.9088992878995	GSM
31	4	418.61014224499917	GSM
32	4	432.51164707923954	GSM
33	4	418.596828950371	GSM
34	4	418.580085537601	GSM
35	4	414.4942084315159	GSM
36	4	419.19569644639506	GSM
37	4	408.58816649980815	GSM
38	4	422.6451849690463	GSM
39	4	417.5383491240686	GSM
40	5	413.7971593275645	GSM
41	5	412.02031801066676	GSM
42	5	413.66670980705226	GSM
43	5	417.12369447650394	GSM
44	5	412.80674039504635	GSM
45	5	408.317305176699	GSM
46	5	415.41091406054676	GSM
47	5	416.3944517316295	GSM
48	5	423.74346922618395	GSM
49	5	410.9531334397075	GSM
50	6	392.4772054551686	GSM
51	6	392.33465542795267	GSM
52	6	394.3569744930289	GSM
53	6	390.2616177952688	GSM
54	6	396.6643341865202	GSM
55	6	387.2132829121359	GSM
56	6	383.1558322709793	GSM
57	6	396.3468857538648	GSM
58	6	406.56846001960645	GSM
59	6	390.19795697119446	GSM
60	7	375.21164464963795	GSM
61	7	366.96778841754065	GSM
62	7	370.8722633081577	GSM
63	7	365.11974029593557	GSM
64	7	362.7268442657736	GSM
65	7	371.9519371542464	GSM
66	7	358.7500254276931	GSM
67	7	370.00037076009875	GSM
68	7	366.4765425936235	GSM
69	7	371.27585274498165	GSM
70	8	346.41605983453815	GSM
71	8	341.75319521235645	GSM
72	8	350.69803777219687	GSM
73	8	347.1172896802137	GSM
74	8	343.5097015772919	GSM
75	8	342.42184057080453	GSM
76	8	338.9117855639566	GSM
77	8	347.02556062549485	GSM
78	8	345.17290780120265	GSM
79	8	347.73061848269987	GSM
80	9	324.0895779161499	GSM
81	9	321.23141554058685	GSM
82	9	322.9428222593495	GSM
83	9	323.38325401911806	GSM
84	9	316.34057043786686	GSM
85	9	289.541255998591	GSM
86	9	315.97645126404984	GSM
87	9	315.755110934923	GSM
88	9	326.26997977593874	GSM
89	9	318.94793027860175	GSM
90	10	305.35379922746034	GSM
91	10	298.4576653334645	GSM
92	10	304.8789325331938	GSM
93	10	307.99282712936866	GSM
94	10	294.84785232702166	GSM
95	10	301.8348094655558	GSM
96	10	287.90915897688615	GSM
97	10	291.77619164255236	GSM
98	10	298.3884174393713	GSM
99	10	298.857257121853	GSM
100	N	11.348093465804821	NUTS
101	N	11.630716823514476	NUTS
102	N	12.989531820780105	NUTS
103	N	15.051542097441748	NUTS
104	N	12.447992880535875	NUTS
105	N	16.464160894810952	NUTS
106	N	13.743688287120222	NUTS
107	N	16.49433627928457	NUTS
108	N	12.261804409069475	NUTS
109	N	14.250815406258935	NUTS
0	1	44.05204233300128	ESJD
1	1	52.33132306568709	ESJD
2	1	0.5467181987598263	ESJD
3	1	35.772460712484474	ESJD
4	1	9.464886048999375	ESJD
5	1	4.661115572031349	ESJD
6	1	47.13844498445753	ESJD
7	1	6.504783504395562	ESJD
8	1	1.602938947660434	ESJD
9	1	0.6747749439550933	ESJD
10	2	18.589439644959253	ESJD
11	2	2.7142795914805355	ESJD
12	2	9.111981064813472	ESJD
13	2	74.3523137250717	ESJD
14	2	21.848034163307723	ESJD
15	2	40.312107835480184	ESJD
16	2	32.091642011558804	ESJD
17	2	29.820633100439977	ESJD
18	2	23.65837778360469	ESJD
19	2	12.278593334437032	ESJD
20	3	26.537503587481385	ESJD
21	3	19.85562875833568	ESJD
22	3	14.507637294105598	ESJD
23	3	32.2017899848266	ESJD
24	3	18.477510258154965	ESJD
25	3	22.01666854019306	ESJD
26	3	23.369667559341256	ESJD
27	3	36.95227825845776	ESJD
28	3	58.547336710241936	ESJD
29	3	39.22937373817868	ESJD
30	4	57.87522189036851	ESJD
31	4	35.41667397672892	ESJD
32	4	55.6487107121116	ESJD
33	4	35.20398727270278	ESJD
34	4	52.67146815371372	ESJD
35	4	23.767962885126	ESJD
36	4	74.15317847434953	ESJD
37	4	36.62550902045618	ESJD
38	4	1.1395134288241384	ESJD
39	4	33.38948640057215	ESJD
40	5	179.6646151985096	ESJD
41	5	20.65023389853968	ESJD
42	5	71.22228034670754	ESJD
43	5	56.93908469032671	ESJD
44	5	52.16614165474819	ESJD
45	5	20.12394504374729	ESJD
46	5	4.122704799908832	ESJD
47	5	21.34210168170554	ESJD
48	5	34.50252431211143	ESJD
49	5	38.00904874542914	ESJD
50	6	10.600882608548151	ESJD
51	6	13.071520845611104	ESJD
52	6	52.75367109154598	ESJD
53	6	17.564024127085393	ESJD
54	6	0.19316881823806428	ESJD
55	6	4.310275001512358	ESJD
56	6	34.75142801708862	ESJD
57	6	21.713425202787885	ESJD
58	6	16.79022900441245	ESJD
59	6	34.70174692181757	ESJD
60	7	66.0707545403185	ESJD
61	7	4.672292803204181	ESJD
62	7	15.266771644532279	ESJD
63	7	9.704513730917052	ESJD
64	7	9.33985442801053	ESJD
65	7	46.88000841447056	ESJD
66	7	35.59650822446317	ESJD
67	7	20.349254495483688	ESJD
68	7	16.8507075506241	ESJD
69	7	48.223674594443686	ESJD
70	8	2.8129479698273356	ESJD
71	8	8.031105137372156	ESJD
72	8	62.41192446687688	ESJD
73	8	130.05333148939084	ESJD
74	8	1.3548978104395772	ESJD
75	8	11.24772784100806	ESJD
76	8	10.814441137843689	ESJD
77	8	23.437481518385308	ESJD
78	8	14.155316134656927	ESJD
79	8	13.722569412733217	ESJD
80	9	142.41450673356775	ESJD
81	9	0.06430158632522877	ESJD
82	9	17.82558217866335	ESJD
83	9	48.186770066597276	ESJD
84	9	63.55110214394457	ESJD
85	9	17.16020030209557	ESJD
86	9	5.168499715425332	ESJD
87	9	11.216289673048903	ESJD
88	9	17.450198089068234	ESJD
89	9	34.81605463457396	ESJD
90	10	42.13954401736638	ESJD
91	10	3.6615660221826283	ESJD
92	10	81.05584615762301	ESJD
93	10	22.63600346845625	ESJD
94	10	41.512676469561306	ESJD
95	10		ESJD
96	10	6.394167636104063	ESJD
97	10	5.425162788503284	ESJD
98	10	10.867466912232732	ESJD
99	10	201.09989834839092	ESJD
0	1	0.39418943529082895	L2HMC
1	1	1.2224452229099745	L2HMC
2	1	0.6296792501017906	L2HMC
3	1	1.3211315315596484	L2HMC
4	1	3.704735559488247	L2HMC
5	1	3.167088358363384	L2HMC
6	1	0.5299161958783878	L2HMC
7	1	1.1378455869499837	L2HMC
8	1	0.5294530289246894	L2HMC
9	1	1.4041517572662856	L2HMC
10	2	7.760131319095055	L2HMC
11	2	4.1067529522209565	L2HMC
12	2	5.59970562987887	L2HMC
13	2	10.211654462965651	L2HMC
14	2	2.4363514948858493	L2HMC
15	2	5.3245331124632385	L2HMC
16	2	13.326345150519312	L2HMC
17	2	15.623595065224256	L2HMC
18	2	9.501740927939679	L2HMC
19	2	2.845921967764468	L2HMC
20	3	62.131140653320884	L2HMC
21	3	14.022218247857774	L2HMC
22	3	25.154127182397602	L2HMC
23	3	31.721766433679676	L2HMC
24	3	16.53797696665739	L2HMC
25	3	7.164699235408471	L2HMC
26	3	5.272967450538071	L2HMC
27	3	6.420291602953924	L2HMC
28	3	2.5120054834688514	L2HMC
29	3	20.83947129168694	L2HMC
30	4	104.28153073197915	L2HMC
31	4	66.67460897798549	L2HMC
32	4	9.202698208996246	L2HMC
33	4	12.31695554653155	L2HMC
34	4	61.66568774852821	L2HMC
35	4	6.91575922345521	L2HMC
36	4	9.834292894317391	L2HMC
37	4	75.75492766940546	L2HMC
38	4	11.026508605748024	L2HMC
39	4	20.38942101842161	L2HMC
40	5	16.313113771475063	L2HMC
41	5	1.6300613053895037	L2HMC
42	5	2.2103049515204614	L2HMC
43	5	11.417657222708302	L2HMC
44	5	17.51239979598164	L2HMC
45	5	7.821207659600214	L2HMC
46	5	2.3897549785877077	L2HMC
47	5	28.251013148001668	L2HMC
48	5	13.184986242674418	L2HMC
49	5	20.877441134995482	L2HMC
50	6	237.23525720260784	L2HMC
51	6	12.22303952092454	L2HMC
52	6	6.315565760376471	L2HMC
53	6	7.429368793644941	L2HMC
54	6	6.903436544709623	L2HMC
55	6	2.33463760988157	L2HMC
56	6	13.938839939086689	L2HMC
57	6	1.4863270177391277	L2HMC
58	6	8.810933854058202	L2HMC
59	6	3.090045783940755	L2HMC
60	7	298.2771592587243	L2HMC
61	7	0.6167768905588066	L2HMC
62	7	26.860529712360247	L2HMC
63	7	10.22800725348459	L2HMC
64	7	5.598814904431475	L2HMC
65	7	0.8693019639774573	L2HMC
66	7	130.9808034417733	L2HMC
67	7	6.465346959535072	L2HMC
68	7	10.30452163514176	L2HMC
69	7	3.7976781602810434	L2HMC
70	8	255.55665766218237	L2HMC
71	8	1.5227623719535843	L2HMC
72	8	1.3094644462226517	L2HMC
73	8	1.7315187223228659	L2HMC
74	8	5.415754235508088	L2HMC
75	8	0.8359860437480229	L2HMC
76	8	12.190080046730097	L2HMC
77	8	5.606615897841723	L2HMC
78	8	11.16594769851755	L2HMC
79	8	136.01961614844922	L2HMC
80	9	303.76864694536584	L2HMC
81	9	1.2624133927226846	L2HMC
82	9	11.827958771525811	L2HMC
83	9	0.7522561482925414	L2HMC
84	9	12.821446421246748	L2HMC
85	9	1.2765465597695462	L2HMC
86	9	2.1510806347904334	L2HMC
87	9	2.5388769886246965	L2HMC
88	9	3.966145442689928	L2HMC
89	9	2.337081522848419	L2HMC
90	10	14.847111679815981	L2HMC
91	10	1.4198181626353559	L2HMC
92	10	4.264122514925375	L2HMC
93	10	4.3056266737998286	L2HMC
94	10	0.35752427097129574	L2HMC
95	10	27.526633958732383	L2HMC
96	10	3.2465617986143465	L2HMC
97	10	5.254836170769338	L2HMC
98	10	1.508336921609382	L2HMC
99	10	356.0147430199551	L2HMC


==> Fig/correlated_gaussian/_median_ess_per_sec.csv <==
	variable	value	Sampler
0	1	65.48744395951762	GSM
1	1	70.8433835027704	GSM
2	1	71.03643944388972	GSM
3	1	79.18243279108886	GSM
4	1	67.25108659412004	GSM
5	1	65.23925745398115	GSM
6	1	65.23675146406107	GSM
7	1	64.93742137767937	GSM
8	1	67.66678278150762	GSM
9	1	67.63110958967381	GSM
10	2	250.63721539691352	GSM
11	2	249.29628360646305	GSM
12	2	253.78146418299812	GSM
13	2	256.1924465252494	GSM
14	2	253.70701311586487	GSM
15	2	250.21843706034514	GSM
16	2	225.15893373708275	GSM
17	2	249.1074048547358	GSM
18	2	247.54528163923146	GSM
19	2	251.26088410929745	GSM
20	3	369.7090410996369	GSM
21	3	369.090422134606	GSM
22	3	367.4504765106695	GSM
23	3	370.58273717732783	GSM
24	3	374.51604485165944	GSM
25	3	370.44453139654104	GSM
26	3	368.8573395498007	GSM
27	3	368.51320632786906	GSM
28	3	374.000900917855	GSM
29	3	382.10368826611125	GSM
30	4	408.6564359076491	GSM
31	4	407.51122777899474	GSM
32	4	418.3976768592163	GSM
33	4	407.500668906687	GSM
34	4	406.6096894881365	GSM
35	4	402.94755319134947	GSM
36	4	407.0715184110284	GSM
37	4	396.84857578653794	GSM
38	4	410.5270080586405	GSM
39	4	406.62799539856485	GSM
40	5	407.33250275434114	GSM
41	5	404.9166727902391	GSM
42	5	405.5070266059872	GSM
43	5	411.06120604267045	GSM
44	5	405.8312565982839	GSM
45	5	399.9466525934546	GSM
46	5	407.7393823544944	GSM
47	5	407.86595178464216	GSM
48	5	415.0910863943065	GSM
49	5	405.02150038191274	GSM
50	6	389.8492623656874	GSM
51	6	388.33522599578004	GSM
52	6	388.76898281629	GSM
53	6	387.5552610593418	GSM
54	6	392.35268871903946	GSM
55	6	382.4972881847963	GSM
56	6	378.4935925675376	GSM
57	6	390.93334564398754	GSM
58	6	401.76571016090725	GSM
59	6	387.48227553850444	GSM
60	7	374.0375551456036	GSM
61	7	364.69694379266747	GSM
62	7	367.42438718302793	GSM
63	7	363.4712588081073	GSM
64	7	361.30603766958956	GSM
65	7	369.3625587621676	GSM
66	7	355.3111505908651	GSM
67	7	366.43539166952695	GSM
68	7	364.30892614441325	GSM
69	7	371.2166506307812	GSM
70	8	346.10066679784904	GSM
71	8	340.1376526873588	GSM
72	8	348.2198500312698	GSM
73	8	346.8045165013584	GSM
74	8	342.73799370700806	GSM
75	8	341.3992082538911	GSM
76	8	335.99739792256634	GSM
77	8	343.80185727847004	GSM
78	8	344.9843839278655	GSM
79	8	348.58143736626386	GSM
80	9	323.9081824080089	GSM
81	9	319.99896751571583	GSM
82	9	321.1949548530346	GSM
83	9	323.3929237263502	GSM
84	9	315.3635609322341	GSM
85	9	290.04559321013585	GSM
86	9	313.2668178050307	GSM
87	9	312.1686198097177	GSM
88	9	326.0225546500246	GSM
89	9	319.95354900346825	GSM
90	10	305.3652937715131	GSM
91	10	297.7094325874433	GSM
92	10	303.2516572274413	GSM
93	10	307.69882893101635	GSM
94	10	293.8287510048156	GSM
95	10	302.8319779444793	GSM
96	10	285.7384197945813	GSM
97	10	288.133386563157	GSM
98	10	297.64451622096345	GSM
99	10	299.4383359055072	GSM
100	N	11.027244890617256	NUTS
101	N	11.346386618877299	NUTS
102	N	12.593095015893743	NUTS
103	N	14.748514815750013	NUTS
104	N	12.280992353099327	NUTS
105	N	16.26446927843821	NUTS
106	N	13.426419015184804	NUTS
107	N	16.08784134671372	NUTS
108	N	12.053356356419023	NUTS
109	N	13.86754934903815	NUTS
0	1	2.118159812597155	ESJD
1	1	31.77279550917012	ESJD
2	1	0.36528876324114923	ESJD
3	1	24.808010637567143	ESJD
4	1	5.876473596521991	ESJD
5	1	2.3539930530750706	ESJD
6	1	19.899859093496765	ESJD
7	1	2.9371207794239345	ESJD
8	1	0.38047088006274765	ESJD
9	1	0.4365332348632495	ESJD
10	2	3.6164643331727095	ESJD
11	2	0.8993676890096507	ESJD
12	2	7.929645689082573	ESJD
13	2	51.85464480928586	ESJD
14	2	15.725342561482966	ESJD
15	2	40.14374553081766	ESJD
16	2	19.036601316449907	ESJD
17	2	20.440989778310787	ESJD
18	2	20.302276427585166	ESJD
19	2	10.071377363646672	ESJD
20	3	3.64123627054645	ESJD
21	3	17.514338223298335	ESJD
22	3	10.487946801671425	ESJD
23	3	20.6844277589356	ESJD
24	3	16.357889581373577	ESJD
25	3	13.494240395396709	ESJD
26	3	11.547678041032377	ESJD
27	3	33.368476534626524	ESJD
28	3	31.318234026072837	ESJD
29	3	22.643211133264543	ESJD
30	4	53.56962429753265	ESJD
31	4	3.0410824043256715	ESJD
32	4	49.281908134867386	ESJD
33	4	16.762836228289835	ESJD
34	4	27.19639355445196	ESJD
35	4	18.981550580055664	ESJD
36	4	60.03847338822896	ESJD
37	4	24.81853630541528	ESJD
38	4	0.303190447619786	ESJD
39	4	25.761347250949825	ESJD
40	5	184.38134353013876	ESJD
41	5	11.65691455720243	ESJD
42	5	54.85015660746968	ESJD
43	5	51.714580270340164	ESJD
44	5	42.99210138413785	ESJD
45	5	3.3597301266207675	ESJD
46	5	3.757507137956327	ESJD
47	5	18.276202881841503	ESJD
48	5	23.84721961176742	ESJD
49	5	35.8500265772187	ESJD
50	6	2.8301822663996954	ESJD
51	6	7.027295868380072	ESJD
52	6	60.68091594354947	ESJD
53	6	8.494937413301814	ESJD
54	6	0.16788726210656388	ESJD
55	6	3.0146214078509117	ESJD
56	6	28.588413255491066	ESJD
57	6	16.960739314454067	ESJD
58	6	13.211083927688202	ESJD
59	6	27.272053809273384	ESJD
60	7	35.55476775880095	ESJD
61	7	4.337241665802808	ESJD
62	7	11.625812607109966	ESJD
63	7	7.285341685478999	ESJD
64	7	3.803103537080748	ESJD
65	7	34.291113530637176	ESJD
66	7	24.716845884689036	ESJD
67	7	17.78888015510593	ESJD
68	7	10.404633342470838	ESJD
69	7	47.845837423053815	ESJD
70	8	2.909096164667771	ESJD
71	8	4.407310430769366	ESJD
72	8	37.35024367789045	ESJD
73	8	109.52432733588418	ESJD
74	8	1.254810115131773	ESJD
75	8	5.168337036362003	ESJD
76	8	10.641941645100296	ESJD
77	8	20.56995214723981	ESJD
78	8	10.954878959348386	ESJD
79	8	12.612706466226793	ESJD
80	9	139.7266106733914	ESJD
81	9	0.05656451720356962	ESJD
82	9	20.385683773864898	ESJD
83	9	33.48225945042357	ESJD
84	9	45.37290539592636	ESJD
85	9	14.925833050930205	ESJD
86	9	4.047106787795574	ESJD
87	9	5.719104465733284	ESJD
88	9	7.350670622473266	ESJD
89	9	31.221936401067513	ESJD
90	10	39.576416311686266	ESJD
91	10	1.6954737264577735	ESJD
92	10	0.45914397621478725	ESJD
93	10	21.50673328432383	ESJD
94	10	17.652546284773518	ESJD
95	10		ESJD
96	10	4.138780055703399	ESJD
97	10	3.1932660200718823	ESJD
98	10	6.852987893047535	ESJD
99	10	132.7994396401945	ESJD
0	1	0.3417179943132004	L2HMC
1	1	0.7470908438719993	L2HMC
2	1	0.33058148490099715	L2HMC
3	1	0.783735058652407	L2HMC
4	1	1.0263262719528707	L2HMC
5	1	1.2375111296572974	L2HMC
6	1	0.40503279731054775	L2HMC
7	1	0.9367556452025678	L2HMC
8	1	0.3729171099779391	L2HMC
9	1	0.6044853335555765	L2HMC
10	2	2.6091546085722817	L2HMC
11	2	2.2863467421326242	L2HMC
12	2	3.7711394011969466	L2HMC
13	2	2.6128974383334413	L2HMC
14	2	0.7328191433419778	L2HMC
15	2	4.681339544360031	L2HMC
16	2	4.698157900206857	L2HMC
17	2	12.56982149982149	L2HMC
18	2	4.029940668235947	L2HMC
19	2	1.5545805672647381	L2HMC
20	3	28.903765747584607	L2HMC
21	3	13.123244670686393	L2HMC
22	3	22.430386978916058	L2HMC
23	3	27.603141989991943	L2HMC
24	3	10.265781190456494	L2HMC
25	3	6.333825787117743	L2HMC
26	3	3.4481008934539994	L2HMC
27	3	3.472809031543281	L2HMC
28	3	1.765476224634512	L2HMC
29	3	18.765335403244915	L2HMC
30	4	25.815165981332377	L2HMC
31	4	54.580575931537844	L2HMC
32	4	8.322320845616705	L2HMC
33	4	9.340072656226956	L2HMC
34	4	12.315962012530013	L2HMC
35	4	6.8461820175461074	L2HMC
36	4	7.42265145795289	L2HMC
37	4	36.83551745880864	L2HMC
38	4	7.235046983312116	L2HMC
39	4	18.011426497140526	L2HMC
40	5	11.799570062456365	L2HMC
41	5	1.2315875787927286	L2HMC
42	5	1.313560668824114	L2HMC
43	5	8.850957566794841	L2HMC
44	5	17.70600259762372	L2HMC
45	5	7.763263682233511	L2HMC
46	5	1.917116169026152	L2HMC
47	5	28.543164972783668	L2HMC
48	5	9.439414947989995	L2HMC
49	5	21.721289682833465	L2HMC
50	6	233.92617785613234	L2HMC
51	6	8.647368937734765	L2HMC
52	6	5.5664886850957895	L2HMC
53	6	6.7131436875145845	L2HMC
54	6	5.4848942587089295	L2HMC
55	6	1.8580918484107254	L2HMC
56	6	13.687314628361987	L2HMC
57	6	1.4570038854241436	L2HMC
58	6	7.310348703670329	L2HMC
59	6	2.975459519138774	L2HMC
60	7	301.5746862088229	L2HMC
61	7	0.658392567184984	L2HMC
62	7	27.290442608830052	L2HMC
63	7	9.304801737494872	L2HMC
64	7	3.7767368874304643	L2HMC
65	7	0.6367875181051804	L2HMC
66	7	72.52837442917405	L2HMC
67	7	6.288191068910403	L2HMC
68	7	7.907792523585132	L2HMC
69	7	3.466633344787443	L2HMC
70	8	278.5893077299324	L2HMC
71	8	1.239242453058593	L2HMC
72	8	1.2358631431463873	L2HMC
73	8	1.6446375465273129	L2HMC
74	8	2.66157083146564	L2HMC
75	8	0.49475055994724393	L2HMC
76	8	9.859944902780464	L2HMC
77	8	5.396835058377877	L2HMC
78	8	8.939812986500167	L2HMC
79	8	99.91363752553573	L2HMC
80	9	416.0106642089181	L2HMC
81	9	1.3758370415109935	L2HMC
82	9	14.146051174160052	L2HMC
83	9	0.5755419488256572	L2HMC
84	9	10.875643026657704	L2HMC
85	9	1.229629146175076	L2HMC
86	9	1.7992316161340134	L2HMC
87	9	2.3494668887370715	L2HMC
88	9	3.2589600595618147	L2HMC
89	9	1.8605069396583382	L2HMC
90	10	14.678143138745549	L2HMC
91	10	1.2136812449233332	L2HMC
92	10	4.2072777270528245	L2HMC
93	10	4.04131747705192	L2HMC
94	10	0.33799318002084117	L2HMC
95	10	15.835208667678426	L2HMC
96	10	2.6478612376727653	L2HMC
97	10	4.681208198258411	L2HMC
98	10	1.04507830755763	L2HMC
99	10	480.08867183413037	L2HMC


==> Fig/correlated_gaussian/_min_ess.csv <==
	variable	value	Sampler
0	1	4667.89599609375	GSM
1	1	4864.7939453125	GSM
2	1	4697.9443359375	GSM
3	1	4681.265625	GSM
4	1	4829.5029296875	GSM
5	1	4720.193359375	GSM
6	1	4764.09423828125	GSM
7	1	4629.5556640625	GSM
8	1	4815.86474609375	GSM
9	1	4742.84619140625	GSM
10	2	21709.294921875	GSM
11	2	22273.3125	GSM
12	2	22199.4140625	GSM
13	2	22175.837890625	GSM
14	2	22419.9921875	GSM
15	2	22240.15625	GSM
16	2	21953.455078125	GSM
17	2	21858.34765625	GSM
18	2	22277.06640625	GSM
19	2	22036.14453125	GSM
20	3	38157.66796875	GSM
21	3	38631.98046875	GSM
22	3	38462.3359375	GSM
23	3	38441.8984375	GSM
24	3	38397.3515625	GSM
25	3	38564.640625	GSM
26	3	38691.1796875	GSM
27	3	38891.0625	GSM
28	3	38907.5078125	GSM
29	3	38463.078125	GSM
30	4	47681.0390625	GSM
31	4	48373.78515625	GSM
32	4	48193.5390625	GSM
33	4	48649.2890625	GSM
34	4	48122.44921875	GSM
35	4	48502.73046875	GSM
36	4	48572.46875	GSM
37	4	48849.67578125	GSM
38	4	48938.1171875	GSM
39	4	48335.984375	GSM
40	5	53420.03125	GSM
41	5	53646.76953125	GSM
42	5	53724.9765625	GSM
43	5	54075.88671875	GSM
44	5	53280.32421875	GSM
45	5	53625.79296875	GSM
46	5	53651.1953125	GSM
47	5	54012.51953125	GSM
48	5	54532.35546875	GSM
49	5	54033.38671875	GSM
50	6	57323.54296875	GSM
51	6	56679.5390625	GSM
52	6	57451.78125	GSM
53	6	57193.8046875	GSM
54	6	56717.41796875	GSM
55	6	56433.69921875	GSM
56	6	56503.5234375	GSM
57	6	57654.4140625	GSM
58	6	57906.23046875	GSM
59	6	57746.08203125	GSM
60	7	59725.82421875	GSM
61	7	58495.79296875	GSM
62	7	59862.95703125	GSM
63	7	59199.42578125	GSM
64	7	58593.58203125	GSM
65	7	58076.2421875	GSM
66	7	58086.3671875	GSM
67	7	59899.08203125	GSM
68	7	59973.54296875	GSM
69	7	59986.3828125	GSM
70	8	61295.79296875	GSM
71	8	59773.0234375	GSM
72	8	61302.2265625	GSM
73	8	60670.9140625	GSM
74	8	59737.9453125	GSM
75	8	58966.45703125	GSM
76	8	59164.3125	GSM
77	8	61182.39453125	GSM
78	8	61087.70703125	GSM
79	8	61127.13671875	GSM
80	9	62088.17578125	GSM
81	9	60645.76171875	GSM
82	9	62489.0859375	GSM
83	9	61440.28125	GSM
84	9	60316.9609375	GSM
85	9	59184.15625	GSM
86	9	59758.60546875	GSM
87	9	61764.39453125	GSM
88	9	61653.80078125	GSM
89	9	61553.71875	GSM
90	10	62562.01171875	GSM
91	10	60974.29296875	GSM
92	10	62798.3046875	GSM
93	10	62075.4765625	GSM
94	10	60486.7578125	GSM
95	10	58976.6953125	GSM
96	10	60158.96875	GSM
97	10	61298.48046875	GSM
98	10	61986.6015625	GSM
99	10	61849.9140625	GSM
100	N	5325.5458984375	NUTS
101	N	7378.6171875	NUTS
102	N	5235.7666015625	NUTS
103	N	6574.7412109375	NUTS
104	N	8632.3212890625	NUTS
105	N	8572.568359375	NUTS
106	N	6798.22119140625	NUTS
107	N	7496.65771484375	NUTS
108	N	5377.71044921875	NUTS
109	N	6559.63037109375	NUTS
0	1	15.276570320129395	ESJD
1	1	122.60325622558594	ESJD
2	1	15.177942276000977	ESJD
3	1	365.71136474609375	ESJD
4	1	82.76366424560547	ESJD
5	1	52.4088134765625	ESJD
6	1	195.19772338867188	ESJD
7	1	104.71372985839844	ESJD
8	1	57.75543212890625	ESJD
9	1	15.907811164855957	ESJD
10	2	14.923873901367188	ESJD
11	2	8.130009651184082	ESJD
12	2	133.40797424316406	ESJD
13	2	1467.351806640625	ESJD
14	2	650.0476684570312	ESJD
15	2	968.0020751953125	ESJD
16	2	239.76992797851562	ESJD
17	2	473.1895446777344	ESJD
18	2	222.7700653076172	ESJD
19	2	88.7493667602539	ESJD
20	3	53.7616081237793	ESJD
21	3	246.2236328125	ESJD
22	3	95.674560546875	ESJD
23	3	771.0738525390625	ESJD
24	3	385.02105712890625	ESJD
25	3	228.92724609375	ESJD
26	3	628.594970703125	ESJD
27	3	179.38906860351562	ESJD
28	3	279.3619689941406	ESJD
29	3	350.56939697265625	ESJD
30	4	3.59306001663208	ESJD
31	4	39.875877380371094	ESJD
32	4	1119.6722412109375	ESJD
33	4	192.02023315429688	ESJD
34	4	480.5957946777344	ESJD
35	4	1036.7703857421875	ESJD
36	4	688.7161254882812	ESJD
37	4	834.6741943359375	ESJD
38	4	51.556602478027344	ESJD
39	4	557.0805053710938	ESJD
40	5	486.47412109375	ESJD
41	5	57.07508087158203	ESJD
42	5	1644.7279052734375	ESJD
43	5	289.9986572265625	ESJD
44	5	198.10000610351562	ESJD
45	5	97.35103607177734	ESJD
46	5	599.3637084960938	ESJD
47	5	926.8179931640625	ESJD
48	5	226.53640747070312	ESJD
49	5	2017.1207275390625	ESJD
50	6	5.628654479980469	ESJD
51	6	383.6081237792969	ESJD
52	6	1095.86181640625	ESJD
53	6	34.65416717529297	ESJD
54	6	21.044361114501953	ESJD
55	6	84.21553802490234	ESJD
56	6	277.7005920410156	ESJD
57	6	881.3924560546875	ESJD
58	6	481.5140686035156	ESJD
59	6	1705.680419921875	ESJD
60	7	657.1715087890625	ESJD
61	7	178.95358276367188	ESJD
62	7	216.8049774169922	ESJD
63	7	59.169334411621094	ESJD
64	7	151.47491455078125	ESJD
65	7	612.0236206054688	ESJD
66	7	441.784912109375	ESJD
67	7	998.0054931640625	ESJD
68	7	226.19265747070312	ESJD
69	7	3112.05029296875	ESJD
70	8	3.084263324737549	ESJD
71	8	106.60831451416016	ESJD
72	8	1134.8955078125	ESJD
73	8	3637.737060546875	ESJD
74	8	32.02631759643555	ESJD
75	8	87.50879669189453	ESJD
76	8	91.73521423339844	ESJD
77	8	904.25244140625	ESJD
78	8	645.2041015625	ESJD
79	8	4352.8662109375	ESJD
80	9	1981.031982421875	ESJD
81	9	5.823824405670166	ESJD
82	9	493.3246154785156	ESJD
83	9	4.487862586975098	ESJD
84	9	56.9345817565918	ESJD
85	9	163.3429412841797	ESJD
86	9	139.31666564941406	ESJD
87	9	234.8275909423828	ESJD
88	9	320.06573486328125	ESJD
89	9	3141.613037109375	ESJD
90	10	499.1578063964844	ESJD
91	10	59.59942626953125	ESJD
92	10	25.633907318115234	ESJD
93	10	1979.573974609375	ESJD
94	10	19.084766387939453	ESJD
95	10		ESJD
96	10	196.7437286376953	ESJD
97	10	90.60760498046875	ESJD
98	10	548.5850830078125	ESJD
99	10	1894.966064453125	ESJD
0	1	11.375116348266602	L2HMC
1	1	21.898839950561523	L2HMC
2	1	16.461305618286133	L2HMC
3	1	16.33428192138672	L2HMC
4	1	17.06576919555664	L2HMC
5	1	40.479549407958984	L2HMC
6	1	18.96932601928711	L2HMC
7	1	23.930652618408203	L2HMC
8	1	17.881486892700195	L2HMC
9	1	30.395633697509766	L2HMC
10	2	86.66117095947266	L2HMC
11	2	27.83048439025879	L2HMC
12	2	184.04652404785156	L2HMC
13	2	61.89748001098633	L2HMC
14	2	21.864864349365234	L2HMC
15	2	157.33795166015625	L2HMC
16	2	71.1436538696289	L2HMC
17	2	245.624755859375	L2HMC
18	2	65.16773986816406	L2HMC
19	2	37.92942428588867	L2HMC
20	3	677.5855712890625	L2HMC
21	3	33.40938186645508	L2HMC
22	3	483.74444580078125	L2HMC
23	3	1332.677001953125	L2HMC
24	3	166.19406127929688	L2HMC
25	3	178.43045043945312	L2HMC
26	3	25.175695419311523	L2HMC
27	3	182.27525329589844	L2HMC
28	3	72.45390319824219	L2HMC
29	3	669.45263671875	L2HMC
30	4	94.77565002441406	L2HMC
31	4	231.08102416992188	L2HMC
32	4	365.79608154296875	L2HMC
33	4	822.0697021484375	L2HMC
34	4	104.7907485961914	L2HMC
35	4	292.66644287109375	L2HMC
36	4	395.53839111328125	L2HMC
37	4	56.483642578125	L2HMC
38	4	465.18975830078125	L2HMC
39	4	1173.488037109375	L2HMC
40	5	1092.790283203125	L2HMC
41	5	221.9939422607422	L2HMC
42	5	54.5758171081543	L2HMC
43	5	375.03570556640625	L2HMC
44	5	598.2288208007812	L2HMC
45	5	303.82989501953125	L2HMC
46	5	509.9239807128906	L2HMC
47	5	993.9219970703125	L2HMC
48	5	532.8470458984375	L2HMC
49	5	291.3450012207031	L2HMC
50	6	43.8705940246582	L2HMC
51	6	99.013916015625	L2HMC
52	6	258.3272399902344	L2HMC
53	6	94.90327453613281	L2HMC
54	6	324.08905029296875	L2HMC
55	6	110.84991455078125	L2HMC
56	6	575.7590942382812	L2HMC
57	6	483.22314453125	L2HMC
58	6	122.44632720947266	L2HMC
59	6	125.4079360961914	L2HMC
60	7	17.349960327148438	L2HMC
61	7	6.6077704429626465	L2HMC
62	7	1626.3995361328125	L2HMC
63	7	442.30841064453125	L2HMC
64	7	229.8429718017578	L2HMC
65	7	56.28654861450195	L2HMC
66	7	86.52781677246094	L2HMC
67	7	101.98887634277344	L2HMC
68	7	606.8004760742188	L2HMC
69	7	443.4327087402344	L2HMC
70	8	165.69219970703125	L2HMC
71	8	12.410157203674316	L2HMC
72	8	110.10151672363281	L2HMC
73	8	164.31471252441406	L2HMC
74	8	175.71286010742188	L2HMC
75	8	60.49550247192383	L2HMC
76	8	464.58123779296875	L2HMC
77	8	134.73226928710938	L2HMC
78	8	421.3717346191406	L2HMC
79	8	74.33980560302734	L2HMC
80	9	739.8139038085938	L2HMC
81	9	13.087570190429688	L2HMC
82	9	108.76481628417969	L2HMC
83	9	620.5216674804688	L2HMC
84	9	1416.241943359375	L2HMC
85	9	315.195068359375	L2HMC
86	9	130.7052764892578	L2HMC
87	9	148.6221923828125	L2HMC
88	9	153.95021057128906	L2HMC
89	9	241.16818237304688	L2HMC
90	10	9.947810173034668	L2HMC
91	10	20.12651252746582	L2HMC
92	10	96.62252044677734	L2HMC
93	10	449.2145080566406	L2HMC
94	10	52.710174560546875	L2HMC
95	10	406.77825927734375	L2HMC
96	10	216.2279815673828	L2HMC
97	10	501.851806640625	L2HMC
98	10	40.9959602355957	L2HMC
99	10	23.86073112487793	L2HMC


==> Fig/correlated_gaussian/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	62.589698791503906	GSM
1	1	66.73871612548828	GSM
2	1	67.2908935546875	GSM
3	1	74.87821960449219	GSM
4	1	65.20631408691406	GSM
5	1	62.27320861816406	GSM
6	1	62.813682556152344	GSM
7	1	61.47482681274414	GSM
8	1	64.1756362915039	GSM
9	1	63.50250244140625	GSM
10	2	238.841796875	GSM
11	2	243.0257110595703	GSM
12	2	244.7150115966797	GSM
13	2	248.93775939941406	GSM
14	2	246.37945556640625	GSM
15	2	244.00753784179688	GSM
16	2	218.8126678466797	GSM
17	2	241.3753204345703	GSM
18	2	241.5755157470703	GSM
19	2	244.6847381591797	GSM
20	3	356.21466064453125	GSM
21	3	360.29345703125	GSM
22	3	358.0768127441406	GSM
23	3	359.26025390625	GSM
24	3	362.6635437011719	GSM
25	3	360.7248229980469	GSM
26	3	359.7337341308594	GSM
27	3	361.5798645019531	GSM
28	3	366.0400085449219	GSM
29	3	372.4203796386719	GSM
30	4	391.6484375	GSM
31	4	393.9000244140625	GSM
32	4	406.4833068847656	GSM
33	4	395.3697814941406	GSM
34	4	392.7945861816406	GSM
35	4	393.901123046875	GSM
36	4	396.3621520996094	GSM
37	4	388.2245788574219	GSM
38	4	400.2478942871094	GSM
39	4	393.3243713378906	GSM
40	5	388.07684326171875	GSM
41	5	389.05487060546875	GSM
42	5	390.78131103515625	GSM
43	5	395.4148254394531	GSM
44	5	387.9198913574219	GSM
45	5	387.401123046875	GSM
46	5	393.8615417480469	GSM
47	5	395.3570556640625	GSM
48	5	403.3624572753906	GSM
49	5	389.1344909667969	GSM
50	6	372.67694091796875	GSM
51	6	370.33074951171875	GSM
52	6	375.6845703125	GSM
53	6	370.6186218261719	GSM
54	6	374.8955383300781	GSM
55	6	364.89599609375	GSM
56	6	363.3714904785156	GSM
57	6	379.2246398925781	GSM
58	6	387.9475402832031	GSM
59	6	372.2556457519531	GSM
60	7	358.47650146484375	GSM
61	7	346.2763671875	GSM
62	7	355.1278991699219	GSM
63	7	347.4638671875	GSM
64	7	342.992919921875	GSM
65	7	348.3554382324219	GSM
66	7	339.3914489746094	GSM
67	7	355.79522705078125	GSM
68	7	349.94647216796875	GSM
69	7	355.40972900390625	GSM
70	8	332.18511962890625	GSM
71	8	323.0661315917969	GSM
72	8	336.4880065917969	GSM
73	8	331.5191650390625	GSM
74	8	325.0251159667969	GSM
75	8	318.7762145996094	GSM
76	8	320.9159240722656	GSM
77	8	334.4962463378906	GSM
78	8	329.20794677734375	GSM
79	8	331.94329833984375	GSM
80	9	310.94140625	GSM
81	9	304.53350830078125	GSM
82	9	311.5396423339844	GSM
83	9	308.50311279296875	GSM
84	9	299.0345153808594	GSM
85	9	267.416259765625	GSM
86	9	298.6568298339844	GSM
87	9	304.045654296875	GSM
88	9	310.7382507324219	GSM
89	9	302.7828063964844	GSM
90	10	293.3787841796875	GSM
91	10	282.4541320800781	GSM
92	10	292.8477478027344	GSM
93	10	294.0226745605469	GSM
94	10	278.5445861816406	GSM
95	10	276.1550598144531	GSM
96	10	271.88983154296875	GSM
97	10	277.3213806152344	GSM
98	10	284.2199401855469	GSM
99	10	282.8721008300781	GSM
100	N	10.50626277923584	NUTS
101	N	10.807445526123047	NUTS
102	N	12.067582130432129	NUTS
103	N	14.00100040435791	NUTS
104	N	11.836592674255371	NUTS
105	N	15.749464988708496	NUTS
106	N	12.912650108337402	NUTS
107	N	15.311568260192871	NUTS
108	N	11.515501022338867	NUTS
109	N	13.334982872009277	NUTS
0	1	0.22645585238933563	ESJD
1	1	1.8436139822006226	ESJD
2	1	0.22791975736618042	ESJD
3	1	5.085996150970459	ESJD
4	1	1.2277883291244507	ESJD
5	1	0.7879270911216736	ESJD
6	1	2.734848976135254	ESJD
7	1	0.7025237083435059	ESJD
8	1	0.07921262085437775	ESJD
9	1	0.23814520239830017	ESJD
10	2	0.16493363678455353	ESJD
11	2	0.0981203094124794	ESJD
12	2	1.6342061758041382	ESJD
13	2	18.083324432373047	ESJD
14	2	7.834161281585693	ESJD
15	2	11.748431205749512	ESJD
16	2	1.7431690692901611	ESJD
17	2	5.815455436706543	ESJD
18	2	2.702711582183838	ESJD
19	2	1.0805021524429321	ESJD
20	3	0.3278254568576813	ESJD
21	3	2.5012381076812744	ESJD
22	3	0.9751971364021301	ESJD
23	3	7.291268825531006	ESJD
24	3	3.5078701972961426	ESJD
25	3	2.3276729583740234	ESJD
26	3	6.4245219230651855	ESJD
27	3	1.7049607038497925	ESJD
28	3	2.8484528064727783	ESJD
29	3	3.4956789016723633	ESJD
30	4	0.027750616893172264	ESJD
31	4	0.35109198093414307	ESJD
32	4	9.841606140136719	ESJD
33	4	1.6734548807144165	ESJD
34	4	4.261345386505127	ESJD
35	4	9.043946266174316	ESJD
36	4	6.003361701965332	ESJD
37	4	7.330787181854248	ESJD
38	4	0.05886322632431984	ESJD
39	4	4.911191463470459	ESJD
40	5	3.7157087326049805	ESJD
41	5	0.4117276668548584	ESJD
42	5	12.779728889465332	ESJD
43	5	2.229673147201538	ESJD
44	5	1.537233829498291	ESJD
45	5	0.7528915405273438	ESJD
46	5	0.5929296612739563	ESJD
47	5	7.143635272979736	ESJD
48	5	1.7820608615875244	ESJD
49	5	15.284882545471191	ESJD
50	6	0.03934376686811447	ESJD
51	6	2.5378544330596924	ESJD
52	6	6.887566089630127	ESJD
53	6	0.23977139592170715	ESJD
54	6	0.1440667361021042	ESJD
55	6	0.5764269232749939	ESJD
56	6	1.8793926239013672	ESJD
57	6	6.127479076385498	ESJD
58	6	3.004143476486206	ESJD
59	6	11.88668441772461	ESJD
60	7	2.5573012828826904	ESJD
61	7	1.1105748414993286	ESJD
62	7	1.363543152809143	ESJD
63	7	0.36452609300613403	ESJD
64	7	0.9433572888374329	ESJD
65	7	3.8031482696533203	ESJD
66	7	2.4909520149230957	ESJD
67	7	6.22156286239624	ESJD
68	7	1.4079582691192627	ESJD
69	7	19.44304084777832	ESJD
70	8	0.013027227483689785	ESJD
71	8	0.5883201360702515	ESJD
72	8	6.428188800811768	ESJD
73	8	20.79843521118164	ESJD
74	8	0.1656806617975235	ESJD
75	8	0.4928581118583679	ESJD
76	8	0.402914434671402	ESJD
77	8	5.15784215927124	ESJD
78	8	3.6830432415008545	ESJD
79	8	6.368900775909424	ESJD
80	9	10.17282485961914	ESJD
81	9	0.029222659766674042	ESJD
82	9	2.558199644088745	ESJD
83	9	0.020057907328009605	ESJD
84	9	0.3014148771762848	ESJD
85	9	0.8631016612052917	ESJD
86	9	0.5628635883331299	ESJD
87	9	1.2247403860092163	ESJD
88	9	1.6675347089767456	ESJD
89	9	15.350894927978516	ESJD
90	10	2.3654873371124268	ESJD
91	10	0.2653026282787323	ESJD
92	10	0.12282384186983109	ESJD
93	10	9.421761512756348	ESJD
94	10	0.08193763345479965	ESJD
95	10		ESJD
96	10	0.9231856465339661	ESJD
97	10	0.4383400082588196	ESJD
98	10	2.3442673683166504	ESJD
99	10	8.716267585754395	ESJD
0	1	0.1499684751033783	L2HMC
1	1	0.25050830841064453	L2HMC
2	1	0.2524721622467041	L2HMC
3	1	0.2467927187681198	L2HMC
4	1	0.2562195956707001	L2HMC
5	1	0.5567075610160828	L2HMC
6	1	0.25913622975349426	L2HMC
7	1	0.3581116795539856	L2HMC
8	1	0.21030054986476898	L2HMC
9	1	0.4059390425682068	L2HMC
10	2	0.9318913817405701	L2HMC
11	2	0.33311694860458374	L2HMC
12	2	1.9812073707580566	L2HMC
13	2	0.7435395121574402	L2HMC
14	2	0.26400771737098694	L2HMC
15	2	1.9094775915145874	L2HMC
16	2	0.8655483722686768	L2HMC
17	2	2.976647138595581	L2HMC
18	2	0.7932850122451782	L2HMC
19	2	0.4644142687320709	L2HMC
20	3	7.01405668258667	L2HMC
21	3	0.3366999328136444	L2HMC
22	3	4.735147953033447	L2HMC
23	3	13.519584655761719	L2HMC
24	3	1.5005239248275757	L2HMC
25	3	1.80483078956604	L2HMC
26	3	0.25579631328582764	L2HMC
27	3	1.862213373184204	L2HMC
28	3	0.20652325451374054	L2HMC
29	3	6.79493522644043	L2HMC
30	4	0.8360052108764648	L2HMC
31	4	1.9589698314666748	L2HMC
32	4	2.9235973358154297	L2HMC
33	4	6.520692825317383	L2HMC
34	4	0.9186917543411255	L2HMC
35	4	2.588866710662842	L2HMC
36	4	3.49859356880188	L2HMC
37	4	0.4456428289413452	L2HMC
38	4	4.055749893188477	L2HMC
39	4	10.279593467712402	L2HMC
40	5	5.739076614379883	L2HMC
41	5	0.5778636932373047	L2HMC
42	5	0.3710554540157318	L2HMC
43	5	2.9437897205352783	L2HMC
44	5	4.2652482986450195	L2HMC
45	5	2.349968194961548	L2HMC
46	5	0.34068700671195984	L2HMC
47	5	7.213766574859619	L2HMC
48	5	4.05236291885376	L2HMC
49	5	2.2393085956573486	L2HMC
50	6	0.3069159984588623	L2HMC
51	6	0.6414199471473694	L2HMC
52	6	1.801794171333313	L2HMC
53	6	0.5945286154747009	L2HMC
54	6	2.1949069499969482	L2HMC
55	6	0.7559535503387451	L2HMC
56	6	3.52262282371521	L2HMC
57	6	0.5568748116493225	L2HMC
58	6	0.8132730722427368	L2HMC
59	6	0.865321934223175	L2HMC
60	7	0.09591087698936462	L2HMC
61	7	0.01820201985538006	L2HMC
62	7	10.172713279724121	L2HMC
63	7	2.7573397159576416	L2HMC
64	7	1.45138418674469	L2HMC
65	7	0.35010650753974915	L2HMC
66	7	0.31863313913345337	L2HMC
67	7	0.5558183789253235	L2HMC
68	7	3.426190137863159	L2HMC
69	7	2.664968490600586	L2HMC
70	8	0.6741651892662048	L2HMC
71	8	0.06812459230422974	L2HMC
72	8	0.6282150149345398	L2HMC
73	8	0.8388368487358093	L2HMC
74	8	0.9974110126495361	L2HMC
75	8	0.33974969387054443	L2HMC
76	8	2.6311752796173096	L2HMC
77	8	0.7704771757125854	L2HMC
78	8	2.259915590286255	L2HMC
79	8	0.4053657352924347	L2HMC
80	9	3.077704906463623	L2HMC
81	9	0.06804527342319489	L2HMC
82	9	0.5695773363113403	L2HMC
83	9	0.4245634973049164	L2HMC
84	9	7.350765228271484	L2HMC
85	9	0.3484661281108856	L2HMC
86	9	0.6795315742492676	L2HMC
87	9	0.7217816710472107	L2HMC
88	9	0.8179225921630859	L2HMC
89	9	1.1156789064407349	L2HMC
90	10	0.04808749631047249	L2HMC
91	10	0.0975833386182785	L2HMC
92	10	0.46066299080848694	L2HMC
93	10	1.7204927206039429	L2HMC
94	10	0.25570961833000183	L2HMC
95	10	1.9360787868499756	L2HMC
96	10	1.0445237159729004	L2HMC
97	10	2.2149441242218018	L2HMC
98	10	0.19698479771614075	L2HMC
99	10	0.11455266177654266	L2HMC


==> Fig/correlated_gaussian/_transformed_condition_number.csv <==
	variable	value	Sampler
0	1	3.7884482408553937	GSM
1	1	3.583506870590788	GSM
2	1	3.6695766828045726	GSM
3	1	3.6981908409427113	GSM
4	1	3.6748259209187033	GSM
5	1	3.778357992291449	GSM
6	1	3.767700200960671	GSM
7	1	3.7018053676274296	GSM
8	1	3.615704910587307	GSM
9	1	3.631689587055831	GSM
10	2	2.3228773134370178	GSM
11	2	2.2608058151691814	GSM
12	2	2.2661891955017626	GSM
13	2	2.3047343941642082	GSM
14	2	2.3000584400298423	GSM
15	2	2.2873624041276828	GSM
16	2	2.3746558965964013	GSM
17	2	2.342377626266794	GSM
18	2	2.3269510435696183	GSM
19	2	2.3432116543655295	GSM
20	3	2.1002743336027376	GSM
21	3	2.124400399519705	GSM
22	3	2.1241033568804277	GSM
23	3	2.097584611019666	GSM
24	3	2.1037276280542785	GSM
25	3	2.104965990993166	GSM
26	3	2.1397835708925594	GSM
27	3	2.1026265230816605	GSM
28	3	2.077965310125572	GSM
29	3	2.1517875292977062	GSM
30	4	1.818126227259892	GSM
31	4	1.8692315866578049	GSM
32	4	1.847531188658473	GSM
33	4	1.8047640192967185	GSM
34	4	1.8370371740461284	GSM
35	4	1.818982373230035	GSM
36	4	1.9059653870107176	GSM
37	4	1.8411665343585555	GSM
38	4	1.7965461538292087	GSM
39	4	1.8763140904396023	GSM
40	5	1.6937597576967736	GSM
41	5	1.7947993828419553	GSM
42	5	1.737426919969731	GSM
43	5	1.6945585274091743	GSM
44	5	1.7386104412581487	GSM
45	5	1.7134130789380164	GSM
46	5	1.8667788465436508	GSM
47	5	1.7361087686605856	GSM
48	5	1.6834172220383234	GSM
49	5	1.7677453878287022	GSM
50	6	1.6614462558056629	GSM
51	6	1.8111028346774927	GSM
52	6	1.754914456131632	GSM
53	6	1.769091668232434	GSM
54	6	1.7519653326013922	GSM
55	6	1.739229249706378	GSM
56	6	1.9236496908187353	GSM
57	6	1.742401398052707	GSM
58	6	1.7271442639718266	GSM
59	6	1.8142504553983718	GSM
60	7	1.7362273742254026	GSM
61	7	1.9016540932592492	GSM
62	7	1.826365292636312	GSM
63	7	1.8758125424578134	GSM
64	7	1.8498824555187685	GSM
65	7	1.8170885810370838	GSM
66	7	2.0062629106100327	GSM
67	7	1.8098347600633735	GSM
68	7	1.807179995664553	GSM
69	7	1.9136893943812605	GSM
70	8	1.8262077068349603	GSM
71	8	2.011479091778416	GSM
72	8	1.9093766027738264	GSM
73	8	1.9843290687622983	GSM
74	8	1.9526756957032454	GSM
75	8	1.8970067079177773	GSM
76	8	2.0979243155198217	GSM
77	8	1.877586357437837	GSM
78	8	1.8881179245893296	GSM
79	8	2.0049252179372314	GSM
80	9	1.9162259372085553	GSM
81	9	2.1197151236051317	GSM
82	9	1.9998437218732956	GSM
83	9	2.0842924361334543	GSM
84	9	2.0454626168021917	GSM
85	9	1.9807471464068223	GSM
86	9	2.1890321718516543	GSM
87	9	1.9487532834464505	GSM
88	9	1.9692002078374717	GSM
89	9	2.0936330383012054	GSM
90	10	2.007326530959753	GSM
91	10	2.226205368332638	GSM
92	10	2.089555698379395	GSM
93	10	2.1751145845765967	GSM
94	10	2.1370067747134884	GSM
95	10	2.070340743778968	GSM
96	10	2.2741613162359346	GSM
97	10	2.0222299994160085	GSM
98	10	2.053173791226039	GSM
99	10	2.1828245220745934	GSM
0	1	26226946.836003754	ESJD
1	1	-3219478.621479826	ESJD
2	1	33598187.567801565	ESJD
3	1	-3942691.092368998	ESJD
4	1	28933014.192682084	ESJD
5	1	5656488.837524275	ESJD
6	1	-31266574.41976873	ESJD
7	1	10533388.397114618	ESJD
8	1	-18553215.757175647	ESJD
9	1	466210562.32685137	ESJD
10	2	-51274880.234024055	ESJD
11	2	7471694.776834033	ESJD
12	2	-91478552.38604727	ESJD
13	2	-5170762.199948193	ESJD
14	2	6343285.500796951	ESJD
15	2	35655264.44067828	ESJD
16	2	-5782043.455149717	ESJD
17	2	837634208.7203413	ESJD
18	2	-7159565.750543583	ESJD
19	2	-8241643.638854849	ESJD
20	3	-5547642.535429209	ESJD
21	3	-10520004.564597506	ESJD
22	3	104553230.49828932	ESJD
23	3	4319691.82918317	ESJD
24	3	9455377.040369144	ESJD
25	3	-13673877.991379943	ESJD
26	3	-8677169.307305263	ESJD
27	3	-1891646722.6387765	ESJD
28	3	-13425974.481812492	ESJD
29	3	-4162598.3999348404	ESJD
30	4	-6789160.635744119	ESJD
31	4	-14436146.648351075	ESJD
32	4	-11463760.662387427	ESJD
33	4	2258273.87666459	ESJD
34	4	5802654.606125533	ESJD
35	4	-3812583.735565707	ESJD
36	4	-4240086.0352886105	ESJD
37	4	-5963950.66796313	ESJD
38	4	-52268012.76431999	ESJD
39	4	118405264.32915209	ESJD
40	5	-2187413.009649536	ESJD
41	5	-29713130.92570234	ESJD
42	5	-4912526.644183833	ESJD
43	5	-59742856.25768015	ESJD
44	5	-6811890.294516683	ESJD
45	5	-2041400.8937195851	ESJD
46	5	-4192980.4845227986	ESJD
47	5	-5465048.078657146	ESJD
48	5	19441651.49714666	ESJD
49	5	-17547058.421838038	ESJD
50	6	-1673860.5645883405	ESJD
51	6	-4491421.82837545	ESJD
52	6	-3558269.153224427	ESJD
53	6	34539147.379251875	ESJD
54	6	6655896.473433949	ESJD
55	6	-4510263.033929903	ESJD
56	6	-8283821.323962567	ESJD
57	6	-3246941.8426907314	ESJD
58	6	-34409671.83306353	ESJD
59	6	-1674460.205970466	ESJD
60	7	-1814148.197571287	ESJD
61	7	-17257640.092870723	ESJD
62	7	-12165903.616530001	ESJD
63	7	-5082005.001346047	ESJD
64	7	18654337.582515396	ESJD
65	7	-3814291.087209019	ESJD
66	7	-9464981.85459652	ESJD
67	7	-6810090.297072571	ESJD
68	7	-4302372.893727121	ESJD
69	7	-10456812.79538195	ESJD
70	8	-1341637.7989086064	ESJD
71	8	-9180550.651288403	ESJD
72	8	-6528013.179318795	ESJD
73	8	-13845068.94879882	ESJD
74	8	18940817.47687222	ESJD
75	8	-7878976.104865638	ESJD
76	8	-3462355.6720517986	ESJD
77	8	-3233743.9187374325	ESJD
78	8	-12192583.078584658	ESJD
79	8	-8770412.444987074	ESJD
80	9	-1391573.1561283965	ESJD
81	9	-16606409.165892977	ESJD
82	9	-12628806.930347241	ESJD
83	9	-1917587.2305858557	ESJD
84	9	14643879.15326368	ESJD
85	9	-5518700.5313720135	ESJD
86	9	-5740469.427422649	ESJD
87	9	-8384569.872401156	ESJD
88	9	-13267336.110832965	ESJD
89	9	-7790784.734247234	ESJD
90	10	-1088479.3689118319	ESJD
91	10	-2254057.3543983353	ESJD
92	10	-964145.016367389	ESJD
93	10	-4183104.4809771604	ESJD
94	10	6017517.432023478	ESJD
95	10	-1375412.9712732632	ESJD
96	10	-2976847.015917597	ESJD
97	10	-8897200.03582814	ESJD
98	10	-264094230.6974902	ESJD
99	10	-2122145.941256049	ESJD
0	1	14874144.30602929	L2HMC
1	1	11611873.314529575	L2HMC
2	1	9381218.331942566	L2HMC
3	1	2931396.084823216	L2HMC
4	1	7607373.552310694	L2HMC
5	1	-13650274.850755943	L2HMC
6	1	-8343672.291744332	L2HMC
7	1	-23834760.595878508	L2HMC
8	1	-11022264.158167152	L2HMC
9	1	-22938115.658597212	L2HMC
10	2	-13132643.947374111	L2HMC
11	2	-14039614.981235279	L2HMC
12	2	45940067.88838578	L2HMC
13	2	-17303644.70491762	L2HMC
14	2	-7279520.787873424	L2HMC
15	2	-19684770.48211037	L2HMC
16	2	-17164457.4953145	L2HMC
17	2	-4464630.006123306	L2HMC
18	2	-5625035.291156829	L2HMC
19	2	4398931.614081258	L2HMC
20	3	-7539447.198461194	L2HMC
21	3	-13613562.345973024	L2HMC
22	3	-48405005.089751184	L2HMC
23	3	-3460420.333481792	L2HMC
24	3	200262854.64403632	L2HMC
25	3	-7658428.694677311	L2HMC
26	3	-11981685.475001777	L2HMC
27	3	-28287551.28874743	L2HMC
28	3	-3848140.182290381	L2HMC
29	3	38133440.31059284	L2HMC
30	4	-1614938.8224799978	L2HMC
31	4	-3202178.148378932	L2HMC
32	4	-7808365.105809636	L2HMC
33	4	-4779075.194100259	L2HMC
34	4	-6586112.734407194	L2HMC
35	4	-4593017.16753585	L2HMC
36	4	-8924566.695551615	L2HMC
37	4	-4770565.712885215	L2HMC
38	4	-3911271.1107535013	L2HMC
39	4	-5812344.390237197	L2HMC
40	5	-1613136.008989901	L2HMC
41	5	-2441925.6496917023	L2HMC
42	5	-2056396.9246482854	L2HMC
43	5	-817466615.841919	L2HMC
44	5	3047983.005017147	L2HMC
45	5	-8243413.350498503	L2HMC
46	5	-7460748.031366482	L2HMC
47	5	-73030187.68259737	L2HMC
48	5	-1561749.6310662236	L2HMC
49	5	10931244.330198709	L2HMC
50	6	-2323510.4924612246	L2HMC
51	6	-2530517.2866943358	L2HMC
52	6	-1547488.612058388	L2HMC
53	6	-1928219.2832958063	L2HMC
54	6	5461674.312805731	L2HMC
55	6	8737206.989100145	L2HMC
56	6	-332870701.3727278	L2HMC
57	6	-3456090.347051207	L2HMC
58	6	-3459772.0790660293	L2HMC
59	6	-4551959.153540314	L2HMC
60	7	-4050234.1155089852	L2HMC
61	7	-7727678.984107694	L2HMC
62	7	-2833397.302958695	L2HMC
63	7	4151602.1195925353	L2HMC
64	7	3028318.5356082125	L2HMC
65	7	-201537432.3103019	L2HMC
66	7	-11773876.656695755	L2HMC
67	7	-12469228.679237252	L2HMC
68	7	-4219278.863336014	L2HMC
69	7	2486149.622470099	L2HMC
70	8	-2221587.742354262	L2HMC
71	8	-67177198.78447786	L2HMC
72	8	-67159656.01955065	L2HMC
73	8	1864928.8558279711	L2HMC
74	8	3930996.1221613917	L2HMC
75	8	13083236.835872937	L2HMC
76	8	-55533235.387089975	L2HMC
77	8	-5026873.140853766	L2HMC
78	8	-4366046.664052888	L2HMC
79	8	13528134.06906495	L2HMC
80	9	-932534.579229286	L2HMC
81	9	-1693414.147521395	L2HMC
82	9	-119431341.82515241	L2HMC
83	9	1840776.7407716615	L2HMC
84	9	-4302564.041388662	L2HMC
85	9	-2770519.7408664837	L2HMC
86	9	-1677088.3531143048	L2HMC
87	9	-1431802.9142918747	L2HMC
88	9	52349259.09981366	L2HMC
89	9	-2863248.3817703906	L2HMC
90	10	-1540826.6669011423	L2HMC
91	10	-3126018.5893554897	L2HMC
92	10	14671766.852770472	L2HMC
93	10	-12585826.520320289	L2HMC
94	10	-1561879.8760034358	L2HMC
95	10	-6749403.810528246	L2HMC
96	10	-2017485.4015447553	L2HMC
97	10	-4284083.901984817	L2HMC
98	10	-1642978.755865057	L2HMC
99	10	20778962.37284034	L2HMC


==> Fig/cox_process/16/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.8185499906539917	Gradient-based adaptation
1	1	0.8748999834060669	Gradient-based adaptation
2	1	0.8700500130653381	Gradient-based adaptation
3	1	0.8457000255584717	Gradient-based adaptation
4	1	0.8088499903678894	Gradient-based adaptation
5	1	0.8141000270843506	Gradient-based adaptation
6	1	0.8593999743461609	Gradient-based adaptation
7	1	0.8587999939918518	Gradient-based adaptation
8	1	0.8666499853134155	Gradient-based adaptation
9	1	0.8679500222206116	Gradient-based adaptation
10	2	0.7343500256538391	Gradient-based adaptation
11	2	0.8057000041007996	Gradient-based adaptation
12	2	0.8015499711036682	Gradient-based adaptation
13	2	0.7728000283241272	Gradient-based adaptation
14	2	0.7301499843597412	Gradient-based adaptation
15	2	0.7296500205993652	Gradient-based adaptation
16	2	0.7907500267028809	Gradient-based adaptation
17	2	0.7904000282287598	Gradient-based adaptation
18	2	0.7990000247955322	Gradient-based adaptation
19	2	0.7936999797821045	Gradient-based adaptation
20	3	0.7541499733924866	Gradient-based adaptation
21	3	0.794700026512146	Gradient-based adaptation
22	3	0.7906500101089478	Gradient-based adaptation
23	3	0.7792500257492065	Gradient-based adaptation
24	3	0.7507500052452087	Gradient-based adaptation
25	3	0.7444999814033508	Gradient-based adaptation
26	3	0.7831500172615051	Gradient-based adaptation
27	3	0.7836999893188477	Gradient-based adaptation
28	3	0.7892000079154968	Gradient-based adaptation
29	3	0.7851999998092651	Gradient-based adaptation
30	4	0.8198000192642212	Gradient-based adaptation
31	4	0.8315500020980835	Gradient-based adaptation
32	4	0.8306999802589417	Gradient-based adaptation
33	4	0.8276000022888184	Gradient-based adaptation
34	4	0.8183500170707703	Gradient-based adaptation
35	4	0.8192999958992004	Gradient-based adaptation
36	4	0.8274999856948853	Gradient-based adaptation
37	4	0.830299973487854	Gradient-based adaptation
38	4	0.8266500234603882	Gradient-based adaptation
39	4	0.8272500038146973	Gradient-based adaptation
40	5	0.8791499733924866	Gradient-based adaptation
41	5	0.8789499998092651	Gradient-based adaptation
42	5	0.8790000081062317	Gradient-based adaptation
43	5	0.878000020980835	Gradient-based adaptation
44	5	0.874750018119812	Gradient-based adaptation
45	5	0.8796499967575073	Gradient-based adaptation
46	5	0.8786500096321106	Gradient-based adaptation
47	5	0.8797500133514404	Gradient-based adaptation
48	5	0.8756499886512756	Gradient-based adaptation
49	5	0.8790000081062317	Gradient-based adaptation
50	6	0.9152500033378601	Gradient-based adaptation
51	6	0.9152500033378601	Gradient-based adaptation
52	6	0.9118499755859375	Gradient-based adaptation
53	6	0.9136000275611877	Gradient-based adaptation
54	6	0.9122499823570251	Gradient-based adaptation
55	6	0.9185000061988831	Gradient-based adaptation
56	6	0.9121500253677368	Gradient-based adaptation
57	6	0.9157000184059143	Gradient-based adaptation
58	6	0.9126999974250793	Gradient-based adaptation
59	6	0.9126999974250793	Gradient-based adaptation
60	7	0.9361000061035156	Gradient-based adaptation
61	7	0.9365500211715698	Gradient-based adaptation
62	7	0.9348999857902527	Gradient-based adaptation
63	7	0.9357500076293945	Gradient-based adaptation
64	7	0.9364500045776367	Gradient-based adaptation
65	7	0.9388999938964844	Gradient-based adaptation
66	7	0.9346500039100647	Gradient-based adaptation
67	7	0.9376999735832214	Gradient-based adaptation
68	7	0.9355999827384949	Gradient-based adaptation
69	7	0.9375500082969666	Gradient-based adaptation
70	8	0.9505000114440918	Gradient-based adaptation
71	8	0.9506999850273132	Gradient-based adaptation
72	8	0.9490500092506409	Gradient-based adaptation
73	8	0.9513000249862671	Gradient-based adaptation
74	8	0.9516500234603882	Gradient-based adaptation
75	8	0.9535999894142151	Gradient-based adaptation
76	8	0.9494500160217285	Gradient-based adaptation
77	8	0.9533500075340271	Gradient-based adaptation
78	8	0.9523000121116638	Gradient-based adaptation
79	8	0.9504500031471252	Gradient-based adaptation
80	9	0.9617999792098999	Gradient-based adaptation
81	9	0.9614999890327454	Gradient-based adaptation
82	9	0.9595500230789185	Gradient-based adaptation
83	9	0.9614499807357788	Gradient-based adaptation
84	9	0.9617499709129333	Gradient-based adaptation
85	9	0.9631999731063843	Gradient-based adaptation
86	9	0.9607499837875366	Gradient-based adaptation
87	9	0.9639000296592712	Gradient-based adaptation
88	9	0.9625999927520752	Gradient-based adaptation
89	9	0.9611499905586243	Gradient-based adaptation
90	10	0.9700499773025513	Gradient-based adaptation
91	10	0.9693999886512756	Gradient-based adaptation
92	10	0.9671000242233276	Gradient-based adaptation
93	10	0.9694499969482422	Gradient-based adaptation
94	10	0.9693499803543091	Gradient-based adaptation
95	10	0.9706500172615051	Gradient-based adaptation
96	10	0.96875	Gradient-based adaptation
97	10	0.9714499711990356	Gradient-based adaptation
98	10	0.9696499705314636	Gradient-based adaptation
99	10	0.9686999917030334	Gradient-based adaptation
100	N	0.9851999878883362	NUTS
101	N	0.9959499835968018	NUTS
102	N	0.9975000023841858	NUTS
103	N	0.998199999332428	NUTS
104	N	0.9921500086784363	NUTS
105	N	0.9908999800682068	NUTS
106	N	0.9922999739646912	NUTS
107	N	0.9902999997138977	NUTS
108	N	0.9975500106811523	NUTS
109	N	0.9932500123977661	NUTS
110	AN	0.9998999834060669	NUTS
111	AN	1.0	NUTS
112	AN	0.9998000264167786	NUTS
113	AN	0.9998999834060669	NUTS
114	AN	0.9995999932289124	NUTS
115	AN	0.9993000030517578	NUTS
116	AN	0.9998000264167786	NUTS
117	AN	0.9999499917030334	NUTS
118	AN	0.9998000264167786	NUTS
119	AN	0.9998999834060669	NUTS
0	1	0.6500499844551086	Riemann HMC
1	1	0.7109000086784363	Riemann HMC
2	1	0.621649980545044	Riemann HMC
3	1	0.6013000011444092	Riemann HMC
4	1	0.6678500175476074	Riemann HMC
5	1	0.6891499757766724	Riemann HMC
6	1	0.7066500186920166	Riemann HMC
7	1	0.6247000098228455	Riemann HMC
8	1	0.6573500037193298	Riemann HMC
9	1	0.649150013923645	Riemann HMC
10	2	0.6898499727249146	Riemann HMC
11	2	0.7021499872207642	Riemann HMC
12	2	0.6134499907493591	Riemann HMC
13	2	0.6251500248908997	Riemann HMC
14	2	0.6569499969482422	Riemann HMC
15	2	0.5598999857902527	Riemann HMC
16	2	0.7518500089645386	Riemann HMC
17	2	0.6391500234603882	Riemann HMC
18	2	0.5742499828338623	Riemann HMC
19	2	0.5874000191688538	Riemann HMC
20	3	0.6111999750137329	Riemann HMC
21	3	0.6646999716758728	Riemann HMC
22	3	0.6555500030517578	Riemann HMC
23	3	0.6986500024795532	Riemann HMC
24	3	0.6485000252723694	Riemann HMC
25	3	0.721750020980835	Riemann HMC
26	3	0.7509499788284302	Riemann HMC
27	3	0.7060999870300293	Riemann HMC
28	3	0.7023000121116638	Riemann HMC
29	3	0.6573500037193298	Riemann HMC
30	4	0.6665999889373779	Riemann HMC
31	4	0.599049985408783	Riemann HMC
32	4	0.7609500288963318	Riemann HMC
33	4	0.5685499906539917	Riemann HMC
34	4	0.5716999769210815	Riemann HMC
35	4	0.750249981880188	Riemann HMC
36	4	0.7361000180244446	Riemann HMC
37	4	0.5724499821662903	Riemann HMC
38	4	0.7052000164985657	Riemann HMC
39	4	0.5295000076293945	Riemann HMC
40	5	0.5476499795913696	Riemann HMC
41	5	0.662850022315979	Riemann HMC
42	5	0.6539499759674072	Riemann HMC
43	5	0.54544997215271	Riemann HMC
44	5	0.674049973487854	Riemann HMC
45	5	0.6305000185966492	Riemann HMC
46	5	0.7160000205039978	Riemann HMC
47	5	0.7355999946594238	Riemann HMC
48	5	0.6711000204086304	Riemann HMC
49	5	0.5877500176429749	Riemann HMC
50	6	0.5942500233650208	Riemann HMC
51	6	0.6825000047683716	Riemann HMC
52	6	0.7052500247955322	Riemann HMC
53	6	0.5597500205039978	Riemann HMC
54	6	0.588450014591217	Riemann HMC
55	6	0.5938500165939331	Riemann HMC
56	6	0.7426000237464905	Riemann HMC
57	6	0.6531000137329102	Riemann HMC
58	6	0.6373999714851379	Riemann HMC
59	6	0.5485000014305115	Riemann HMC
60	7	0.5452499985694885	Riemann HMC
61	7	0.6622999906539917	Riemann HMC
62	7	0.6426500082015991	Riemann HMC
63	7	0.5182999968528748	Riemann HMC
64	7	0.5253499746322632	Riemann HMC
65	7	0.6334999799728394	Riemann HMC
66	7	0.6625000238418579	Riemann HMC
67	7	0.4772000014781952	Riemann HMC
68	7	0.5871999859809875	Riemann HMC
69	7	0.6262000203132629	Riemann HMC
70	8	0.7168999910354614	Riemann HMC
71	8	0.696150004863739	Riemann HMC
72	8	0.6322000026702881	Riemann HMC
73	8	0.6624000072479248	Riemann HMC
74	8	0.6017500162124634	Riemann HMC
75	8	0.5149499773979187	Riemann HMC
76	8	0.6254000067710876	Riemann HMC
77	8	0.6888999938964844	Riemann HMC
78	8	0.7032999992370605	Riemann HMC
79	8	0.6226000189781189	Riemann HMC
80	9	0.6330500245094299	Riemann HMC
81	9	0.6518499851226807	Riemann HMC
82	9	0.7028499841690063	Riemann HMC
83	9	0.6810500025749207	Riemann HMC
84	9	0.4912000000476837	Riemann HMC
85	9	0.8071500062942505	Riemann HMC
86	9	0.5817999839782715	Riemann HMC
87	9	0.6157500147819519	Riemann HMC
88	9	0.7244499921798706	Riemann HMC
89	9	0.4781000018119812	Riemann HMC
90	10	0.6606500148773193	Riemann HMC
91	10	0.7752000093460083	Riemann HMC
92	10	0.7145000100135803	Riemann HMC
93	10	0.5087000131607056	Riemann HMC
94	10	0.7106000185012817	Riemann HMC
95	10	0.6571000218391418	Riemann HMC
96	10	0.7004500031471252	Riemann HMC
97	10	0.42535001039505005	Riemann HMC
98	10	0.7255499958992004	Riemann HMC
99	10	0.6395999789237976	Riemann HMC


==> Fig/cox_process/16/_cpu_time.csv <==
	variable	value	Sampler
0	1	8.402483701705933	Gradient-based adaptation
1	1	7.322736501693726	Gradient-based adaptation
2	1	7.615875005722046	Gradient-based adaptation
3	1	7.869990110397339	Gradient-based adaptation
4	1	7.835261821746826	Gradient-based adaptation
5	1	7.625147104263306	Gradient-based adaptation
6	1	7.453458070755005	Gradient-based adaptation
7	1	7.291180610656738	Gradient-based adaptation
8	1	7.937018394470215	Gradient-based adaptation
9	1	7.68743896484375	Gradient-based adaptation
10	2	9.875903844833374	Gradient-based adaptation
11	2	9.467673063278198	Gradient-based adaptation
12	2	9.575628995895386	Gradient-based adaptation
13	2	9.725854635238647	Gradient-based adaptation
14	2	9.647128582000732	Gradient-based adaptation
15	2	10.462409019470215	Gradient-based adaptation
16	2	9.148262977600098	Gradient-based adaptation
17	2	9.154404640197754	Gradient-based adaptation
18	2	9.60342025756836	Gradient-based adaptation
19	2	9.552895545959473	Gradient-based adaptation
20	3	12.439993858337402	Gradient-based adaptation
21	3	11.81822156906128	Gradient-based adaptation
22	3	12.896410703659058	Gradient-based adaptation
23	3	12.21251130104065	Gradient-based adaptation
24	3	11.690890073776245	Gradient-based adaptation
25	3	11.246117115020752	Gradient-based adaptation
26	3	11.408912181854248	Gradient-based adaptation
27	3	10.75185251235962	Gradient-based adaptation
28	3	11.078935623168945	Gradient-based adaptation
29	3	11.684059858322144	Gradient-based adaptation
30	4	15.087984085083008	Gradient-based adaptation
31	4	14.015850305557251	Gradient-based adaptation
32	4	14.002111434936523	Gradient-based adaptation
33	4	13.280155897140503	Gradient-based adaptation
34	4	13.586534976959229	Gradient-based adaptation
35	4	13.076941728591919	Gradient-based adaptation
36	4	14.03898024559021	Gradient-based adaptation
37	4	12.771522045135498	Gradient-based adaptation
38	4	13.14637541770935	Gradient-based adaptation
39	4	14.278208255767822	Gradient-based adaptation
40	5	15.53935432434082	Gradient-based adaptation
41	5	16.5645649433136	Gradient-based adaptation
42	5	15.447940826416016	Gradient-based adaptation
43	5	16.275845050811768	Gradient-based adaptation
44	5	15.440980434417725	Gradient-based adaptation
45	5	15.093496084213257	Gradient-based adaptation
46	5	16.55588698387146	Gradient-based adaptation
47	5	15.54231595993042	Gradient-based adaptation
48	5	15.680709600448608	Gradient-based adaptation
49	5	17.574506998062134	Gradient-based adaptation
50	6	17.767040729522705	Gradient-based adaptation
51	6	18.62325644493103	Gradient-based adaptation
52	6	19.088866472244263	Gradient-based adaptation
53	6	17.8375403881073	Gradient-based adaptation
54	6	17.467504262924194	Gradient-based adaptation
55	6	19.436524152755737	Gradient-based adaptation
56	6	17.05802035331726	Gradient-based adaptation
57	6	19.9182231426239	Gradient-based adaptation
58	6	18.049643993377686	Gradient-based adaptation
59	6	19.059221029281616	Gradient-based adaptation
60	7	19.071696043014526	Gradient-based adaptation
61	7	20.435400009155273	Gradient-based adaptation
62	7	18.865316152572632	Gradient-based adaptation
63	7	20.5839626789093	Gradient-based adaptation
64	7	21.799328804016113	Gradient-based adaptation
65	7	20.09699249267578	Gradient-based adaptation
66	7	19.772263765335083	Gradient-based adaptation
67	7	20.992313861846924	Gradient-based adaptation
68	7	20.312304973602295	Gradient-based adaptation
69	7	21.294482231140137	Gradient-based adaptation
70	8	21.1144597530365	Gradient-based adaptation
71	8	22.425976037979126	Gradient-based adaptation
72	8	21.01140260696411	Gradient-based adaptation
73	8	22.905163526535034	Gradient-based adaptation
74	8	22.566656351089478	Gradient-based adaptation
75	8	23.38822865486145	Gradient-based adaptation
76	8	24.605003356933594	Gradient-based adaptation
77	8	23.377458810806274	Gradient-based adaptation
78	8	21.87045383453369	Gradient-based adaptation
79	8	20.63442873954773	Gradient-based adaptation
80	9	26.989272832870483	Gradient-based adaptation
81	9	24.573663234710693	Gradient-based adaptation
82	9	24.33185839653015	Gradient-based adaptation
83	9	25.09645128250122	Gradient-based adaptation
84	9	26.372462272644043	Gradient-based adaptation
85	9	23.416435718536377	Gradient-based adaptation
86	9	26.531813383102417	Gradient-based adaptation
87	9	25.805429458618164	Gradient-based adaptation
88	9	22.520899772644043	Gradient-based adaptation
89	9	24.955135583877563	Gradient-based adaptation
90	10	28.06091618537903	Gradient-based adaptation
91	10	28.624215364456177	Gradient-based adaptation
92	10	27.257571935653687	Gradient-based adaptation
93	10	28.66282868385315	Gradient-based adaptation
94	10	27.096550226211548	Gradient-based adaptation
95	10	25.53726363182068	Gradient-based adaptation
96	10	24.51251721382141	Gradient-based adaptation
97	10	28.365971565246582	Gradient-based adaptation
98	10	28.72244906425476	Gradient-based adaptation
99	10	26.271888256072998	Gradient-based adaptation
100	N	142.71808457374573	NUTS
101	N	527.8679218292236	NUTS
102	N	519.6236345767975	NUTS
103	N	329.8493580818176	NUTS
104	N	282.09037017822266	NUTS
105	N	176.2302827835083	NUTS
106	N	193.80002355575562	NUTS
107	N	202.6811866760254	NUTS
108	N	513.2558081150055	NUTS
109	N	290.040652513504	NUTS
110	AN	69.01896357536316	NUTS
111	AN	68.30580639839172	NUTS
112	AN	69.78196024894714	NUTS
113	AN	70.26262402534485	NUTS
114	AN	71.7668297290802	NUTS
115	AN	69.30264258384705	NUTS
116	AN	158.14000535011292	NUTS
117	AN	162.57227683067322	NUTS
118	AN	72.99431252479553	NUTS
119	AN	72.12328052520752	NUTS
0	1	7.7164740562438965	Riemann HMC
1	1	6.701887130737305	Riemann HMC
2	1	6.98716926574707	Riemann HMC
3	1	7.251460552215576	Riemann HMC
4	1	7.489623069763184	Riemann HMC
5	1	7.109771013259888	Riemann HMC
6	1	6.653875350952148	Riemann HMC
7	1	6.6788506507873535	Riemann HMC
8	1	7.575192928314209	Riemann HMC
9	1	6.984713554382324	Riemann HMC
10	2	8.989823579788208	Riemann HMC
11	2	8.99258303642273	Riemann HMC
12	2	9.893884181976318	Riemann HMC
13	2	9.102828025817871	Riemann HMC
14	2	9.118059158325195	Riemann HMC
15	2	9.756488800048828	Riemann HMC
16	2	8.741715908050537	Riemann HMC
17	2	8.731779098510742	Riemann HMC
18	2	9.10443639755249	Riemann HMC
19	2	8.607303857803345	Riemann HMC
20	3	11.59313678741455	Riemann HMC
21	3	11.263510704040527	Riemann HMC
22	3	12.057631015777588	Riemann HMC
23	3	11.8209228515625	Riemann HMC
24	3	11.17380166053772	Riemann HMC
25	3	10.893352746963501	Riemann HMC
26	3	11.27145528793335	Riemann HMC
27	3	11.06689167022705	Riemann HMC
28	3	11.765705823898315	Riemann HMC
29	3	11.283726930618286	Riemann HMC
30	4	14.482411861419678	Riemann HMC
31	4	13.836613178253174	Riemann HMC
32	4	13.334172248840332	Riemann HMC
33	4	13.592747211456299	Riemann HMC
34	4	13.693782091140747	Riemann HMC
35	4	12.532342433929443	Riemann HMC
36	4	13.631115913391113	Riemann HMC
37	4	13.149856567382812	Riemann HMC
38	4	12.790392637252808	Riemann HMC
39	4	13.565396547317505	Riemann HMC
40	5	15.522293090820312	Riemann HMC
41	5	16.178977012634277	Riemann HMC
42	5	15.256163358688354	Riemann HMC
43	5	16.289730072021484	Riemann HMC
44	5	15.874048948287964	Riemann HMC
45	5	14.621673822402954	Riemann HMC
46	5	16.10234236717224	Riemann HMC
47	5	14.882394790649414	Riemann HMC
48	5	15.266447067260742	Riemann HMC
49	5	17.02031898498535	Riemann HMC
50	6	17.25607681274414	Riemann HMC
51	6	18.236077070236206	Riemann HMC
52	6	18.665382623672485	Riemann HMC
53	6	17.738988399505615	Riemann HMC
54	6	17.97312355041504	Riemann HMC
55	6	19.09096336364746	Riemann HMC
56	6	16.77414846420288	Riemann HMC
57	6	19.56604242324829	Riemann HMC
58	6	17.72318172454834	Riemann HMC
59	6	18.447171449661255	Riemann HMC
60	7	19.02427864074707	Riemann HMC
61	7	20.063902854919434	Riemann HMC
62	7	18.68262505531311	Riemann HMC
63	7	19.12820076942444	Riemann HMC
64	7	20.976362705230713	Riemann HMC
65	7	19.455464363098145	Riemann HMC
66	7	19.30140495300293	Riemann HMC
67	7	20.804927825927734	Riemann HMC
68	7	19.373183965682983	Riemann HMC
69	7	20.733128547668457	Riemann HMC
70	8	20.910495042800903	Riemann HMC
71	8	22.26872992515564	Riemann HMC
72	8	20.85121726989746	Riemann HMC
73	8	22.62758445739746	Riemann HMC
74	8	22.44623303413391	Riemann HMC
75	8	23.126821756362915	Riemann HMC
76	8	24.73176407814026	Riemann HMC
77	8	23.068432807922363	Riemann HMC
78	8	21.78074312210083	Riemann HMC
79	8	20.85188627243042	Riemann HMC
80	9	26.067986488342285	Riemann HMC
81	9	23.67162537574768	Riemann HMC
82	9	23.951885223388672	Riemann HMC
83	9	24.92385482788086	Riemann HMC
84	9	26.474058628082275	Riemann HMC
85	9	23.501315593719482	Riemann HMC
86	9	25.121007919311523	Riemann HMC
87	9	25.43233013153076	Riemann HMC
88	9	22.325312614440918	Riemann HMC
89	9	24.41706109046936	Riemann HMC
90	10	26.97977066040039	Riemann HMC
91	10	28.411322832107544	Riemann HMC
92	10	27.090590238571167	Riemann HMC
93	10	28.917832136154175	Riemann HMC
94	10	26.813854455947876	Riemann HMC
95	10	25.39938974380493	Riemann HMC
96	10	24.445043087005615	Riemann HMC
97	10	27.619446992874146	Riemann HMC
98	10	28.51933264732361	Riemann HMC
99	10	26.364835739135742	Riemann HMC


==> Fig/cox_process/16/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	8.198611011567984	Entropy-based
1	1	3.5243124263773464	Entropy-based
2	1	4.277360533481291	Entropy-based
3	1	6.790558091037611	Entropy-based
4	1	8.7344358986871	Entropy-based
5	1	9.432802488533447	Entropy-based
6	1	5.575259198628568	Entropy-based
7	1	6.502069997256294	Entropy-based
8	1	4.176392453047628	Entropy-based
9	1	4.938563804193721	Entropy-based
10	2	22.94782612303885	Entropy-based
11	2	8.045160797825647	Entropy-based
12	2	10.865761065399782	Entropy-based
13	2	18.353967564342	Entropy-based
14	2	23.311244281073336	Entropy-based
15	2	22.725331437482257	Entropy-based
16	2	15.323299581321624	Entropy-based
17	2	17.892308156892202	Entropy-based
18	2	10.605752433057186	Entropy-based
19	2	12.915221913155552	Entropy-based
20	3	36.46863286967326	Entropy-based
21	3	12.505681598567621	Entropy-based
22	3	15.632805403618246	Entropy-based
23	3	29.19721200659423	Entropy-based
24	3	37.91287098718287	Entropy-based
25	3	41.72372067381428	Entropy-based
26	3	24.612135792441002	Entropy-based
27	3	29.955273442317253	Entropy-based
28	3	18.04642359132116	Entropy-based
29	3	20.71173711381278	Entropy-based
30	4	46.0204990262887	Entropy-based
31	4	16.647002525467755	Entropy-based
32	4	23.317884135245468	Entropy-based
33	4	42.57195159856766	Entropy-based
34	4	51.00152528411347	Entropy-based
35	4	55.91022545272956	Entropy-based
36	4	32.638837115634885	Entropy-based
37	4	40.24356095213184	Entropy-based
38	4	24.414679887077792	Entropy-based
39	4	27.58965479011498	Entropy-based
40	5	55.38091981610676	Entropy-based
41	5	19.027507006894325	Entropy-based
42	5	28.232506467140855	Entropy-based
43	5	44.9177985951716	Entropy-based
44	5	56.00073874418098	Entropy-based
45	5	60.22395079392889	Entropy-based
46	5	36.967186114313165	Entropy-based
47	5	42.95905111996711	Entropy-based
48	5	27.243259641840716	Entropy-based
49	5	30.127492243472286	Entropy-based
50	6	53.582167309202745	Entropy-based
51	6	20.195892871868708	Entropy-based
52	6	26.95081753903382	Entropy-based
53	6	46.8363834341618	Entropy-based
54	6	54.944504892162286	Entropy-based
55	6	51.579669005264854	Entropy-based
56	6	41.68358819916464	Entropy-based
57	6	38.51279148466341	Entropy-based
58	6	28.01113522392488	Entropy-based
59	6	32.7029715771734	Entropy-based
60	7	52.39239253627794	Entropy-based
61	7	20.67929560557972	Entropy-based
62	7	30.31338011377728	Entropy-based
63	7	43.8933648548595	Entropy-based
64	7	46.45196608673537	Entropy-based
65	7	52.21288935235521	Entropy-based
66	7	39.42600134070005	Entropy-based
67	7	39.434412440056306	Entropy-based
68	7	27.78939534789042	Entropy-based
69	7	32.427636498205636	Entropy-based
70	8	48.86270903651958	Entropy-based
71	8	20.620905336290527	Entropy-based
72	8	29.088370021037107	Entropy-based
73	8	41.52163068741532	Entropy-based
74	8	46.30065087174967	Entropy-based
75	8	46.230404927902256	Entropy-based
76	8	33.78587511786995	Entropy-based
77	8	37.21930830198728	Entropy-based
78	8	27.977921923468163	Entropy-based
79	8	35.75393881952666	Entropy-based
80	9	39.10957208035561	Entropy-based
81	9	20.15277239028907	Entropy-based
82	9	26.571061705854895	Entropy-based
83	9	39.19795890085519	Entropy-based
84	9	40.47167880134094	Entropy-based
85	9	46.89879305360822	Entropy-based
86	9	32.81566228502769	Entropy-based
87	9	34.98554635511285	Entropy-based
88	9	28.755287885533857	Entropy-based
89	9	31.155479077284138	Entropy-based
90	10	38.159917341424205	Entropy-based
91	10	18.324059956228364	Entropy-based
92	10	24.7440613804833	Entropy-based
93	10	35.24068809545844	Entropy-based
94	10	39.93112485935898	Entropy-based
95	10	43.44480962996279	Entropy-based
96	10	36.737661641270854	Entropy-based
97	10	32.68851934279196	Entropy-based
98	10	23.630214620400494	Entropy-based
99	10	30.792867635687564	Entropy-based
100	N	9.88942120052706	NUTS
101	N	3.2625613322206424	NUTS
102	N	3.417144790388898	NUTS
103	N	6.045582921737688	NUTS
104	N	5.967669448845868	NUTS
105	N	8.70369013938434	NUTS
106	N	8.010487508311034	NUTS
107	N	7.472461270006129	NUTS
108	N	3.6391441580308177	NUTS
109	N	5.558753801829242	NUTS
110	AN	28.977543219932024	NUTS
111	AN	15.852693796387603	NUTS
112	AN	21.548149589140102	NUTS
113	AN	28.463550905122876	NUTS
114	AN	27.864608355800524	NUTS
115	AN	28.858713602057016	NUTS
116	AN	12.626617891439455	NUTS
117	AN	11.939604337553563	NUTS
118	AN	21.85421619685505	NUTS
119	AN	25.999628286243354	NUTS
0	1	2.80793898571008	Riemann HMC
1	1	13.248481437366321	Riemann HMC
2	1	10.948481757212589	Riemann HMC
3	1	4.0716770826216395	Riemann HMC
4	1	2.822591975723681	Riemann HMC
5	1	2.990687685450897	Riemann HMC
6	1	7.903752549815492	Riemann HMC
7	1	5.509714926114903	Riemann HMC
8	1	9.34651682749347	Riemann HMC
9	1	9.09742722408825	Riemann HMC
10	2	7.912111253601359	Riemann HMC
11	2	37.55131363852694	Riemann HMC
12	2	29.659388817509594	Riemann HMC
13	2	10.801720306168017	Riemann HMC
14	2	7.403622481847022	Riemann HMC
15	2	6.972945463608641	Riemann HMC
16	2	24.923281512687314	Riemann HMC
17	2	14.973092892922123	Riemann HMC
18	2	28.933266028325964	Riemann HMC
19	2	27.91711770803002	Riemann HMC
20	3	13.938134259960758	Riemann HMC
21	3	58.900065213567515	Riemann HMC
22	3	47.686030561150766	Riemann HMC
23	3	19.71395516005202	Riemann HMC
24	3	14.430162436612022	Riemann HMC
25	3	15.96435436955341	Riemann HMC
26	3	38.622227310139166	Riemann HMC
27	3	26.63741724948498	Riemann HMC
28	3	44.49207427793371	Riemann HMC
29	3	43.387742038620125	Riemann HMC
30	4	16.485878406701456	Riemann HMC
31	4	74.66615332193392	Riemann HMC
32	4	72.42280325076676	Riemann HMC
33	4	24.119307016177114	Riemann HMC
34	4	16.685329996252197	Riemann HMC
35	4	20.607665409128753	Riemann HMC
36	4	53.31627394399441	Riemann HMC
37	4	32.99980065219215	Riemann HMC
38	4	75.09458478682605	Riemann HMC
39	4	51.28591573407459	Riemann HMC
40	5	25.437883523362732	Riemann HMC
41	5	108.36455329108813	Riemann HMC
42	5	88.02225693180822	Riemann HMC
43	5	30.110030726474218	Riemann HMC
44	5	24.488323670401783	Riemann HMC
45	5	26.99315347105	Riemann HMC
46	5	64.24318458867783	Riemann HMC
47	5	56.66179403957775	Riemann HMC
48	5	89.90763969227586	Riemann HMC
49	5	57.54982725738747	Riemann HMC
50	6	28.16900777336692	Riemann HMC
51	6	108.21684486210279	Riemann HMC
52	6	101.81583436939268	Riemann HMC
53	6	32.754968914453464	Riemann HMC
54	6	25.84856157207087	Riemann HMC
55	6	25.60754750140956	Riemann HMC
56	6	104.72582167995158	Riemann HMC
57	6	46.01683942748052	Riemann HMC
58	6	91.43227684383724	Riemann HMC
59	6	59.12725795112918	Riemann HMC
60	7	32.93011800384777	Riemann HMC
61	7	87.90370469357165	Riemann HMC
62	7	98.46895442827564	Riemann HMC
63	7	31.634806522740035	Riemann HMC
64	7	24.01298863901865	Riemann HMC
65	7	34.32000367666262	Riemann HMC
66	7	94.92108729369248	Riemann HMC
67	7	35.343682547210946	Riemann HMC
68	7	57.009100863000434	Riemann HMC
69	7	69.64251941505972	Riemann HMC
70	8	41.69162166838944	Riemann HMC
71	8	60.36625707289586	Riemann HMC
72	8	79.05572034649005	Riemann HMC
73	8	43.194969568734976	Riemann HMC
74	8	34.24942158533981	Riemann HMC
75	8	30.31586646109536	Riemann HMC
76	8	69.38083889214639	Riemann HMC
77	8	68.62728149766828	Riemann HMC
78	8	89.49280261263725	Riemann HMC
79	8	75.26640408334616	Riemann HMC
80	9	35.95070486616276	Riemann HMC
81	9	34.227265065387066	Riemann HMC
82	9	76.09136810985414	Riemann HMC
83	9	51.20610146036874	Riemann HMC
84	9	25.58543066552405	Riemann HMC
85	9	63.12139283227187	Riemann HMC
86	9	29.870937840592077	Riemann HMC
87	9	55.3695786537658	Riemann HMC
88	9	86.95175374043058	Riemann HMC
89	9	23.088074937534504	Riemann HMC
90	10	43.14496197068718	Riemann HMC
91	10	57.774815085653344	Riemann HMC
92	10	59.453261910707376	Riemann HMC
93	10	29.16563927959204	Riemann HMC
94	10	45.79682232724078	Riemann HMC
95	10	38.147161861020095	Riemann HMC
96	10	70.2425825179267	Riemann HMC
97	10	19.520734208139963	Riemann HMC
98	10	64.99723370857205	Riemann HMC
99	10	23.86515090000656	Riemann HMC


==> Fig/cox_process/16/_min_ess.csv <==
	variable	value	Sampler
0	1	21.458774408018094	Entropy-based
1	1	14.142196186191834	Entropy-based
2	1	9.69966561113935	Entropy-based
3	1	27.711073980385112	Entropy-based
4	1	24.538966955547092	Entropy-based
5	1	26.374139701841507	Entropy-based
6	1	21.341482815646906	Entropy-based
7	1	19.810222636852693	Entropy-based
8	1	17.170350853100025	Entropy-based
9	1	17.765235381951506	Entropy-based
10	2	76.07563231863318	Entropy-based
11	2	41.12858690096529	Entropy-based
12	2	36.54206157927922	Entropy-based
13	2	110.5097344736705	Entropy-based
14	2	86.54915656195229	Entropy-based
15	2	105.07098061992124	Entropy-based
16	2	62.220522637641466	Entropy-based
17	2	63.39842020566109	Entropy-based
18	2	44.77649758738381	Entropy-based
19	2	55.26791017542174	Entropy-based
20	3	162.67880979549687	Entropy-based
21	3	86.31605314419042	Entropy-based
22	3	72.65017215210497	Entropy-based
23	3	220.337730211259	Entropy-based
24	3	165.3514644461132	Entropy-based
25	3	218.63526386330273	Entropy-based
26	3	119.00555371836086	Entropy-based
27	3	111.86308793132541	Entropy-based
28	3	96.59716400695984	Entropy-based
29	3	105.48425600228134	Entropy-based
30	4	291.7955052586534	Entropy-based
31	4	130.12207415544398	Entropy-based
32	4	116.63381623825846	Entropy-based
33	4	359.91920034707374	Entropy-based
34	4	318.8743046224716	Entropy-based
35	4	393.5126351909772	Entropy-based
36	4	233.62296047410777	Entropy-based
37	4	176.10829895849375	Entropy-based
38	4	152.91773946707977	Entropy-based
39	4	161.0646771940672	Entropy-based
40	5	407.63499992333357	Entropy-based
41	5	181.17953517224055	Entropy-based
42	5	163.83319623557105	Entropy-based
43	5	478.6451182717087	Entropy-based
44	5	449.6865341495307	Entropy-based
45	5	562.4951952546048	Entropy-based
46	5	316.9147520223094	Entropy-based
47	5	247.3734099320386	Entropy-based
48	5	205.90615278508017	Entropy-based
49	5	226.20710047610015	Entropy-based
50	6	502.2205517050535	Entropy-based
51	6	223.48670249776742	Entropy-based
52	6	199.2093312170959	Entropy-based
53	6	562.9248799290933	Entropy-based
54	6	528.758458281346	Entropy-based
55	6	696.2045836895679	Entropy-based
56	6	405.4016337651558	Entropy-based
57	6	297.9457280494874	Entropy-based
58	6	252.28377678055298	Entropy-based
59	6	280.3929133301868	Entropy-based
60	7	565.0254756720528	Entropy-based
61	7	259.47874860737636	Entropy-based
62	7	236.640592653723	Entropy-based
63	7	613.0664454940468	Entropy-based
64	7	589.9831160822345	Entropy-based
65	7	778.9059145777379	Entropy-based
66	7	463.33723431162105	Entropy-based
67	7	335.58873347769367	Entropy-based
68	7	289.58443415004274	Entropy-based
69	7	318.29183400383675	Entropy-based
70	8	610.6785154083582	Entropy-based
71	8	283.8706612848305	Entropy-based
72	8	258.16190158491145	Entropy-based
73	8	683.4485472401702	Entropy-based
74	8	634.8408743978787	Entropy-based
75	8	856.6303012444074	Entropy-based
76	8	526.9352945486946	Entropy-based
77	8	387.1481934732932	Entropy-based
78	8	321.4692698708422	Entropy-based
79	8	349.98192783650404	Entropy-based
80	9	649.7415250703305	Entropy-based
81	9	305.45938564140477	Entropy-based
82	9	279.5437277325989	Entropy-based
83	9	726.7900397774293	Entropy-based
84	9	689.5615177034878	Entropy-based
85	9	878.4328952612153	Entropy-based
86	9	572.0673227802477	Entropy-based
87	9	427.0527842969639	Entropy-based
88	9	348.4306325603465	Entropy-based
89	9	368.23209692233166	Entropy-based
90	10	693.9501868191625	Entropy-based
91	10	326.4802688112568	Entropy-based
92	10	299.17104867843744	Entropy-based
93	10	765.6889489860727	Entropy-based
94	10	724.2576684995761	Entropy-based
95	10	902.9482688110645	Entropy-based
96	10	602.6328245390945	Entropy-based
97	10	460.6070172204269	Entropy-based
98	10	375.077787599375	Entropy-based
99	10	400.03073178478604	Entropy-based
100	N	604.1316528320312	NUTS
101	N	1511.4537353515625	NUTS
102	N	1414.691650390625	NUTS
103	N	1915.669921875	NUTS
104	N	1004.9098510742188	NUTS
105	N	904.6243896484375	NUTS
106	N	1061.0191650390625	NUTS
107	N	818.4518432617188	NUTS
108	N	1640.34765625	NUTS
109	N	1067.89306640625	NUTS
110	AN	2000.0	NUTS
111	AN	694.8558349609375	NUTS
112	AN	823.9306640625	NUTS
113	AN	1980.486572265625	NUTS
114	AN	1969.018310546875	NUTS
115	AN	1996.189208984375	NUTS
116	AN	1861.3226318359375	NUTS
117	AN	1397.8875732421875	NUTS
118	AN	1079.977294921875	NUTS
119	AN	1199.6783447265625	NUTS
0	1	12.63180555456658	Riemann HMC
1	1	66.28793912506713	Riemann HMC
2	1	50.428197635870006	Riemann HMC
3	1	18.556881061484113	Riemann HMC
4	1	12.175344056197847	Riemann HMC
5	1	13.08926272745172	Riemann HMC
6	1	39.270432001184446	Riemann HMC
7	1	22.681585368761482	Riemann HMC
8	1	50.879278488164516	Riemann HMC
9	1	46.9752680954188	Riemann HMC
10	2	49.66926381823403	Riemann HMC
11	2	273.0375820566894	Riemann HMC
12	2	223.5813384765351	Riemann HMC
13	2	71.8612855200792	Riemann HMC
14	2	47.738932215187866	Riemann HMC
15	2	44.776352651314355	Riemann HMC
16	2	162.8861345970261	Riemann HMC
17	2	100.33908553912121	Riemann HMC
18	2	199.90004990972753	Riemann HMC
19	2	193.36834688951643	Riemann HMC
20	3	124.48487443891945	Riemann HMC
21	3	567.9504745122342	Riemann HMC
22	3	478.01471575057974	Riemann HMC
23	3	188.177070771028	Riemann HMC
24	3	119.85342075055169	Riemann HMC
25	3	132.4433182444823	Riemann HMC
26	3	361.90530054411505	Riemann HMC
27	3	236.50301742980042	Riemann HMC
28	3	431.0286549661088	Riemann HMC
29	3	409.5626968591964	Riemann HMC
30	4	176.10994940491355	Riemann HMC
31	4	459.9847339887353	Riemann HMC
32	4	792.6956828144976	Riemann HMC
33	4	249.78817589605146	Riemann HMC
34	4	170.4736023163403	Riemann HMC
35	4	204.1410142721607	Riemann HMC
36	4	375.326770802015	Riemann HMC
37	4	359.9058710117814	Riemann HMC
38	4	544.3211360299047	Riemann HMC
39	4	592.1263758607952	Riemann HMC
40	5	301.3824802332503	Riemann HMC
41	5	970.806808432747	Riemann HMC
42	5	409.5575167945299	Riemann HMC
43	5	410.99420724023247	Riemann HMC
44	5	303.4092209190473	Riemann HMC
45	5	299.82448091877865	Riemann HMC
46	5	589.3344796648605	Riemann HMC
47	5	718.322148280085	Riemann HMC
48	5	1205.0989891823924	Riemann HMC
49	5	452.8554597226712	Riemann HMC
50	6	395.35379156821074	Riemann HMC
51	6	1368.7541432086152	Riemann HMC
52	6	321.92940027056875	Riemann HMC
53	6	427.30071705432226	Riemann HMC
54	6	346.3088352616111	Riemann HMC
55	6	352.28715388213743	Riemann HMC
56	6	709.1752417404293	Riemann HMC
57	6	642.7423698374971	Riemann HMC
58	6	811.9274780867544	Riemann HMC
59	6	699.2477944223708	Riemann HMC
60	7	485.2508303453912	Riemann HMC
61	7	211.1204725780065	Riemann HMC
62	7	719.1907975473489	Riemann HMC
63	7	450.3363780425399	Riemann HMC
64	7	265.1152798735497	Riemann HMC
65	7	445.3823663636684	Riemann HMC
66	7	1120.2703356533652	Riemann HMC
67	7	510.39859201018345	Riemann HMC
68	7	437.57262793688295	Riemann HMC
69	7	401.3722930929218	Riemann HMC
70	8	657.0512897978738	Riemann HMC
71	8	251.88123456885324	Riemann HMC
72	8	565.4319391568929	Riemann HMC
73	8	433.9955011675198	Riemann HMC
74	8	646.8523767693272	Riemann HMC
75	8	332.7303706044307	Riemann HMC
76	8	977.7327590674137	Riemann HMC
77	8	1051.4516201837937	Riemann HMC
78	8	618.4193338188035	Riemann HMC
79	8	349.85353089256165	Riemann HMC
80	9	170.20643579237085	Riemann HMC
81	9	220.06081371126726	Riemann HMC
82	9	813.5210898085364	Riemann HMC
83	9	298.3294722588063	Riemann HMC
84	9	380.6759238791527	Riemann HMC
85	9	808.3711582513008	Riemann HMC
86	9	287.08676590267373	Riemann HMC
87	9	663.329514993479	Riemann HMC
88	9	1056.0968555945421	Riemann HMC
89	9	267.59590752313534	Riemann HMC
90	10	620.6466023933871	Riemann HMC
91	10	264.79359113640004	Riemann HMC
92	10	308.14771051016	Riemann HMC
93	10	263.79262758384465	Riemann HMC
94	10	547.4412683108555	Riemann HMC
95	10	316.56121651152233	Riemann HMC
96	10	572.7945706841336	Riemann HMC
97	10	196.54067523252468	Riemann HMC
98	10	292.653920371714	Riemann HMC
99	10	157.46060926074284	Riemann HMC


==> Fig/cox_process/16/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	2.5538608784996963	Entropy-based
1	1	1.9312720296464019	Entropy-based
2	1	1.2736114502734994	Entropy-based
3	1	3.5211065823037027	Entropy-based
4	1	3.1318630460361914	Entropy-based
5	1	3.458836838320854	Entropy-based
6	1	2.8632995064913676	Entropy-based
7	1	2.717011646632126	Entropy-based
8	1	2.163325067390892	Entropy-based
9	1	2.310943275542818	Entropy-based
10	2	7.703156441567878	Entropy-based
11	2	4.344107218962676	Entropy-based
12	2	3.8161526093944382	Entropy-based
13	2	11.362470303974359	Entropy-based
14	2	8.971494038488572	Entropy-based
15	2	10.04271391267417	Entropy-based
16	2	6.801348276715591	Entropy-based
17	2	6.92545530784966	Entropy-based
18	2	4.662557337537728	Entropy-based
19	2	5.785461581729328	Entropy-based
20	3	13.077081198594643	Entropy-based
21	3	7.303641469216971	Entropy-based
22	3	5.633363718130671	Entropy-based
23	3	18.04196735461638	Entropy-based
24	3	14.1436163887138	Entropy-based
25	3	19.44095563181402	Entropy-based
26	3	10.430929068560797	Entropy-based
27	3	10.40407574441102	Entropy-based
28	3	8.718993167985376	Entropy-based
29	3	9.028048236773508	Entropy-based
30	4	19.339595244346924	Entropy-based
31	4	9.283922938578396	Entropy-based
32	4	8.32973061100247	Entropy-based
33	4	27.102031266407945	Entropy-based
34	4	23.469876989477864	Entropy-based
35	4	30.09209977058981	Entropy-based
36	4	16.641020671532832	Entropy-based
37	4	13.789139488317373	Entropy-based
38	4	11.63193158633564	Entropy-based
39	4	11.280454403584116	Entropy-based
40	5	26.23242841466165	Entropy-based
41	5	10.937778069769042	Entropy-based
42	5	10.605503871131866	Entropy-based
43	5	29.40831132131207	Entropy-based
44	5	29.122926232532865	Entropy-based
45	5	37.26738935208891	Entropy-based
46	5	19.142118590870055	Entropy-based
47	5	15.916122833288872	Entropy-based
48	5	13.131175694956395	Entropy-based
49	5	12.87131983281483	Entropy-based
50	6	28.266978128244837	Entropy-based
51	6	12.00040944281778	Entropy-based
52	6	10.435891073299285	Entropy-based
53	6	31.5584361790378	Entropy-based
54	6	30.27097920357557	Entropy-based
55	6	35.81939745079673	Entropy-based
56	6	23.766042328957454	Entropy-based
57	6	14.958449150612232	Entropy-based
58	6	13.977216219506296	Entropy-based
59	6	14.711667014061351	Entropy-based
60	7	29.626388465802297	Entropy-based
61	7	12.697512575781593	Entropy-based
62	7	12.543685498822278	Entropy-based
63	7	29.78369398824288	Entropy-based
64	7	27.064278968696563	Entropy-based
65	7	38.75733719170195	Entropy-based
66	7	23.433696809363237	Entropy-based
67	7	15.986266958766224	Entropy-based
68	7	14.256601332364017	Entropy-based
69	7	14.947150653814932	Entropy-based
70	8	28.922289395566263	Entropy-based
71	8	12.658118460667495	Entropy-based
72	8	12.286752408396817	Entropy-based
73	8	29.838186767294324	Entropy-based
74	8	28.131809361612834	Entropy-based
75	8	36.62655748263985	Entropy-based
76	8	21.415778201883736	Entropy-based
77	8	16.56074753917792	Entropy-based
78	8	14.698792823550768	Entropy-based
79	8	16.961066974717472	Entropy-based
80	9	24.074065614654288	Entropy-based
81	9	12.43035613875991	Entropy-based
82	9	11.488794779952494	Entropy-based
83	9	28.959872915745333	Entropy-based
84	9	26.147028312133173	Entropy-based
85	9	37.51351853116786	Entropy-based
86	9	21.561561379916306	Entropy-based
87	9	16.548950870272858	Entropy-based
88	9	15.471434804020681	Entropy-based
89	9	14.755764226752209	Entropy-based
90	10	24.730132909229138	Entropy-based
91	10	11.405736878875649	Entropy-based
92	10	10.975704269796427	Entropy-based
93	10	26.713656123459096	Entropy-based
94	10	26.72877773935124	Entropy-based
95	10	35.35806662096509	Entropy-based
96	10	24.584697658031597	Entropy-based
97	10	16.23801307707554	Entropy-based
98	10	13.05869798081255	Entropy-based
99	10	15.226569475542554	Entropy-based
100	N	4.233042240142822	NUTS
101	N	2.8633179664611816	NUTS
102	N	2.722531318664551	NUTS
103	N	5.807711601257324	NUTS
104	N	3.562368631362915	NUTS
105	N	5.133194923400879	NUTS
106	N	5.474814414978027	NUTS
107	N	4.0381245613098145	NUTS
108	N	3.19596529006958	NUTS
109	N	3.6818737983703613	NUTS
110	AN	28.977540969848633	NUTS
111	AN	10.172719955444336	NUTS
112	AN	11.807215690612793	NUTS
113	AN	28.186912536621094	NUTS
114	AN	27.436328887939453	NUTS
115	AN	28.803939819335938	NUTS
116	AN	11.77009391784668	NUTS
117	AN	8.598560333251953	NUTS
118	AN	14.795361518859863	NUTS
119	AN	16.633718490600586	NUTS
0	1	1.6369919036201996	Riemann HMC
1	1	9.890936363438053	Riemann HMC
2	1	7.2172571921339035	Riemann HMC
3	1	2.559054266083587	Riemann HMC
4	1	1.6256284118424698	Riemann HMC
5	1	1.8410245144379391	Riemann HMC
6	1	5.901888738502588	Riemann HMC
7	1	3.3960312267332413	Riemann HMC
8	1	6.716565369310962	Riemann HMC
9	1	6.725439451406814	Riemann HMC
10	2	5.5250543436586765	Riemann HMC
11	2	30.362531093769515	Riemann HMC
12	2	22.59793366935031	Riemann HMC
13	2	7.894391206366069	Riemann HMC
14	2	5.235646247326668	Riemann HMC
15	2	4.5893921029346405	Riemann HMC
16	2	18.63319928379494	Riemann HMC
17	2	11.491253318150783	Riemann HMC
18	2	21.95633438259461	Riemann HMC
19	2	22.465611773913327	Riemann HMC
20	3	10.737807784176201	Riemann HMC
21	3	50.4239299305229	Riemann HMC
22	3	39.64416518676765	Riemann HMC
23	3	15.91898307213422	Riemann HMC
24	3	10.72628854455467	Riemann HMC
25	3	12.158177681467315	Riemann HMC
26	3	32.10812546375911	Riemann HMC
27	3	21.370320093225263	Riemann HMC
28	3	36.634321936777496	Riemann HMC
29	3	36.29675721306689	Riemann HMC
30	4	12.160263849011258	Riemann HMC
31	4	33.244026414765095	Riemann HMC
32	4	59.44843579498817	Riemann HMC
33	4	18.37657774474934	Riemann HMC
34	4	12.44897875413316	Riemann HMC
35	4	16.289134720695106	Riemann HMC
36	4	27.534559399740456	Riemann HMC
37	4	27.36956628899662	Riemann HMC
38	4	42.55703100501667	Riemann HMC
39	4	43.6497653271983	Riemann HMC
40	5	19.416105498709086	Riemann HMC
41	5	60.004214585053	Riemann HMC
42	5	26.845380923460528	Riemann HMC
43	5	25.230265045713548	Riemann HMC
44	5	19.11353693739053	Riemann HMC
45	5	20.505482789487157	Riemann HMC
46	5	36.5993012834166	Riemann HMC
47	5	48.26656988910183	Riemann HMC
48	5	78.93775047153936	Riemann HMC
49	5	26.606755144963046	Riemann HMC
50	6	22.910989320366834	Riemann HMC
51	6	75.0574884026242	Riemann HMC
52	6	17.247404286386278	Riemann HMC
53	6	24.088223490028952	Riemann HMC
54	6	19.26814970643286	Riemann HMC
55	6	18.45308417242861	Riemann HMC
56	6	42.277868426755326	Riemann HMC
57	6	32.8498914565264	Riemann HMC
58	6	45.81160937723475	Riemann HMC
59	6	37.90542069446702	Riemann HMC
60	7	25.506924047362237	Riemann HMC
61	7	10.522403049127716	Riemann HMC
62	7	38.49516839405926	Riemann HMC
63	7	23.54305998096706	Riemann HMC
64	7	12.63876314492979	Riemann HMC
65	7	22.892404830410555	Riemann HMC
66	7	58.04086999786368	Riemann HMC
67	7	24.532581717207844	Riemann HMC
68	7	22.586510751768248	Riemann HMC
69	7	19.358983482406376	Riemann HMC
70	8	31.42208199533202	Riemann HMC
71	8	11.310983402080701	Riemann HMC
72	8	27.117454671253036	Riemann HMC
73	8	19.17993067199168	Riemann HMC
74	8	28.817858915821684	Riemann HMC
75	8	14.38720694567061	Riemann HMC
76	8	39.53348236616915	Riemann HMC
77	8	45.579672834241904	Riemann HMC
78	8	28.39294005498352	Riemann HMC
79	8	16.77802795975944	Riemann HMC
80	9	6.529328065613656	Riemann HMC
81	9	9.296396433205066	Riemann HMC
82	9	33.96480411546665	Riemann HMC
83	9	11.969636090364423	Riemann HMC
84	9	14.379205290244085	Riemann HMC
85	9	34.39684706278021	Riemann HMC
86	9	11.428154747006733	Riemann HMC
87	9	26.08213685348042	Riemann HMC
88	9	47.304907834142305	Riemann HMC
89	9	10.959382315981724	Riemann HMC
90	10	23.00414670701194	Riemann HMC
91	10	9.320002194236364	Riemann HMC
92	10	11.374713795324547	Riemann HMC
93	10	9.122143954008262	Riemann HMC
94	10	20.416358610815895	Riemann HMC
95	10	12.463339462269309	Riemann HMC
96	10	23.431931318158206	Riemann HMC
97	10	7.116024998010729	Riemann HMC
98	10	10.261597772666606	Riemann HMC
99	10	5.9723720951164365	Riemann HMC


==> Fig/cox_process/16/_proposal_log_probs.csv <==
	variable	value
0	1	0.8185499906539917
1	1	0.8748999834060669
2	1	0.8700500130653381
3	1	0.8457000255584717
4	1	0.8088499903678894
5	1	0.8141000270843506
6	1	0.8593999743461609
7	1	0.8587999939918518
8	1	0.8666499853134155
9	1	0.8679500222206116
10	2	0.7343500256538391
11	2	0.8057000041007996
12	2	0.8015499711036682
13	2	0.7728000283241272
14	2	0.7301499843597412
15	2	0.7296500205993652
16	2	0.7907500267028809
17	2	0.7904000282287598
18	2	0.7990000247955322
19	2	0.7936999797821045
20	3	0.7541499733924866
21	3	0.794700026512146
22	3	0.7906500101089478
23	3	0.7792500257492065
24	3	0.7507500052452087
25	3	0.7444999814033508
26	3	0.7831500172615051
27	3	0.7836999893188477
28	3	0.7892000079154968
29	3	0.7851999998092651
30	4	0.8198000192642212
31	4	0.8315500020980835
32	4	0.8306999802589417
33	4	0.8276000022888184
34	4	0.8183500170707703
35	4	0.8192999958992004
36	4	0.8274999856948853
37	4	0.830299973487854
38	4	0.8266500234603882
39	4	0.8272500038146973
40	5	0.8791499733924866
41	5	0.8789499998092651
42	5	0.8790000081062317
43	5	0.878000020980835
44	5	0.874750018119812
45	5	0.8796499967575073
46	5	0.8786500096321106
47	5	0.8797500133514404
48	5	0.8756499886512756
49	5	0.8790000081062317
50	6	0.9152500033378601
51	6	0.9152500033378601
52	6	0.9118499755859375
53	6	0.9136000275611877
54	6	0.9122499823570251
55	6	0.9185000061988831
56	6	0.9121500253677368
57	6	0.9157000184059143
58	6	0.9126999974250793
59	6	0.9126999974250793
60	7	0.9361000061035156
61	7	0.9365500211715698
62	7	0.9348999857902527
63	7	0.9357500076293945
64	7	0.9364500045776367
65	7	0.9388999938964844
66	7	0.9346500039100647
67	7	0.9376999735832214
68	7	0.9355999827384949
69	7	0.9375500082969666
70	8	0.9505000114440918
71	8	0.9506999850273132
72	8	0.9490500092506409
73	8	0.9513000249862671
74	8	0.9516500234603882
75	8	0.9535999894142151
76	8	0.9494500160217285
77	8	0.9533500075340271
78	8	0.9523000121116638
79	8	0.9504500031471252
80	9	0.9617999792098999
81	9	0.9614999890327454
82	9	0.9595500230789185
83	9	0.9614499807357788
84	9	0.9617499709129333
85	9	0.9631999731063843
86	9	0.9607499837875366
87	9	0.9639000296592712
88	9	0.9625999927520752
89	9	0.9611499905586243
90	10	0.9700499773025513
91	10	0.9693999886512756
92	10	0.9671000242233276
93	10	0.9694499969482422
94	10	0.9693499803543091
95	10	0.9706500172615051
96	10	0.96875
97	10	0.9714499711990356
98	10	0.9696499705314636
99	10	0.9686999917030334
100	N	0.9851999878883362
101	N	0.9959499835968018
102	N	0.9975000023841858
103	N	0.998199999332428
104	N	0.9921500086784363
105	N	0.9908999800682068
106	N	0.9922999739646912
107	N	0.9902999997138977
108	N	0.9975500106811523
109	N	0.9932500123977661
110	AN	0.9998999834060669
111	AN	1.0
112	AN	0.9998000264167786
113	AN	0.9998999834060669
114	AN	0.9995999932289124
115	AN	0.9993000030517578
116	AN	0.9998000264167786
117	AN	0.9999499917030334
118	AN	0.9998000264167786
119	AN	0.9998999834060669


==> Fig/cox_process/8/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.942300021648407	Gradient-based adaptation
1	1	0.9653000235557556	Gradient-based adaptation
2	1	0.8339999914169312	Gradient-based adaptation
3	1	0.7455499768257141	Gradient-based adaptation
4	1	0.9549499750137329	Gradient-based adaptation
5	1	0.9420999884605408	Gradient-based adaptation
6	1	0.8995500206947327	Gradient-based adaptation
7	1	0.8255500197410583	Gradient-based adaptation
8	1	0.9846500158309937	Gradient-based adaptation
9	1	0.8784999847412109	Gradient-based adaptation
10	2	0.9258000254631042	Gradient-based adaptation
11	2	0.9484999775886536	Gradient-based adaptation
12	2	0.8885499835014343	Gradient-based adaptation
13	2	0.8475499749183655	Gradient-based adaptation
14	2	0.9307000041007996	Gradient-based adaptation
15	2	0.918150007724762	Gradient-based adaptation
16	2	0.8760499954223633	Gradient-based adaptation
17	2	0.8787999749183655	Gradient-based adaptation
18	2	0.9691500067710876	Gradient-based adaptation
19	2	0.8679999709129333	Gradient-based adaptation
20	3	0.9397500157356262	Gradient-based adaptation
21	3	0.945900022983551	Gradient-based adaptation
22	3	0.927049994468689	Gradient-based adaptation
23	3	0.9020000100135803	Gradient-based adaptation
24	3	0.9302999973297119	Gradient-based adaptation
25	3	0.9247999787330627	Gradient-based adaptation
26	3	0.9042500257492065	Gradient-based adaptation
27	3	0.9143000245094299	Gradient-based adaptation
28	3	0.9598000049591064	Gradient-based adaptation
29	3	0.9031999707221985	Gradient-based adaptation
30	4	0.9520000219345093	Gradient-based adaptation
31	4	0.9513999819755554	Gradient-based adaptation
32	4	0.9445000290870667	Gradient-based adaptation
33	4	0.9298499822616577	Gradient-based adaptation
34	4	0.9409999847412109	Gradient-based adaptation
35	4	0.9399499893188477	Gradient-based adaptation
36	4	0.9297000169754028	Gradient-based adaptation
37	4	0.9368500113487244	Gradient-based adaptation
38	4	0.958050012588501	Gradient-based adaptation
39	4	0.9283000230789185	Gradient-based adaptation
40	5	0.960099995136261	Gradient-based adaptation
41	5	0.9589999914169312	Gradient-based adaptation
42	5	0.9556000232696533	Gradient-based adaptation
43	5	0.9487500190734863	Gradient-based adaptation
44	5	0.9536499977111816	Gradient-based adaptation
45	5	0.9546499848365784	Gradient-based adaptation
46	5	0.9484500288963318	Gradient-based adaptation
47	5	0.9529500007629395	Gradient-based adaptation
48	5	0.9617999792098999	Gradient-based adaptation
49	5	0.9469500184059143	Gradient-based adaptation
50	6	0.9672499895095825	Gradient-based adaptation
51	6	0.9664000272750854	Gradient-based adaptation
52	6	0.9652000069618225	Gradient-based adaptation
53	6	0.9612500071525574	Gradient-based adaptation
54	6	0.9645500183105469	Gradient-based adaptation
55	6	0.9660999774932861	Gradient-based adaptation
56	6	0.961650013923645	Gradient-based adaptation
57	6	0.9652000069618225	Gradient-based adaptation
58	6	0.9667500257492065	Gradient-based adaptation
59	6	0.961899995803833	Gradient-based adaptation
60	7	0.9733999967575073	Gradient-based adaptation
61	7	0.9743000268936157	Gradient-based adaptation
62	7	0.9735000133514404	Gradient-based adaptation
63	7	0.9710000157356262	Gradient-based adaptation
64	7	0.9719499945640564	Gradient-based adaptation
65	7	0.9749000072479248	Gradient-based adaptation
66	7	0.9718999862670898	Gradient-based adaptation
67	7	0.9735000133514404	Gradient-based adaptation
68	7	0.9719499945640564	Gradient-based adaptation
69	7	0.9707000255584717	Gradient-based adaptation
70	8	0.9786999821662903	Gradient-based adaptation
71	8	0.9802500009536743	Gradient-based adaptation
72	8	0.9785000085830688	Gradient-based adaptation
73	8	0.9782000184059143	Gradient-based adaptation
74	8	0.9775999784469604	Gradient-based adaptation
75	8	0.9807999730110168	Gradient-based adaptation
76	8	0.9782500267028809	Gradient-based adaptation
77	8	0.9799500107765198	Gradient-based adaptation
78	8	0.9769999980926514	Gradient-based adaptation
79	8	0.9778000116348267	Gradient-based adaptation
80	9	0.9836500287055969	Gradient-based adaptation
81	9	0.9850000143051147	Gradient-based adaptation
82	9	0.9821000099182129	Gradient-based adaptation
83	9	0.982699990272522	Gradient-based adaptation
84	9	0.9820500016212463	Gradient-based adaptation
85	9	0.984499990940094	Gradient-based adaptation
86	9	0.9826499819755554	Gradient-based adaptation
87	9	0.984000027179718	Gradient-based adaptation
88	9	0.9807000160217285	Gradient-based adaptation
89	9	0.9819999933242798	Gradient-based adaptation
90	10	0.9865000247955322	Gradient-based adaptation
91	10	0.987500011920929	Gradient-based adaptation
92	10	0.98580002784729	Gradient-based adaptation
93	10	0.9861500263214111	Gradient-based adaptation
94	10	0.9861500263214111	Gradient-based adaptation
95	10	0.9879500269889832	Gradient-based adaptation
96	10	0.9852499961853027	Gradient-based adaptation
97	10	0.9872999787330627	Gradient-based adaptation
98	10	0.9840999841690063	Gradient-based adaptation
99	10	0.985450029373169	Gradient-based adaptation
100	N	0.9656500220298767	NUTS
101	N	0.9591500163078308	NUTS
102	N	0.9438999891281128	NUTS
103	N	0.9850500226020813	NUTS
104	N	0.9549000263214111	NUTS
105	N	0.9722499847412109	NUTS
106	N	0.9558500051498413	NUTS
107	N	0.986549973487854	NUTS
108	N	0.9853000044822693	NUTS
109	N	0.9945499897003174	NUTS
110	AN	0.9925500154495239	NUTS
111	AN	0.9919999837875366	NUTS
112	AN	0.9947500228881836	NUTS
113	AN	0.993149995803833	NUTS
114	AN	0.9933500289916992	NUTS
115	AN	0.990149974822998	NUTS
116	AN	0.9914500117301941	NUTS
117	AN	0.9929500222206116	NUTS
118	AN	0.9936000108718872	NUTS
119	AN	0.9916499853134155	NUTS
0	1	0.6047000288963318	Riemann HMC
1	1	0.633899986743927	Riemann HMC
2	1	0.6467499732971191	Riemann HMC
3	1	0.600350022315979	Riemann HMC
4	1	0.6685500144958496	Riemann HMC
5	1	0.6886000037193298	Riemann HMC
6	1	0.7229499816894531	Riemann HMC
7	1	0.6167500019073486	Riemann HMC
8	1	0.7594500184059143	Riemann HMC
9	1	0.6812499761581421	Riemann HMC
10	2	0.6054999828338623	Riemann HMC
11	2	0.6468499898910522	Riemann HMC
12	2	0.6413499712944031	Riemann HMC
13	2	0.575950026512146	Riemann HMC
14	2	0.5917999744415283	Riemann HMC
15	2	0.5676500201225281	Riemann HMC
16	2	0.6697999835014343	Riemann HMC
17	2	0.654699981212616	Riemann HMC
18	2	0.6794000267982483	Riemann HMC
19	2	0.7790499925613403	Riemann HMC
20	3	0.6149500012397766	Riemann HMC
21	3	0.68954998254776	Riemann HMC
22	3	0.6845499873161316	Riemann HMC
23	3	0.7262499928474426	Riemann HMC
24	3	0.6956499814987183	Riemann HMC
25	3	0.6887000203132629	Riemann HMC
26	3	0.712149977684021	Riemann HMC
27	3	0.7008500099182129	Riemann HMC
28	3	0.725350022315979	Riemann HMC
29	3	0.6983500123023987	Riemann HMC
30	4	0.49265000224113464	Riemann HMC
31	4	0.58160001039505	Riemann HMC
32	4	0.5925999879837036	Riemann HMC
33	4	0.6596999764442444	Riemann HMC
34	4	0.7171000242233276	Riemann HMC
35	4	0.7483500242233276	Riemann HMC
36	4	0.6714000105857849	Riemann HMC
37	4	0.5889000296592712	Riemann HMC
38	4	0.7834500074386597	Riemann HMC
39	4	0.5878000259399414	Riemann HMC
40	5	0.44359999895095825	Riemann HMC
41	5	0.5551999807357788	Riemann HMC
42	5	0.7775999903678894	Riemann HMC
43	5	0.5763499736785889	Riemann HMC
44	5	0.6448000073432922	Riemann HMC
45	5	0.7177500128746033	Riemann HMC
46	5	0.7353500127792358	Riemann HMC
47	5	0.6934999823570251	Riemann HMC
48	5	0.7471500039100647	Riemann HMC
49	5	0.7342000007629395	Riemann HMC
50	6	0.5459499955177307	Riemann HMC
51	6	0.6104000210762024	Riemann HMC
52	6	0.562250018119812	Riemann HMC
53	6	0.6535000205039978	Riemann HMC
54	6	0.5351999998092651	Riemann HMC
55	6	0.6945000290870667	Riemann HMC
56	6	0.6606000065803528	Riemann HMC
57	6	0.64205002784729	Riemann HMC
58	6	0.706250011920929	Riemann HMC
59	6	0.7436500191688538	Riemann HMC
60	7	0.3989500105381012	Riemann HMC
61	7	0.7374500036239624	Riemann HMC
62	7	0.8471500277519226	Riemann HMC
63	7	0.5434499979019165	Riemann HMC
64	7	0.6704000234603882	Riemann HMC
65	7	0.7091000080108643	Riemann HMC
66	7	0.6466000080108643	Riemann HMC
67	7	0.8017500042915344	Riemann HMC
68	7	0.6877999901771545	Riemann HMC
69	7	0.7226999998092651	Riemann HMC
70	8	0.5146999955177307	Riemann HMC
71	8	0.659850001335144	Riemann HMC
72	8	0.6982499957084656	Riemann HMC
73	8	0.7332000136375427	Riemann HMC
74	8	0.5696499943733215	Riemann HMC
75	8	0.7543500065803528	Riemann HMC
76	8	0.6714500188827515	Riemann HMC
77	8	0.5088499784469604	Riemann HMC
78	8	0.8112499713897705	Riemann HMC
79	8	0.6672000288963318	Riemann HMC
80	9	0.7266499996185303	Riemann HMC
81	9	0.6298999786376953	Riemann HMC
82	9	0.7549499869346619	Riemann HMC
83	9	0.8379999995231628	Riemann HMC
84	9	0.6123999953269958	Riemann HMC
85	9	0.8197000026702881	Riemann HMC
86	9	0.65625	Riemann HMC
87	9	0.48225000500679016	Riemann HMC
88	9	0.7354000210762024	Riemann HMC
89	9	0.7552000284194946	Riemann HMC
90	10	0.4440999925136566	Riemann HMC
91	10	0.6033999919891357	Riemann HMC
92	10	0.5140500068664551	Riemann HMC
93	10	0.5626000165939331	Riemann HMC
94	10	0.6805499792098999	Riemann HMC
95	10	0.7103000283241272	Riemann HMC
96	10	0.7304999828338623	Riemann HMC
97	10	0.5534499883651733	Riemann HMC
98	10	0.7936999797821045	Riemann HMC
99	10	0.7164000272750854	Riemann HMC


==> Fig/cox_process/8/_cpu_time.csv <==
	variable	value	Sampler
0	1	2.8833351135253906	Gradient-based adaptation
1	1	2.8179209232330322	Gradient-based adaptation
2	1	2.969562530517578	Gradient-based adaptation
3	1	2.8980956077575684	Gradient-based adaptation
4	1	2.8381094932556152	Gradient-based adaptation
5	1	2.812574625015259	Gradient-based adaptation
6	1	3.0020813941955566	Gradient-based adaptation
7	1	2.7994940280914307	Gradient-based adaptation
8	1	2.821993589401245	Gradient-based adaptation
9	1	2.9970412254333496	Gradient-based adaptation
10	2	3.4625790119171143	Gradient-based adaptation
11	2	3.4316813945770264	Gradient-based adaptation
12	2	3.6534101963043213	Gradient-based adaptation
13	2	3.332329273223877	Gradient-based adaptation
14	2	3.3211793899536133	Gradient-based adaptation
15	2	3.3051273822784424	Gradient-based adaptation
16	2	3.3043622970581055	Gradient-based adaptation
17	2	3.3370795249938965	Gradient-based adaptation
18	2	3.3441624641418457	Gradient-based adaptation
19	2	3.226982355117798	Gradient-based adaptation
20	3	3.649972438812256	Gradient-based adaptation
21	3	3.8408043384552	Gradient-based adaptation
22	3	4.082913398742676	Gradient-based adaptation
23	3	3.7031338214874268	Gradient-based adaptation
24	3	3.7397172451019287	Gradient-based adaptation
25	3	3.721215009689331	Gradient-based adaptation
26	3	4.025938272476196	Gradient-based adaptation
27	3	4.085586786270142	Gradient-based adaptation
28	3	3.8374221324920654	Gradient-based adaptation
29	3	3.7669498920440674	Gradient-based adaptation
30	4	4.4870030879974365	Gradient-based adaptation
31	4	4.245683431625366	Gradient-based adaptation
32	4	4.485167026519775	Gradient-based adaptation
33	4	4.135761022567749	Gradient-based adaptation
34	4	4.151716709136963	Gradient-based adaptation
35	4	4.098490476608276	Gradient-based adaptation
36	4	4.2273054122924805	Gradient-based adaptation
37	4	4.113689184188843	Gradient-based adaptation
38	4	4.275595426559448	Gradient-based adaptation
39	4	4.2586305141448975	Gradient-based adaptation
40	5	4.445461988449097	Gradient-based adaptation
41	5	4.6468186378479	Gradient-based adaptation
42	5	4.887904405593872	Gradient-based adaptation
43	5	4.544153690338135	Gradient-based adaptation
44	5	4.523727178573608	Gradient-based adaptation
45	5	4.603195667266846	Gradient-based adaptation
46	5	4.504515171051025	Gradient-based adaptation
47	5	4.498639822006226	Gradient-based adaptation
48	5	4.43310546875	Gradient-based adaptation
49	5	4.513231039047241	Gradient-based adaptation
50	6	4.852975368499756	Gradient-based adaptation
51	6	5.030130624771118	Gradient-based adaptation
52	6	4.965781927108765	Gradient-based adaptation
53	6	4.9553821086883545	Gradient-based adaptation
54	6	5.0057456493377686	Gradient-based adaptation
55	6	4.979324102401733	Gradient-based adaptation
56	6	4.987762928009033	Gradient-based adaptation
57	6	4.98337459564209	Gradient-based adaptation
58	6	5.080317497253418	Gradient-based adaptation
59	6	5.193156480789185	Gradient-based adaptation
60	7	5.203263998031616	Gradient-based adaptation
61	7	5.33505392074585	Gradient-based adaptation
62	7	5.441973447799683	Gradient-based adaptation
63	7	5.3916120529174805	Gradient-based adaptation
64	7	5.356030464172363	Gradient-based adaptation
65	7	5.307252883911133	Gradient-based adaptation
66	7	5.451508283615112	Gradient-based adaptation
67	7	5.425666570663452	Gradient-based adaptation
68	7	5.419006586074829	Gradient-based adaptation
69	7	5.2721123695373535	Gradient-based adaptation
70	8	5.853550434112549	Gradient-based adaptation
71	8	5.695338010787964	Gradient-based adaptation
72	8	5.76686954498291	Gradient-based adaptation
73	8	5.794623613357544	Gradient-based adaptation
74	8	5.793492317199707	Gradient-based adaptation
75	8	5.771536827087402	Gradient-based adaptation
76	8	6.284775257110596	Gradient-based adaptation
77	8	6.091200828552246	Gradient-based adaptation
78	8	5.840801239013672	Gradient-based adaptation
79	8	5.901157379150391	Gradient-based adaptation
80	9	6.261122465133667	Gradient-based adaptation
81	9	6.0585973262786865	Gradient-based adaptation
82	9	6.118631839752197	Gradient-based adaptation
83	9	6.234381914138794	Gradient-based adaptation
84	9	5.690719127655029	Gradient-based adaptation
85	9	6.256451368331909	Gradient-based adaptation
86	9	6.103746652603149	Gradient-based adaptation
87	9	6.052260637283325	Gradient-based adaptation
88	9	6.3973236083984375	Gradient-based adaptation
89	9	6.387366771697998	Gradient-based adaptation
90	10	6.68049168586731	Gradient-based adaptation
91	10	6.418856143951416	Gradient-based adaptation
92	10	6.542948007583618	Gradient-based adaptation
93	10	6.559125900268555	Gradient-based adaptation
94	10	6.54845929145813	Gradient-based adaptation
95	10	6.533961772918701	Gradient-based adaptation
96	10	6.499118089675903	Gradient-based adaptation
97	10	6.584424018859863	Gradient-based adaptation
98	10	6.95559549331665	Gradient-based adaptation
99	10	6.5572826862335205	Gradient-based adaptation
100	N	17.368813276290894	NUTS
101	N	12.214640855789185	NUTS
102	N	29.616238594055176	NUTS
103	N	25.18451952934265	NUTS
104	N	12.200064897537231	NUTS
105	N	10.427669525146484	NUTS
106	N	12.591763257980347	NUTS
107	N	19.164779901504517	NUTS
108	N	26.653531312942505	NUTS
109	N	51.348652839660645	NUTS
110	AN	18.30832076072693	NUTS
111	AN	17.201773643493652	NUTS
112	AN	35.85653591156006	NUTS
113	AN	33.30429291725159	NUTS
114	AN	15.657807350158691	NUTS
115	AN	15.679114580154419	NUTS
116	AN	16.958001375198364	NUTS
117	AN	15.747194051742554	NUTS
118	AN	24.73547649383545	NUTS
119	AN	16.065823078155518	NUTS
0	1	2.754028797149658	Riemann HMC
1	1	2.703407049179077	Riemann HMC
2	1	2.846367597579956	Riemann HMC
3	1	2.7729408740997314	Riemann HMC
4	1	2.74991774559021	Riemann HMC
5	1	2.7576324939727783	Riemann HMC
6	1	2.8649401664733887	Riemann HMC
7	1	2.7246978282928467	Riemann HMC
8	1	2.7638602256774902	Riemann HMC
9	1	2.872497320175171	Riemann HMC
10	2	3.189298391342163	Riemann HMC
11	2	3.236186981201172	Riemann HMC
12	2	3.3505992889404297	Riemann HMC
13	2	3.199617385864258	Riemann HMC
14	2	3.2176883220672607	Riemann HMC
15	2	3.1740851402282715	Riemann HMC
16	2	3.1866562366485596	Riemann HMC
17	2	3.2355518341064453	Riemann HMC
18	2	3.242659568786621	Riemann HMC
19	2	3.1316921710968018	Riemann HMC
20	3	3.56002140045166	Riemann HMC
21	3	3.662508964538574	Riemann HMC
22	3	3.823704242706299	Riemann HMC
23	3	3.6423256397247314	Riemann HMC
24	3	3.623582124710083	Riemann HMC
25	3	3.6617116928100586	Riemann HMC
26	3	3.995107889175415	Riemann HMC
27	3	3.9491920471191406	Riemann HMC
28	3	3.762688159942627	Riemann HMC
29	3	3.6584770679473877	Riemann HMC
30	4	4.393850326538086	Riemann HMC
31	4	4.073619604110718	Riemann HMC
32	4	4.252332925796509	Riemann HMC
33	4	4.050637245178223	Riemann HMC
34	4	4.1031174659729	Riemann HMC
35	4	4.034951210021973	Riemann HMC
36	4	4.111433506011963	Riemann HMC
37	4	4.049389362335205	Riemann HMC
38	4	4.219088554382324	Riemann HMC
39	4	4.212371349334717	Riemann HMC
40	5	4.4106786251068115	Riemann HMC
41	5	4.440352201461792	Riemann HMC
42	5	4.830379962921143	Riemann HMC
43	5	4.502920866012573	Riemann HMC
44	5	4.459717273712158	Riemann HMC
45	5	4.49031662940979	Riemann HMC
46	5	4.452166318893433	Riemann HMC
47	5	4.431402683258057	Riemann HMC
48	5	4.345344543457031	Riemann HMC
49	5	4.437784671783447	Riemann HMC
50	6	4.767529249191284	Riemann HMC
51	6	4.922636032104492	Riemann HMC
52	6	4.863670349121094	Riemann HMC
53	6	4.904379367828369	Riemann HMC
54	6	4.868580341339111	Riemann HMC
55	6	4.928675174713135	Riemann HMC
56	6	4.951618671417236	Riemann HMC
57	6	4.8979597091674805	Riemann HMC
58	6	5.032870531082153	Riemann HMC
59	6	5.08772087097168	Riemann HMC
60	7	5.183987379074097	Riemann HMC
61	7	5.366066932678223	Riemann HMC
62	7	5.420055627822876	Riemann HMC
63	7	5.374278545379639	Riemann HMC
64	7	5.356670141220093	Riemann HMC
65	7	5.239310264587402	Riemann HMC
66	7	5.392535448074341	Riemann HMC
67	7	5.398178577423096	Riemann HMC
68	7	5.309088468551636	Riemann HMC
69	7	5.257266283035278	Riemann HMC
70	8	5.813302993774414	Riemann HMC
71	8	5.681066989898682	Riemann HMC
72	8	5.725719928741455	Riemann HMC
73	8	5.748204708099365	Riemann HMC
74	8	5.785804986953735	Riemann HMC
75	8	5.71510124206543	Riemann HMC
76	8	6.147608518600464	Riemann HMC
77	8	6.340293645858765	Riemann HMC
78	8	6.0087151527404785	Riemann HMC
79	8	5.875571966171265	Riemann HMC
80	9	6.2404608726501465	Riemann HMC
81	9	6.047490835189819	Riemann HMC
82	9	6.110896348953247	Riemann HMC
83	9	6.215913534164429	Riemann HMC
84	9	5.681337356567383	Riemann HMC
85	9	6.284703731536865	Riemann HMC
86	9	6.1171698570251465	Riemann HMC
87	9	6.036106824874878	Riemann HMC
88	9	6.378318548202515	Riemann HMC
89	9	6.462135314941406	Riemann HMC
90	10	6.706537246704102	Riemann HMC
91	10	6.409677505493164	Riemann HMC
92	10	6.611706733703613	Riemann HMC
93	10	6.579615831375122	Riemann HMC
94	10	6.602099180221558	Riemann HMC
95	10	6.543144226074219	Riemann HMC
96	10	6.639535188674927	Riemann HMC
97	10	6.626213788986206	Riemann HMC
98	10	6.9778687953948975	Riemann HMC
99	10	6.530697584152222	Riemann HMC


==> Fig/cox_process/8/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	15.309628330129588	Entropy-based
1	1	15.276903330489127	Entropy-based
2	1	20.96699104498835	Entropy-based
3	1	30.26106725742587	Entropy-based
4	1	17.37601803829737	Entropy-based
5	1	21.06547567939688	Entropy-based
6	1	23.905892569905344	Entropy-based
7	1	27.09501249149401	Entropy-based
8	1	11.132069654114465	Entropy-based
9	1	25.7080593799135	Entropy-based
10	2	43.84313675557243	Entropy-based
11	2	43.72913089963599	Entropy-based
12	2	56.087326466038924	Entropy-based
13	2	87.40998904955127	Entropy-based
14	2	53.67585331142385	Entropy-based
15	2	64.98998119457256	Entropy-based
16	2	77.06394186164569	Entropy-based
17	2	76.19120188695977	Entropy-based
18	2	31.71454299816339	Entropy-based
19	2	83.57526193296488	Entropy-based
20	3	84.50706475171141	Entropy-based
21	3	81.77746018513449	Entropy-based
22	3	93.92674590825959	Entropy-based
23	3	137.31967651739325	Entropy-based
24	3	102.21000835179224	Entropy-based
25	3	121.20247272954097	Entropy-based
26	3	124.41426096804665	Entropy-based
27	3	112.38191897150196	Entropy-based
28	3	59.742506860491815	Entropy-based
29	3	136.02566962687152	Entropy-based
30	4	107.31918239637965	Entropy-based
31	4	121.61412175762081	Entropy-based
32	4	127.7352335244883	Entropy-based
33	4	176.22822293180909	Entropy-based
34	4	147.91277080643007	Entropy-based
35	4	169.3218266826409	Entropy-based
36	4	173.01559809918618	Entropy-based
37	4	163.23575178774723	Entropy-based
38	4	92.65144614363129	Entropy-based
39	4	171.86715280226016	Entropy-based
40	5	148.64003602774488	Entropy-based
41	5	155.34915237116414	Entropy-based
42	5	152.72995289278475	Entropy-based
43	5	196.17465280412586	Entropy-based
44	5	178.22257189575686	Entropy-based
45	5	189.0860285902301	Entropy-based
46	5	200.38066412705132	Entropy-based
47	5	187.58057646762308	Entropy-based
48	5	131.6437679637201	Entropy-based
49	5	196.47124685869113	Entropy-based
50	6	167.22891762490246	Entropy-based
51	6	174.715255124654	Entropy-based
52	6	176.65738218048313	Entropy-based
53	6	197.54159644310204	Entropy-based
54	6	185.29971631518396	Entropy-based
55	6	193.79621299355864	Entropy-based
56	6	198.79523558595972	Entropy-based
57	6	191.0386013747884	Entropy-based
58	6	148.6147109947035	Entropy-based
59	6	187.6895811301058	Entropy-based
60	7	176.28069667404822	Entropy-based
61	7	182.37841821580778	Entropy-based
62	7	176.29066724273704	Entropy-based
63	7	189.823254801797	Entropy-based
64	7	183.11263964912683	Entropy-based
65	7	189.84595863874702	Entropy-based
66	7	188.86055748376654	Entropy-based
67	7	185.70270654123433	Entropy-based
68	7	162.56121982526506	Entropy-based
69	7	193.29662127737566	Entropy-based
70	8	166.34726098895507	Entropy-based
71	8	178.1277530674681	Entropy-based
72	8	173.30092520015512	Entropy-based
73	8	179.87413491970574	Entropy-based
74	8	173.32914109495678	Entropy-based
75	8	176.8170810742952	Entropy-based
76	8	165.12497653930072	Entropy-based
77	8	169.0151760771316	Entropy-based
78	8	163.97306879853997	Entropy-based
79	8	176.2996478182489	Entropy-based
80	9	160.04683420746466	Entropy-based
81	9	170.53535843757473	Entropy-based
82	9	166.57557047395176	Entropy-based
83	9	168.27657721182493	Entropy-based
84	9	178.34202066045458	Entropy-based
85	9	163.8353385839185	Entropy-based
86	9	170.86829044292426	Entropy-based
87	9	171.7285815775567	Entropy-based
88	9	155.7945393270594	Entropy-based
89	9	164.0711487049303	Entropy-based
90	10	152.14270305503115	Entropy-based
91	10	162.1540620386221	Entropy-based
92	10	157.26047971861834	Entropy-based
93	10	161.271262978792	Entropy-based
94	10	156.0417637441837	Entropy-based
95	10	157.50103746967642	Entropy-based
96	10	160.40836871657675	Entropy-based
97	10	158.28199066618296	Entropy-based
98	10	146.0130765307291	Entropy-based
99	10	160.55524108606042	Entropy-based
100	N	83.61866684215035	NUTS
101	N	155.74271678336768	NUTS
102	N	35.10514650565191	NUTS
103	N	77.48852002911896	NUTS
104	N	154.82010321476236	NUTS
105	N	187.50945934427418	NUTS
106	N	152.6699763014066	NUTS
107	N	101.92150775128042	NUTS
108	N	71.38792956228848	NUTS
109	N	37.40065534652484	NUTS
110	AN	108.1562802290169	NUTS
111	AN	116.21709013294458	NUTS
112	AN	54.91545078510591	NUTS
113	AN	60.05231832932871	NUTS
114	AN	127.73180530795904	NUTS
115	AN	127.55822337898258	NUTS
116	AN	117.93842657219417	NUTS
117	AN	127.00675392888067	NUTS
118	AN	77.31555590006519	NUTS
119	AN	124.48786409949783	NUTS
0	1	24.67616291789678	Riemann HMC
1	1	32.831220234829885	Riemann HMC
2	1	14.033201778385626	Riemann HMC
3	1	14.944743188027955	Riemann HMC
4	1	27.00297991801374	Riemann HMC
5	1	25.433276843441334	Riemann HMC
6	1	20.729799036669274	Riemann HMC
7	1	15.594105555025735	Riemann HMC
8	1	46.07857087719941	Riemann HMC
9	1	17.118785064476956	Riemann HMC
10	2	79.53622334381733	Riemann HMC
11	2	110.34313502184311	Riemann HMC
12	2	39.270154833997616	Riemann HMC
13	2	40.82612884505781	Riemann HMC
14	2	93.88017247547316	Riemann HMC
15	2	91.64110143694431	Riemann HMC
16	2	89.4582503098809	Riemann HMC
17	2	44.64846395520637	Riemann HMC
18	2	166.1428028885135	Riemann HMC
19	2	65.13534160795223	Riemann HMC
20	3	129.59756559388902	Riemann HMC
21	3	197.498099151825	Riemann HMC
22	3	67.07490259529145	Riemann HMC
23	3	76.98877880014288	Riemann HMC
24	3	175.3968857811413	Riemann HMC
25	3	172.9655977606312	Riemann HMC
26	3	143.09020448292998	Riemann HMC
27	3	71.44157648945561	Riemann HMC
28	3	316.8936803644099	Riemann HMC
29	3	112.11529890474264	Riemann HMC
30	4	146.98430356260658	Riemann HMC
31	4	244.70508895520712	Riemann HMC
32	4	86.60319610301933	Riemann HMC
33	4	104.93707647217946	Riemann HMC
34	4	267.953828542233	Riemann HMC
35	4	259.4282037380016	Riemann HMC
36	4	200.48554756076243	Riemann HMC
37	4	103.00269895349935	Riemann HMC
38	4	457.47367170504054	Riemann HMC
39	4	130.79306920489907	Riemann HMC
40	5	168.57988764236026	Riemann HMC
41	5	257.8644786326239	Riemann HMC
42	5	150.3558110874057	Riemann HMC
43	5	129.4250535116089	Riemann HMC
44	5	317.84941794130856	Riemann HMC
45	5	327.88508553893394	Riemann HMC
46	5	267.40362962811207	Riemann HMC
47	5	164.4330291900514	Riemann HMC
48	5	458.12419009664865	Riemann HMC
49	5	228.06717157599982	Riemann HMC
50	6	224.97071517460415	Riemann HMC
51	6	333.41558953724007	Riemann HMC
52	6	122.51891694753449	Riemann HMC
53	6	156.84266334389906	Riemann HMC
54	6	204.84242660672876	Riemann HMC
55	6	372.14642026028423	Riemann HMC
56	6	294.61525440309924	Riemann HMC
57	6	161.83758752705137	Riemann HMC
58	6	379.260662084149	Riemann HMC
59	6	248.74736718769026	Riemann HMC
60	7	137.68838460583032	Riemann HMC
61	7	356.81338232550974	Riemann HMC
62	7	240.3241284676258	Riemann HMC
63	7	116.13294107428624	Riemann HMC
64	7	337.8432210846354	Riemann HMC
65	7	361.1229621816386	Riemann HMC
66	7	296.2395320995048	Riemann HMC
67	7	241.13890658234362	Riemann HMC
68	7	284.42445517996595	Riemann HMC
69	7	281.3480298362594	Riemann HMC
70	8	189.34995990745313	Riemann HMC
71	8	287.0068481767381	Riemann HMC
72	8	227.76742885701535	Riemann HMC
73	8	205.39725796512968	Riemann HMC
74	8	194.13055998972285	Riemann HMC
75	8	326.25778101321265	Riemann HMC
76	8	273.6243324826051	Riemann HMC
77	8	114.80039425515078	Riemann HMC
78	8	299.5977556226708	Riemann HMC
79	8	256.2769271699977	Riemann HMC
80	9	291.67180168299586	Riemann HMC
81	9	205.01622013688583	Riemann HMC
82	9	256.7221741096225	Riemann HMC
83	9	274.1420976756815	Riemann HMC
84	9	198.30501477766174	Riemann HMC
85	9	298.50441132676644	Riemann HMC
86	9	239.70027584205977	Riemann HMC
87	9	125.07353564077755	Riemann HMC
88	9	91.29574428020396	Riemann HMC
89	9	292.84214314775426	Riemann HMC
90	10	92.96225230842161	Riemann HMC
91	10	83.33157272270904	Riemann HMC
92	10	139.53058964050263	Riemann HMC
93	10	146.9432565477055	Riemann HMC
94	10	205.3144276883946	Riemann HMC
95	10	227.52667555066256	Riemann HMC
96	10	234.30441210505285	Riemann HMC
97	10	154.42000619191273	Riemann HMC
98	10	80.26449334091309	Riemann HMC
99	10	257.64266520566974	Riemann HMC


==> Fig/cox_process/8/_min_ess.csv <==
	variable	value	Sampler
0	1	20.37183721160717	Entropy-based
1	1	23.143328266917752	Entropy-based
2	1	18.838762362422326	Entropy-based
3	1	18.641668549397867	Entropy-based
4	1	20.657167053043377	Entropy-based
5	1	21.48015307092937	Entropy-based
6	1	26.12046859330573	Entropy-based
7	1	19.393550260679085	Entropy-based
8	1	18.705718288119577	Entropy-based
9	1	22.21327262344777	Entropy-based
10	2	63.11812752048254	Entropy-based
11	2	84.89666904479921	Entropy-based
12	2	63.50376748109221	Entropy-based
13	2	86.01330661515917	Entropy-based
14	2	74.7817537020662	Entropy-based
15	2	88.39419944122645	Entropy-based
16	2	94.52531150594527	Entropy-based
17	2	68.54089737834444	Entropy-based
18	2	66.80837416230837	Entropy-based
19	2	69.0885988095139	Entropy-based
20	3	163.9508998846319	Entropy-based
21	3	192.0553335226722	Entropy-based
22	3	158.42749661955466	Entropy-based
23	3	196.16990018581333	Entropy-based
24	3	163.38187508032635	Entropy-based
25	3	213.13058840251392	Entropy-based
26	3	213.728983398779	Entropy-based
27	3	158.32495135015182	Entropy-based
28	3	144.48350941356762	Entropy-based
29	3	157.75167342768015	Entropy-based
30	4	282.3547263499192	Entropy-based
31	4	326.33265940331927	Entropy-based
32	4	278.92033712747974	Entropy-based
33	4	357.9474331591348	Entropy-based
34	4	294.39703936836867	Entropy-based
35	4	366.78864963262384	Entropy-based
36	4	375.5134043520843	Entropy-based
37	4	293.639063296499	Entropy-based
38	4	242.05288782347952	Entropy-based
39	4	294.02606667400926	Entropy-based
40	5	446.10280939009255	Entropy-based
41	5	510.3481196479088	Entropy-based
42	5	414.35632531619274	Entropy-based
43	5	547.1147999803679	Entropy-based
44	5	493.25592362095705	Entropy-based
45	5	564.7732102528166	Entropy-based
46	5	580.6147504760435	Entropy-based
47	5	468.55281696552464	Entropy-based
48	5	392.0080134680308	Entropy-based
49	5	454.11588313939046	Entropy-based
50	6	613.2993772764305	Entropy-based
51	6	699.1960314447883	Entropy-based
52	6	571.6061698099891	Entropy-based
53	6	719.9115311351786	Entropy-based
54	6	696.5729132771381	Entropy-based
55	6	750.9160455626685	Entropy-based
56	6	782.2056829990285	Entropy-based
57	6	646.8187971342822	Entropy-based
58	6	563.6617914520499	Entropy-based
59	6	626.3081004176112	Entropy-based
60	7	779.3393014982586	Entropy-based
61	7	821.4689669160074	Entropy-based
62	7	713.8907649918921	Entropy-based
63	7	844.5208832538228	Entropy-based
64	7	838.8356034922001	Entropy-based
65	7	862.9791251950746	Entropy-based
66	7	872.9117624057793	Entropy-based
67	7	815.7028310331564	Entropy-based
68	7	684.8326971540166	Entropy-based
69	7	754.2199284316262	Entropy-based
70	8	869.6583043280161	Entropy-based
71	8	898.3491683448553	Entropy-based
72	8	821.9570797508471	Entropy-based
73	8	899.6697915414185	Entropy-based
74	8	865.35310266459	Entropy-based
75	8	908.7318166551782	Entropy-based
76	8	884.3142891964184	Entropy-based
77	8	885.3788450546041	Entropy-based
78	8	790.1357757409344	Entropy-based
79	8	858.2516611198926	Entropy-based
80	9	867.4706075106948	Entropy-based
81	9	902.1497464509654	Entropy-based
82	9	863.0366603711267	Entropy-based
83	9	909.5297404153428	Entropy-based
84	9	896.7712934741103	Entropy-based
85	9	909.1855575304237	Entropy-based
86	9	895.7754436634347	Entropy-based
87	9	884.5402097106369	Entropy-based
88	9	868.140226511159	Entropy-based
89	9	874.0349764881039	Entropy-based
90	10	868.8997329253204	Entropy-based
91	10	915.1813988480988	Entropy-based
92	10	866.307965907451	Entropy-based
93	10	916.5389388901049	Entropy-based
94	10	891.7739313260987	Entropy-based
95	10	922.7582953173039	Entropy-based
96	10	898.2949669686402	Entropy-based
97	10	861.3824968227266	Entropy-based
98	10	908.5394584340214	Entropy-based
99	10	900.198629923716	Entropy-based
100	N	858.2408447265625	NUTS
101	N	1231.865234375	NUTS
102	N	472.10723876953125	NUTS
103	N	1511.9825439453125	NUTS
104	N	1082.0245361328125	NUTS
105	N	1443.050048828125	NUTS
106	N	1461.136474609375	NUTS
107	N	1404.4942626953125	NUTS
108	N	1371.890869140625	NUTS
109	N	1358.947265625	NUTS
110	AN	1807.281005859375	NUTS
111	AN	1944.965087890625	NUTS
112	AN	1621.20849609375	NUTS
113	AN	2000.0	NUTS
114	AN	2000.0	NUTS
115	AN	2000.0	NUTS
116	AN	2000.0	NUTS
117	AN	2000.0	NUTS
118	AN	1327.824951171875	NUTS
119	AN	2000.0	NUTS
0	1	38.20154679215094	Riemann HMC
1	1	54.39747502769917	Riemann HMC
2	1	16.559162099429223	Riemann HMC
3	1	14.445815376252995	Riemann HMC
4	1	39.034819869282586	Riemann HMC
5	1	36.73522654623974	Riemann HMC
6	1	27.21331919797239	Riemann HMC
7	1	15.689593244513029	Riemann HMC
8	1	96.53494199280273	Riemann HMC
9	1	18.60882367057353	Riemann HMC
10	2	146.35835462080792	Riemann HMC
11	2	212.73467191826376	Riemann HMC
12	2	53.38260855323277	Riemann HMC
13	2	43.56579722896554	Riemann HMC
14	2	152.2996868626288	Riemann HMC
15	2	152.6041977590155	Riemann HMC
16	2	129.800711774351	Riemann HMC
17	2	47.088206449661	Riemann HMC
18	2	433.7608369449352	Riemann HMC
19	2	70.09114374539072	Riemann HMC
20	3	313.07036791803824	Riemann HMC
21	3	458.0867272937297	Riemann HMC
22	3	81.73789923685527	Riemann HMC
23	3	110.071320273596	Riemann HMC
24	3	359.0503258684907	Riemann HMC
25	3	334.426979468457	Riemann HMC
26	3	254.4905928983109	Riemann HMC
27	3	148.37436258034293	Riemann HMC
28	3	957.4539625223242	Riemann HMC
29	3	163.5425180953993	Riemann HMC
30	4	469.91461076051365	Riemann HMC
31	4	375.79146339220785	Riemann HMC
32	4	211.41741326168167	Riemann HMC
33	4	164.23040885346376	Riemann HMC
34	4	395.42746869320854	Riemann HMC
35	4	632.301617987789	Riemann HMC
36	4	343.8509385101513	Riemann HMC
37	4	200.10706439454944	Riemann HMC
38	4	1752.177865996427	Riemann HMC
39	4	258.902647116193	Riemann HMC
40	5	532.2865366259897	Riemann HMC
41	5	179.7609585986849	Riemann HMC
42	5	400.3222492676897	Riemann HMC
43	5	250.31377249237022	Riemann HMC
44	5	343.00840770688126	Riemann HMC
45	5	236.36266028543463	Riemann HMC
46	5	283.77066441126016	Riemann HMC
47	5	360.00830829071776	Riemann HMC
48	5	1405.276778377231	Riemann HMC
49	5	465.87629754813923	Riemann HMC
50	6	240.30465242056283	Riemann HMC
51	6	270.0659409991202	Riemann HMC
52	6	167.69728326279784	Riemann HMC
53	6	373.75225692639384	Riemann HMC
54	6	308.24884343024655	Riemann HMC
55	6	565.5256927869325	Riemann HMC
56	6	170.91805272859614	Riemann HMC
57	6	446.9921248302641	Riemann HMC
58	6	423.1311846873431	Riemann HMC
59	6	242.3238299841656	Riemann HMC
60	7	180.10075759822652	Riemann HMC
61	7	227.82783243117038	Riemann HMC
62	7	114.88354116571183	Riemann HMC
63	7	147.34338705563255	Riemann HMC
64	7	389.67122171485425	Riemann HMC
65	7	645.9049157005644	Riemann HMC
66	7	278.48999245981025	Riemann HMC
67	7	125.64887177909002	Riemann HMC
68	7	213.468673603798	Riemann HMC
69	7	352.1017377705014	Riemann HMC
70	8	97.60112982697123	Riemann HMC
71	8	199.12260053351338	Riemann HMC
72	8	403.7433450574506	Riemann HMC
73	8	195.38751827368893	Riemann HMC
74	8	188.66795921516533	Riemann HMC
75	8	220.6611701571384	Riemann HMC
76	8	285.15265880233335	Riemann HMC
77	8	92.79243055583414	Riemann HMC
78	8	181.78034493017486	Riemann HMC
79	8	206.57430756818684	Riemann HMC
80	9	135.42707170427005	Riemann HMC
81	9	75.9544936112065	Riemann HMC
82	9	651.3601759060057	Riemann HMC
83	9	188.6544735187212	Riemann HMC
84	9	111.17598905927596	Riemann HMC
85	9	269.6011305878822	Riemann HMC
86	9	163.4177781512391	Riemann HMC
87	9	193.6764561012251	Riemann HMC
88	9	162.80007943165356	Riemann HMC
89	9	395.49029641678686	Riemann HMC
90	10	116.35434294339684	Riemann HMC
91	10	113.60997608815862	Riemann HMC
92	10	56.07283094910016	Riemann HMC
93	10	111.48376449047714	Riemann HMC
94	10	264.46195347281684	Riemann HMC
95	10	141.38679110563425	Riemann HMC
96	10	156.52590048030078	Riemann HMC
97	10	231.55208306674157	Riemann HMC
98	10	149.54565004246552	Riemann HMC
99	10	192.1482967994014	Riemann HMC


==> Fig/cox_process/8/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	7.065372705394265	Entropy-based
1	1	8.212909055079216	Entropy-based
2	1	6.343952069983465	Entropy-based
3	1	6.432385632654146	Entropy-based
4	1	7.278495456969631	Entropy-based
5	1	7.637185118532751	Entropy-based
6	1	8.700786275751534	Entropy-based
7	1	6.9275197825303945	Entropy-based
8	1	6.628547406476729	Entropy-based
9	1	7.411734091257253	Entropy-based
10	2	18.228646134355255	Entropy-based
11	2	24.739088302008057	Entropy-based
12	2	17.382052402801826	Entropy-based
13	2	25.81176695421374	Entropy-based
14	2	22.51662584932236	Entropy-based
15	2	26.74456661343276	Entropy-based
16	2	28.60621899423733	Entropy-based
17	2	20.53918609520395	Entropy-based
18	2	19.977610202455352	Entropy-based
19	2	21.40966116531241	Entropy-based
20	3	44.91839394217	Entropy-based
21	3	50.003935790157506	Entropy-based
22	3	38.802561099714254	Entropy-based
23	3	52.97402406781464	Entropy-based
24	3	43.68829629949022	Entropy-based
25	3	57.2744621978474	Entropy-based
26	3	53.08799314186273	Entropy-based
27	3	38.752071521822096	Entropy-based
28	3	37.651189893914115	Entropy-based
29	3	41.87782634455991	Entropy-based
30	4	62.92724137079544	Entropy-based
31	4	76.86222127926999	Entropy-based
32	4	62.18727986678914	Entropy-based
33	4	86.54935118492358	Entropy-based
34	4	70.90971277507188	Entropy-based
35	4	89.49359568505363	Entropy-based
36	4	88.83044107959124	Entropy-based
37	4	71.38095518375927	Entropy-based
38	4	56.612673481657815	Entropy-based
39	4	69.04239888795509	Entropy-based
40	5	100.35015720508409	Entropy-based
41	5	109.82742375421572	Entropy-based
42	5	84.77177353182077	Entropy-based
43	5	120.3997129638581	Entropy-based
44	5	109.03750472779113	Entropy-based
45	5	122.69154975724757	Entropy-based
46	5	128.8961693829905	Entropy-based
47	5	104.15433008739241	Entropy-based
48	5	88.42740517485704	Entropy-based
49	5	100.61879819812103	Entropy-based
50	6	126.37595097995012	Entropy-based
51	6	139.0015654865033	Entropy-based
52	6	115.10899556211407	Entropy-based
53	6	145.27871218506957	Entropy-based
54	6	139.15467586118578	Entropy-based
55	6	150.80682239592934	Entropy-based
56	6	156.82495224592836	Entropy-based
57	6	129.79533942720636	Entropy-based
58	6	110.9501112394616	Entropy-based
59	6	120.60258587132608	Entropy-based
60	7	149.77892757182434	Entropy-based
61	7	153.9757571562022	Entropy-based
62	7	131.18233152727618	Entropy-based
63	7	156.63606264045652	Entropy-based
64	7	156.61516660581964	Entropy-based
65	7	162.60373192526487	Entropy-based
66	7	160.12298193316084	Entropy-based
67	7	150.34149636906494	Entropy-based
68	7	126.37605920498876	Entropy-based
69	7	143.0583939730806	Entropy-based
70	8	148.5693706950804	Entropy-based
71	8	157.7341268671368	Entropy-based
72	8	142.53089537389266	Entropy-based
73	8	155.25940105368264	Entropy-based
74	8	149.36640203966985	Entropy-based
75	8	157.45057926170566	Entropy-based
76	8	140.70738459516195	Entropy-based
77	8	145.35374386351344	Entropy-based
78	8	135.27866184920265	Entropy-based
79	8	145.43785328488528	Entropy-based
80	9	138.5487366428913	Entropy-based
81	9	148.904061099747	Entropy-based
82	9	141.0505948019385	Entropy-based
83	9	145.8893203755522	Entropy-based
84	9	157.58488046196055	Entropy-based
85	9	145.31968747210612	Entropy-based
86	9	146.75829365909232	Entropy-based
87	9	146.15038292661498	Entropy-based
88	9	135.70365978851848	Entropy-based
89	9	136.8380754900275	Entropy-based
90	10	130.0652367794263	Entropy-based
91	10	142.5770228096618	Entropy-based
92	10	132.40330886067792	Entropy-based
93	10	139.73492090654617	Entropy-based
94	10	136.1807246002639	Entropy-based
95	10	141.22493020113134	Entropy-based
96	10	138.2179788971085	Entropy-based
97	10	130.82123726471076	Entropy-based
98	10	130.6199389120601	Entropy-based
99	10	137.2822666031479	Entropy-based
100	N	49.41275405883789	NUTS
101	N	100.85153198242188	NUTS
102	N	15.940824508666992	NUTS
103	N	60.036190032958984	NUTS
104	N	88.6900634765625	NUTS
105	N	138.38662719726562	NUTS
106	N	116.0390625	NUTS
107	N	73.2851791381836	NUTS
108	N	51.47126007080078	NUTS
109	N	26.46510124206543	NUTS
110	AN	98.71363830566406	NUTS
111	AN	113.06770324707031	NUTS
112	AN	45.213748931884766	NUTS
113	AN	60.05231475830078	NUTS
114	AN	127.73180389404297	NUTS
115	AN	127.5582275390625	NUTS
116	AN	117.93842315673828	NUTS
117	AN	127.00675201416016	NUTS
118	AN	53.680992126464844	NUTS
119	AN	124.48786926269531	NUTS
0	1	13.871150088077679	Riemann HMC
1	1	20.121821848551306	Riemann HMC
2	1	5.817647064809262	Riemann HMC
3	1	5.2095648743116465	Riemann HMC
4	1	14.194904531918867	Riemann HMC
5	1	13.321291588538399	Riemann HMC
6	1	9.49873910681728	Riemann HMC
7	1	5.758287426075173	Riemann HMC
8	1	34.92757741362975	Riemann HMC
9	1	6.478273640108644	Riemann HMC
10	2	45.89045509762272	Riemann HMC
11	2	65.73621152115977	Riemann HMC
12	2	15.932256873997641	Riemann HMC
13	2	13.61593964998345	Riemann HMC
14	2	47.33201964221978	Riemann HMC
15	2	48.07816772931322	Riemann HMC
16	2	40.732574251832006	Riemann HMC
17	2	14.553377248757704	Riemann HMC
18	2	133.7669982751983	Riemann HMC
19	2	22.38123669761672	Riemann HMC
20	3	87.94058594094939	Riemann HMC
21	3	125.07456820694563	Riemann HMC
22	3	21.376626969193552	Riemann HMC
23	3	30.22006573852486	Riemann HMC
24	3	99.08712249683529	Riemann HMC
25	3	91.33077847857872	Riemann HMC
26	3	63.70055576918035	Riemann HMC
27	3	37.57081469071102	Riemann HMC
28	3	254.4600885918017	Riemann HMC
29	3	44.70234883477235	Riemann HMC
30	4	106.94825172407711	Riemann HMC
31	4	92.25001348014774	Riemann HMC
32	4	49.71798232897789	Riemann HMC
33	4	40.54433880717399	Riemann HMC
34	4	96.37244655374441	Riemann HMC
35	4	156.706137218533	Riemann HMC
36	4	83.63285895475475	Riemann HMC
37	4	49.41660247735514	Riemann HMC
38	4	415.2977221055144	Riemann HMC
39	4	61.46244612481351	Riemann HMC
40	5	120.68132409286554	Riemann HMC
41	5	40.48349104818903	Riemann HMC
42	5	82.87593364096296	Riemann HMC
43	5	55.58920086331166	Riemann HMC
44	5	76.91259034036692	Riemann HMC
45	5	52.63830589080358	Riemann HMC
46	5	63.73766029517742	Riemann HMC
47	5	81.24026048249634	Riemann HMC
48	5	323.3982401909224	Riemann HMC
49	5	104.97947331926628	Riemann HMC
50	6	50.404442188021335	Riemann HMC
51	6	54.862057490702476	Riemann HMC
52	6	34.47957431841616	Riemann HMC
53	6	76.20786013784435	Riemann HMC
54	6	63.31390709790817	Riemann HMC
55	6	114.74192815310617	Riemann HMC
56	6	34.51761213261532	Riemann HMC
57	6	91.26088236161513	Riemann HMC
58	6	84.07352863026314	Riemann HMC
59	6	47.629151859874995	Riemann HMC
60	7	34.741743069288496	Riemann HMC
61	7	42.4571357922777	Riemann HMC
62	7	21.196007763458724	Riemann HMC
63	7	27.41640311559702	Riemann HMC
64	7	72.74504709862507	Riemann HMC
65	7	123.28052416865785	Riemann HMC
66	7	51.643609048366706	Riemann HMC
67	7	23.276160648814706	Riemann HMC
68	7	40.208159059371276	Riemann HMC
69	7	66.97430162643688	Riemann HMC
70	8	16.789272799214885	Riemann HMC
71	8	35.05021167459682	Riemann HMC
72	8	70.51398777484312	Riemann HMC
73	8	33.99105080554681	Riemann HMC
74	8	32.60876570167642	Riemann HMC
75	8	38.61019443242475	Riemann HMC
76	8	46.38432293461163	Riemann HMC
77	8	14.63535219956927	Riemann HMC
78	8	30.252781220169467	Riemann HMC
79	8	35.15816141093037	Riemann HMC
80	9	21.701453541324426	Riemann HMC
81	9	12.559670726449713	Riemann HMC
82	9	106.58995648282908	Riemann HMC
83	9	30.35024095522284	Riemann HMC
84	9	19.568630074530123	Riemann HMC
85	9	42.89798566557946	Riemann HMC
86	9	26.714605278381324	Riemann HMC
87	9	32.08632015972312	Riemann HMC
88	9	25.52398068571419	Riemann HMC
89	9	61.20117842508732	Riemann HMC
90	10	17.349391893794174	Riemann HMC
91	10	17.724756977366432	Riemann HMC
92	10	8.480840607050096	Riemann HMC
93	10	16.94381060347977	Riemann HMC
94	10	40.057252436480645	Riemann HMC
95	10	21.608386766443637	Riemann HMC
96	10	23.574828061350956	Riemann HMC
97	10	34.944855454500576	Riemann HMC
98	10	21.431421889325208	Riemann HMC
99	10	29.42232346903949	Riemann HMC


==> Fig/german/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.63685	0.66729	0.87614	0.93492	0.95967	0.97273	0.98026	0.98484	0.98818	0.99065	0.97633	0.99076
1	0.6266	0.66379	0.87763	0.9344	0.95857	0.97198	0.97951	0.98464	0.98787	0.99015	0.97221	0.99246
2	0.67296	0.66912	0.87728	0.9348	0.95936	0.97206	0.97951	0.98416	0.98744	0.98971	0.97152	0.98924
3	0.62487	0.66476	0.87737	0.93566	0.96004	0.9729	0.98033	0.98525	0.98849	0.99039	0.96517	0.98925
4	0.66594	0.66944	0.88041	0.93631	0.95995	0.97316	0.98062	0.98535	0.98846	0.99053	0.98057	0.99406
5	0.6712	0.66417	0.87814	0.93585	0.95963	0.9728	0.98028	0.98488	0.98798	0.99037	0.97421	0.99166
6	0.63692	0.66952	0.87881	0.936	0.96031	0.97296	0.98023	0.98454	0.98793	0.99029	0.97949	0.99007
7	0.65961	0.66551	0.87761	0.93516	0.95956	0.9721	0.97977	0.98452	0.98784	0.99017	0.97261	0.99238
8	0.62699	0.66402	0.87756	0.93489	0.95977	0.97215	0.97993	0.98466	0.98798	0.9902	0.97158	0.99002
9	0.61421	0.67145	0.87744	0.93702	0.95998	0.97186	0.97912	0.9839	0.98734	0.9898	0.9751	0.98973


==> Fig/german/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	7.7720222	10.028246	12.238717	17.09414	16.990583	19.306595	21.977016	23.869663	26.3189	28.41634	144.922	101.60924
1	8.369097	10.451553	12.732153	14.812166	16.998882	19.881353	21.903782	24.24811	26.533077	28.286911	158.0543	106.63223
2	8.342347	10.406794	12.729323	15.063549	17.084246	19.562044	21.909039	23.863203	26.430393	28.360527	156.18098	89.19422
3	8.286343	10.463432	12.687566	14.8777	17.0214	19.51345	24.3941	23.991934	26.342884	28.870758	155.91351	85.07754
4	8.404293	10.6032505	12.7036085	14.99441	17.254862	19.855576	22.052872	24.039415	26.17745	28.72471	143.19292	129.01964
5	8.286269	10.517008	12.764751	15.1678295	17.141527	19.591702	21.830505	23.967468	26.228157	28.631393	152.3938	103.750336
6	8.336384	10.567932	12.901158	14.974674	17.345095	19.855446	21.842545	23.894302	26.063368	28.563494	146.33998	93.60816
7	8.51819	10.591324	14.147505	14.991133	17.226456	19.47895	21.763601	24.031801	26.276579	28.514406	157.06804	101.9331
8	8.431232	10.669466	12.7415085	14.913044	17.150085	19.400387	21.761206	24.167242	26.246506	28.727745	154.40112	95.29036
9	8.387373	10.588684	12.633994	14.967441	17.295387	19.272991	21.770338	23.980633	26.252407	28.561138	153.77808	91.31809


==> Fig/german/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	222.52554	539.467	546.8064	395.08768	395.45657	346.4784	302.69995	276.91946	249.93939	230.36792	66.7155	96.07682
1	206.67844	509.46387	529.9756	460.01395	399.07755	340.49915	308.32153	277.57657	252.93864	236.2794	61.195267	90.899796
2	201.49246	514.2497	527.42444	448.13364	392.2791	340.64716	302.4521	276.40567	248.17796	229.78317	62.032772	110.417885
3	205.62132	510.09644	528.06244	452.80182	394.1582	342.47888	272.73544	276.41724	250.94872	228.28493	62.26815	115.9667
4	204.7449	508.6788	534.7556	453.5524	389.67792	335.9813	300.65997	274.68024	251.08954	227.6304	67.26929	74.386734
5	202.74605	509.23962	524.375	442.55872	387.7177	336.4547	300.19775	271.46924	246.4101	224.68901	63.480663	93.86221
6	205.70747	513.45074	525.72107	455.6666	390.09677	338.38644	305.2341	276.93753	252.7269	229.57037	65.87967	104.53155
7	198.02591	512.11395	482.2929	456.8308	393.79385	345.78497	307.55048	277.2997	252.28041	231.51207	61.653664	95.58413
8	202.93105	499.9096	530.45624	455.62103	394.0918	345.9907	306.4743	273.70673	250.58809	227.50668	62.771935	102.840256
9	206.88853	515.5353	531.8151	451.35175	388.35413	346.7757	305.56998	277.05408	251.87361	230.88466	62.965824	106.94683


==> Fig/german/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	224.68062	545.0521	551.682	398.07657	397.9595	348.2768	304.69287	278.24088	250.59898	230.59357	69.00263	98.416245
1	208.11896	510.96982	533.4822	463.06232	402.63904	343.2326	311.77084	280.63214	255.46268	239.25156	63.26939	93.78027
2	202.3759	519.1369	529.61395	452.6758	395.83743	343.20053	304.17804	276.96848	248.44391	229.96642	64.02828	112.11488
3	206.77475	515.2475	536.8587	458.86218	399.3167	346.78622	275.36484	278.39572	252.68985	229.81332	64.13812	117.53984
4	205.91	510.30786	537.5137	455.32324	393.62393	338.65784	303.3691	277.9189	253.76053	230.0976	69.83585	77.50758
5	204.80586	514.8073	528.5971	445.62842	390.2314	337.4982	301.12344	271.986	246.59805	225.46115	65.61947	96.38523
6	207.29382	515.0249	526.5125	456.36044	389.35663	337.95108	304.91162	276.77634	252.3454	229.05853	68.33402	106.82829
7	198.63298	516.3875	488.3824	460.3604	396.62396	348.9769	309.55368	279.11673	254.05486	232.87167	63.66668	98.10356
8	205.68916	501.9101	536.3538	458.18112	396.23337	348.10278	307.97702	274.53314	252.22166	228.53117	64.766365	104.94241
9	206.59854	516.29767	535.10706	455.4018	390.7856	348.78455	307.11472	278.69952	253.25719	232.27419	65.02878	109.507324


==> Fig/german/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	242.70433	533.84064	566.6931	413.8944	416.69897	364.27963	319.84238	292.86185	263.53186	242.39224	242.70433	98.416245
1	223.69063	503.43292	543.5136	476.16428	415.2578	354.41235	320.71774	289.6384	263.72586	246.23767	223.69063	93.78027
2	220.77515	514.1915	542.75525	464.4733	408.9388	355.3402	315.84418	289.31534	259.61212	241.19359	220.77515	112.11488
3	226.47566	506.8424	541.727	472.6325	413.51334	357.7106	285.2604	289.86145	262.70322	239.50763	226.47566	117.53984
4	221.31819	507.81165	553.18005	472.86688	407.35223	351.84122	314.26526	286.973	262.6239	238.60164	221.31819	77.50758
5	221.77934	504.96054	544.18317	460.8821	405.13434	352.65524	313.46988	283.61252	257.13535	234.42073	221.77934	96.38523
6	219.22772	509.9441	539.53235	468.98526	404.07678	349.87604	315.53107	287.0641	262.65222	238.44592	219.22772	106.82829
7	213.97989	507.8367	494.23572	470.45676	407.46234	357.45892	318.66855	287.0614	262.0419	239.71422	213.97989	98.10356
8	219.62222	495.4216	546.7864	473.80008	411.6084	360.39203	321.01498	286.94653	262.20364	238.54736	219.62222	104.94241
9	223.2545	511.7049	548.89386	473.15753	404.85214	362.37115	319.1206	288.64713	263.03943	240.53691	223.2545	109.507324


==> Fig/german/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	1542.8215	4464.468	5620.0405	5702.8037	5789.6797	5832.592	5830.238	5858.4004	5844.1665	5849.535	6971.447	8253.153
1	1450.231	4389.315	5378.0	5439.401	5374.828	5350.04	5338.167	5310.521	5320.1333	5298.05	7008.2017	7923.685
2	1433.9633	4423.6074	5502.9443	5532.916	5553.128	5605.8022	5611.8687	5638.604	5643.14	5668.707	7000.053	8780.708
3	1395.7885	4311.282	5364.405	5326.8643	5153.203	5076.0728	5051.5435	5004.1807	4967.3726	4968.813	7097.716	8804.874
4	1462.8074	4571.7666	5768.5166	5794.0625	5669.8643	5688.642	5633.3545	5693.278	5707.472	5676.265	6555.306	7505.372
5	1411.802	4480.16	5206.249	5131.11	5081.2656	4948.9453	4912.2173	4825.5166	4755.12	4651.666	6934.782	8166.104
6	1531.0288	4468.3145	5667.302	5971.68	5929.8477	6003.617	5968.698	5988.947	5998.1704	6033.594	6751.957	8604.17
7	1479.0326	4455.257	5483.343	5628.2373	5627.8325	5674.0	5635.3726	5606.443	5578.913	5539.02	6955.393	8174.493
8	1513.2401	4479.4326	5464.596	5513.7266	5717.3037	5732.0576	5759.0107	5770.5615	5755.9023	5784.426	7083.375	8517.218
9	1448.4941	4813.2104	5754.7544	5749.209	5766.333	5789.378	5849.428	5863.9473	5885.2363	5858.6987	6947.5796	8153.341


==> Fig/german/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	198.50966	445.1893	459.20178	333.61163	340.75815	302.1036	265.28796	245.43289	222.0521	205.8511	48.10482	81.22444
1	173.28404	419.9677	422.39517	367.22522	316.18713	269.0984	243.70984	219.00763	200.50948	187.29686	44.340466	74.30853
2	171.88966	425.0692	432.30453	367.30493	325.0438	286.56525	256.14398	236.28865	213.5095	199.88017	44.820137	98.44481
3	168.44446	412.03326	422.80804	358.04355	302.74847	260.132	207.08054	208.57762	188.56601	172.1054	45.52342	103.49235
4	174.05478	431.1665	454.08487	386.41486	328.59518	286.50098	255.44766	236.83096	218.0301	197.60913	45.77954	58.17232
5	170.37848	425.9919	407.86136	338.289	296.43015	252.60416	225.01619	201.3361	181.2983	162.46733	45.505672	78.70918
6	183.65623	422.81824	439.2863	398.7853	341.87463	302.36627	273.2602	250.6433	230.13797	211.23447	46.13884	91.91688
7	173.63225	420.65155	387.58374	375.43777	326.69705	291.2888	258.93567	233.29266	212.31505	194.25339	44.282677	80.19469
8	179.4803	419.83664	428.8814	369.7251	333.3688	295.461	264.64575	238.77617	219.30167	201.35329	45.876446	89.38174
9	172.69939	454.5617	455.49762	384.11438	333.40295	300.38812	268.688	244.52846	224.17892	205.12834	45.17926	89.28506


==> Fig/german/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	187.10167	412.99426	421.41742	305.9896	312.25064	278.64252	245.19563	226.4548	204.5826	190.48592	37.041363	49.012283
1	164.1137	382.48288	379.9363	331.77716	288.54797	243.75175	220.38008	198.80412	182.15855	170.2576	34.314926	48.10335
2	163.96838	400.1439	400.28223	338.81522	300.74258	264.41336	237.13948	218.78006	197.75175	185.48746	34.23634	52.373905
3	160.66125	381.15878	384.38956	325.62985	275.34027	236.18665	188.8659	190.59134	172.34177	156.78638	34.618572	56.389748
4	167.52892	401.33008	416.10562	354.7544	306.65253	267.49506	237.96771	219.3335	201.85577	183.97565	37.788906	39.55196
5	160.96597	388.28485	371.0305	307.65225	271.31354	232.14629	206.99457	185.64012	167.43147	150.28511	34.026974	48.91693
6	177.59743	398.84457	402.6712	368.20453	313.84064	275.81583	249.38005	230.2524	211.76747	195.35133	36.494537	50.465733
7	165.36034	386.69675	350.03494	338.81955	295.94446	264.6169	235.45053	212.32545	193.10573	176.39307	32.96059	48.394035
8	170.66261	387.79898	388.97842	335.32562	301.58228	267.33545	239.71024	216.2264	199.5329	182.34914	34.37712	51.44571
9	163.20207	416.4464	411.95648	347.87793	302.78146	271.278	241.79298	219.72198	200.54333	185.49037	34.04702	53.109966


==> Fig/german/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	229.71237	313.98874	508.23413	426.4049	454.1736	410.57504	365.72922	338.39142	307.71027	285.64624	28.052658	41.37117
1	202.92685	286.98474	479.90027	481.0957	445.43066	391.1955	360.27377	327.90274	300.27563	282.35602	26.21419	39.963978
2	229.97331	296.3764	474.04572	458.77908	435.7002	389.99625	354.16437	326.81177	294.96823	275.3254	25.712225	45.259407
3	222.37572	289.0734	483.2294	479.37842	436.52808	389.46494	316.03842	324.5152	296.04926	269.88358	26.533072	49.543076
4	216.43889	292.81177	482.76645	479.8098	443.8324	395.61432	361.98846	335.17914	308.64728	282.22708	29.533907	33.38438
5	228.0168	295.95212	486.84482	469.3719	439.0995	395.11673	360.991	330.27374	302.147	277.46973	27.200209	41.890858
6	226.68468	290.69952	466.39685	469.74615	437.50488	392.90347	361.9634	335.11057	309.33926	282.4741	28.797194	43.412106
7	218.09955	296.11386	439.2125	482.58835	441.88205	399.92294	364.5056	331.8273	304.5747	281.6929	26.266588	42.549633
8	211.99748	283.64996	473.29102	467.04218	432.92142	395.09143	357.05276	322.94913	298.58652	273.79037	26.338171	43.471188
9	216.17285	304.39523	483.95712	478.96695	438.29465	405.19843	364.72336	334.95248	307.69083	283.13412	26.132439	47.10046


==> Fig/german/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.6436150074005127	0.666907012462616	0.8778389692306519	0.935500979423523	0.9596840143203735	0.9724699854850769	0.9799560308456421	0.9846739768981934	0.9879509806632996	0.9902259707450867	0.9738790392875671	0.9909629821777344
std	0.021727656945586205	0.0028093047440052032	0.0011252524564042687	0.0008088840986602008	0.0004771195526700467	0.0004827231168746948	0.0004696578544098884	0.0004428452521096915	0.0003737970837391913	0.00029463559621945024	0.004408991429954767	0.0016151181189343333
min	0.6142100095748901	0.6637899875640869	0.8761399984359741	0.9344000220298767	0.9585700035095215	0.9718599915504456	0.9791200160980225	0.9839000105857849	0.987339973449707	0.9897099733352661	0.9651700258255005	0.9892399907112122
25%	0.6266975253820419	0.6643175184726715	0.8773874938488007	0.9348974823951721	0.9595774859189987	0.9720700234174728	0.9795750081539154	0.9845250099897385	0.9878474920988083	0.9901549816131592	0.9717375189065933	0.9898024946451187
50%	0.6368849873542786	0.6663999855518341	0.8775850236415863	0.9354099929332733	0.9597200155258179	0.9724400043487549	0.9800799787044525	0.9846500158309937	0.9879550039768219	0.99024498462677	0.9734100103378296	0.9904150068759918
75%	0.6643574833869934	0.6693599820137024	0.878012478351593	0.9359624981880188	0.9599725008010864	0.9728749841451645	0.9802749902009964	0.984869971871376	0.9881299883127213	0.9903849959373474	0.976022481918335	0.9922000169754028
max	0.6729599833488464	0.6714500188827515	0.8804100155830383	0.9370200037956238	0.9603099822998047	0.9731600284576416	0.9806200265884399	0.9853500127792358	0.9884899854660034	0.9906499981880188	0.9805700182914734	0.9940599799156189


==> Fig/german/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	8.3133544921875	10.488768577575684	12.828028678894043	15.18560791015625	17.15085220336914	19.571849822998047	22.120500564575195	24.0053768157959	26.286972045898438	28.56574058532715	152.22447204589844	99.74329376220703
std	0.20237025618553162	0.18078552186489105	0.49406901001930237	0.6776372790336609	0.12702453136444092	0.2256660908460617	0.8046075701713562	0.12480013817548752	0.13067187368869781	0.18064801394939423	5.409997463226318	12.399439811706543
min	7.772022247314453	10.02824592590332	12.238717079162598	14.812166213989258	16.990583419799805	19.272991180419922	21.761205673217773	23.863203048706055	26.06336784362793	28.286911010742188	143.1929168701172	85.0775375366211
25%	8.298852920532227	10.454523086547852	12.691576480865479	14.926643133163452	17.03711175918579	19.42002773284912	21.785379886627197	23.912593841552734	26.232744216918945	28.440856456756592	147.85343551635742	91.89060974121094
50%	8.355721950531006	10.54246997833252	12.730738162994385	14.982903480529785	17.145806312561035	19.537747383117676	21.8731632232666	23.98628330230713	26.264492988586426	28.562315940856934	154.089599609375	98.44979858398438
75%	8.400063037872314	10.59066390991211	12.758940696716309	15.046264171600342	17.24776029586792	19.789509773254395	21.96002197265625	24.037511825561523	26.3368878364563	28.70138120651245	156.11411666870117	103.2960262298584
max	8.518190383911133	10.669466018676758	14.147504806518555	17.094139099121094	17.345094680786133	19.8813533782959	24.394100189208984	24.248109817504883	26.533077239990234	28.870758056640625	158.05430603027344	129.01963806152344


==> Fig/german/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	205.7361602783203	513.2205200195312	526.1683959960938	447.16180419921875	392.4703674316406	341.9477233886719	301.1895751953125	275.84661865234375	250.6973419189453	229.65087890625	63.62327194213867	99.15129089355469
std	6.49240779876709	10.187677383422852	16.660242080688477	18.934419631958008	3.5402626991271973	4.182404041290283	10.379345893859863	1.9619276523590088	2.0699822902679443	3.066441535949707	2.1925275325775146	11.759355545043945
min	198.02590942382812	499.90960693359375	482.29290771484375	395.0876770019531	387.71771240234375	335.9812927246094	272.7354431152344	271.46923828125	246.41009521484375	224.6890106201172	61.19526672363281	74.38673400878906
25%	202.79229736328125	509.2956848144531	526.1469116210938	448.9381637573242	389.78263092041016	338.9146194458008	301.1080017089844	275.1115951538086	250.10156631469727	227.7940330505371	62.0916166305542	94.29269218444824
50%	205.18311309814453	511.1051940917969	529.0190124511719	453.17710876464844	393.03648376464844	341.5630187988281	303.96702575683594	276.66835021972656	251.01912689208984	229.67677307128906	62.868879318237305	99.45853805541992
75%	206.43569564819336	514.0499572753906	531.4754028320312	455.6552047729492	394.1416015625	345.9392623901367	306.2482223510742	277.02494049072266	252.1787109375	230.75547409057617	65.27991771697998	106.34300994873047
max	222.52554321289062	539.4669799804688	546.806396484375	460.0139465332031	399.0775451660156	346.77569580078125	308.321533203125	277.5765686035156	252.9386444091797	236.27940368652344	67.269287109375	115.9666976928711


==> Fig/german/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	207.0880584716797	516.51416015625	530.4103393554688	450.3932189941406	395.2607727050781	344.146728515625	303.005615234375	277.3267822265625	251.9433135986328	230.7919158935547	65.76895904541016	101.51255798339844
std	6.775667190551758	11.108701705932617	16.31906509399414	18.980018615722656	4.27094841003418	4.7018022537231445	10.202654838562012	2.4743659496307373	2.693498373031616	3.602177858352661	2.392307996749878	11.33698558807373
min	198.6329803466797	501.91009521484375	488.38238525390625	398.0765686035156	389.35662841796875	337.4981994628906	275.3648376464844	271.9859924316406	246.59805297851562	225.46115112304688	63.26939010620117	77.50758361816406
25%	205.0266876220703	511.92919158935547	528.851318359375	453.3376693725586	391.4951934814453	339.7935104370117	303.5713424682617	276.8243713378906	251.00465393066406	229.24723052978516	64.05574226379395	96.8148136138916
50%	206.2542724609375	515.1361999511719	534.2946166992188	455.88111877441406	396.035400390625	345.00941467285156	304.80224609375	278.07989501953125	252.5176239013672	230.0320053100586	64.8975715637207	101.67932891845703
75%	207.16405487060547	516.3650512695312	536.7324829101562	458.6919174194336	397.62561798095703	348.23329162597656	307.7614440917969	278.62357330322266	253.63469314575195	231.85403060913086	67.6553840637207	108.83756637573242
max	224.6806182861328	545.0521240234375	551.6820068359375	463.06231689453125	402.6390380859375	348.9768981933594	311.7708435058594	280.63214111328125	255.46267700195312	239.25155639648438	69.83585357666016	117.53984069824219


==> Fig/german/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	223.2827606201172	509.5987243652344	542.1500244140625	464.7313537597656	409.489501953125	356.63372802734375	314.3735046386719	288.19818115234375	261.92694091796875	239.9597930908203	223.2827606201172	101.51255798339844
std	7.574470043182373	9.931632041931152	18.55972671508789	18.44729232788086	4.529919147491455	4.695315837860107	10.578558921813965	2.465641736984253	2.0295443534851074	3.0597963333129883	7.574470043182373	11.33698558807373
min	213.97988891601562	495.4216003417969	494.2357177734375	413.8944091796875	404.0767822265625	349.87603759765625	285.2604064941406	283.6125183105469	257.1353454589844	234.4207305908203	213.97988891601562	77.50758361816406
25%	219.91045379638672	505.4310073852539	541.9840545654297	465.6012878417969	405.6888122558594	353.09452056884766	314.5817108154297	286.9950942993164	262.08233642578125	238.56093215942383	219.91045379638672	96.8148136138916
50%	221.54876708984375	507.8241729736328	543.848388671875	471.5446319580078	408.20057678222656	356.3995666503906	317.25636291503906	287.85560607910156	262.6380615234375	239.61092376708984	221.54876708984375	101.67932891845703
75%	223.58159637451172	511.2646942138672	548.3669891357422	473.0848693847656	413.03710174560547	359.72167205810547	319.6619338989258	289.55763244628906	262.9553756713867	241.0294189453125	223.58159637451172	108.83756637573242
max	242.70433044433594	533.8406372070312	566.693115234375	476.1642761230469	416.698974609375	364.2796325683594	321.0149841308594	292.8618469238281	263.7258605957031	246.2376708984375	242.70433044433594	117.53984069824219


==> Fig/german/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	1466.9208984375	4485.681640625	5521.01513671875	5579.0009765625	5566.32861328125	5570.11474609375	5558.990234375	5556.0400390625	5545.5625	5532.8779296875	6930.5810546875	8288.3125
std	49.42113494873047	133.328125	181.37852478027344	244.31825256347656	279.3116149902344	339.2142333984375	350.3235168457031	386.7730712890625	408.303955078125	435.8031311035156	162.43336486816406	402.04266357421875
min	1395.7884521484375	4311.2822265625	5206.2490234375	5131.10986328125	5081.265625	4948.9453125	4912.21728515625	4825.5166015625	4755.1201171875	4651.666015625	6555.30615234375	7505.3720703125
25%	1437.5959777832031	4431.519775390625	5399.6490478515625	5457.9822998046875	5419.403076171875	5413.9805908203125	5406.5924072265625	5384.50146484375	5384.8282470703125	5358.2923583984375	6937.9815673828125	8156.5316162109375
50%	1456.5191650390625	4466.39111328125	5493.1435546875	5580.57666015625	5648.848388671875	5681.321044921875	5634.363525390625	5665.94091796875	5675.30615234375	5672.486083984375	6963.419921875	8213.8232421875
75%	1504.688232421875	4479.978271484375	5655.4864501953125	5737.607666015625	5754.07568359375	5775.0478515625	5812.4310302734375	5836.440673828125	5822.1004638671875	5833.2578125	7006.16455078125	8582.431884765625
max	1542.821533203125	4813.21044921875	5768.5166015625	5971.68017578125	5929.84765625	6003.6171875	5968.6982421875	5988.94677734375	5998.17041015625	6033.59423828125	7097.7158203125	8804.8740234375


==> Fig/german/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	176.60293579101562	427.7286071777344	430.990478515625	367.8951721191406	324.5106506347656	284.6508483886719	251.8215789794922	231.47146606445312	210.98989868164062	193.7179412841797	45.55512237548828	84.51300048828125
std	8.863302230834961	12.866207122802734	22.520994186401367	20.467370986938477	15.188318252563477	17.963390350341797	20.97200584411621	16.428922653198242	15.93035888671875	15.566603660583496	1.094162940979004	12.981673240661621
min	168.4444580078125	412.03326416015625	387.583740234375	333.61163330078125	296.4301452636719	252.60415649414062	207.08053588867188	201.3361053466797	181.2982940673828	162.4673309326172	44.282676696777344	58.17232131958008
25%	172.09209442138672	420.138671875	422.4983901977539	360.3389663696289	318.4012985229492	273.44903564453125	246.64429473876953	222.57888793945312	203.46086883544922	189.03599166870117	44.9099178314209	79.08055877685547
50%	173.45814514160156	423.9437255859375	430.5929718017578	368.5150146484375	327.6461181640625	288.92701721191406	257.5398254394531	236.55980682373047	215.76980590820312	198.7446517944336	45.51454544067383	85.2547492980957
75%	178.12392044067383	429.8728561401367	450.3852233886719	381.94522857666016	333.39441680908203	299.1563415527344	265.1274108886719	243.09038543701172	221.36448669433594	204.18457794189453	45.852219581604004	91.2830924987793
max	198.50965881347656	454.56170654296875	459.2017822265625	398.7853088378906	341.8746337890625	302.36627197265625	273.26019287109375	250.64329528808594	230.13796997070312	211.23446655273438	48.104820251464844	103.49234771728516


==> Fig/german/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	168.11622619628906	395.6181640625	392.6802673339844	335.484619140625	296.899658203125	260.1681823730469	230.2877197265625	211.8130340576172	193.10714721679688	177.68618774414062	34.99063491821289	49.77635955810547
std	8.358898162841797	12.362042427062988	22.200942993164062	19.359779357910156	14.449830055236816	16.607507705688477	19.13983726501465	15.07902717590332	14.471829414367676	14.542783737182617	1.5555647611618042	4.414994239807129
min	160.6612548828125	381.1587829589844	350.0349426269531	305.9895935058594	271.31353759765625	232.1462860107422	188.86590576171875	185.64012145996094	167.4314727783203	150.2851104736328	32.96059036254883	39.55195999145508
25%	163.39365005493164	386.97230529785156	381.04962158203125	327.1666793823242	290.3970947265625	248.91715621948242	224.1476936340332	202.18445587158203	184.89534759521484	171.79146575927734	34.09434986114502	48.52475929260254
50%	164.7370147705078	393.56471252441406	394.6303253173828	337.07041931152344	301.1624298095703	265.97618103027344	237.55359649658203	217.50322723388672	198.64232635498047	183.16239166259766	34.34602355957031	49.7390079498291
75%	169.87918853759766	401.03353118896484	409.6351623535156	345.6133346557617	305.6847610473633	270.332275390625	241.27229690551758	219.62486267089844	201.5276641845703	185.48964309692383	36.025546073913574	52.14185619354248
max	187.10166931152344	416.4464111328125	421.41741943359375	368.20452880859375	313.84063720703125	278.64251708984375	249.3800506591797	230.2523956298828	211.76747131347656	195.35133361816406	37.78890609741211	56.389747619628906


==> Fig/german/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	220.23983764648438	295.00457763671875	477.787841796875	469.31829833984375	440.5367126464844	396.50787353515625	356.7430419921875	330.79132080078125	302.9989013671875	279.3999328613281	27.07806396484375	42.79462432861328
std	8.783146858215332	8.846587181091309	17.505434036254883	16.921966552734375	6.113060474395752	6.855906009674072	14.733120918273926	5.1574883460998535	5.366551876068115	5.019468307495117	1.2892839908599854	4.352065563201904
min	202.92684936523438	283.64996337890625	439.2124938964844	426.4049072265625	432.9214172363281	389.4649353027344	316.0384216308594	322.9491271972656	294.9682312011719	269.8835754394531	25.71222496032715	33.38438034057617
25%	216.23936080932617	289.4799270629883	473.4796905517578	467.6246032714844	436.77227783203125	391.6224899291992	357.85801696777344	327.08451080322266	299.00879669189453	275.86148834228516	26.2272891998291	41.501091957092285
50%	220.23763275146484	294.38194274902344	481.33335876464844	474.35655212402344	438.6970672607422	395.1040802001953	361.4772033691406	331.05052185058594	303.36085510253906	281.9599914550781	26.43562126159668	42.98086929321289
75%	227.68376922607422	296.3107681274414	483.7751922607422	479.70196533203125	443.34481048583984	398.84578704833984	363.87632751464844	335.071044921875	307.70540618896484	282.44457244873047	27.839545726776123	44.81235218048096
max	229.9733123779297	313.9887390136719	508.234130859375	482.5883483886719	454.1736145019531	410.5750427246094	365.7292175292969	338.39141845703125	309.3392639160156	285.646240234375	29.533906936645508	49.54307556152344


==> Fig/heart/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.67098	0.75624	0.9113	0.95343	0.97124	0.98037	0.98587	0.9892	0.99166	0.99316	0.92802	0.97751
1	0.59452	0.75296	0.90935	0.95246	0.9709	0.98039	0.98579	0.98884	0.99138	0.99303	0.92324	0.97745
2	0.69803	0.75426	0.91088	0.9532	0.97137	0.98057	0.9861	0.98927	0.99171	0.99312	0.91079	0.97337
3	0.61939	0.75467	0.91162	0.9535	0.97084	0.98005	0.98538	0.98879	0.99086	0.99269	0.91712	0.97838
4	0.59201	0.75808	0.91264	0.9534	0.97199	0.98079	0.98596	0.98921	0.99125	0.99315	0.92341	0.97202
5	0.58273	0.75367	0.91051	0.95324	0.97066	0.97954	0.98521	0.98858	0.991	0.99254	0.90431	0.98448
6	0.65787	0.75278	0.90877	0.95335	0.97152	0.98063	0.98591	0.98917	0.99158	0.99331	0.8984	0.97673
7	0.58769	0.7546	0.9114	0.95332	0.97058	0.98029	0.98576	0.98921	0.99141	0.99298	0.91356	0.97775
8	0.59927	0.75396	0.91113	0.9528	0.97035	0.98004	0.9856	0.98923	0.9915	0.9931	0.91308	0.96697
9	0.6113	0.75557	0.91137	0.9529	0.97033	0.9797	0.98512	0.98869	0.99104	0.99278	0.91759	0.98093


==> Fig/heart/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	7.2890725	7.8499136	8.882809	10.054274	11.13045	12.459282	13.530393	14.615724	15.772973	16.821701	97.16759	106.744804
1	6.559556	7.8283243	8.877144	10.004079	11.085092	12.352641	13.483623	14.659936	15.786844	16.700844	78.03989	114.49146
2	6.56626	7.823467	8.825803	10.012497	11.036674	12.569989	13.57543	14.62915	15.521669	16.51144	74.24848	110.893326
3	6.498596	7.7988653	8.820408	10.024576	11.091473	11.805704	13.097373	13.979637	15.517738	16.586657	75.09984	105.296745
4	6.2264	7.428938	8.908558	9.952817	10.732856	11.9923525	13.17029	14.465555	15.209931	16.344366	75.9098	107.50018
5	6.301993	7.8281097	8.859302	9.893635	11.176273	12.141461	13.510037	14.222102	15.175307	16.529453	71.93131	104.46988
6	6.320407	7.5449224	8.585123	9.696543	10.701483	11.965886	13.184836	14.488214	15.346684	19.356092	69.519775	108.25593
7	6.320198	7.569928	8.74507	9.839584	10.825947	12.314097	13.275181	14.257149	15.462378	16.360304	72.68789	108.20275
8	6.302213	7.6134014	8.694871	10.016684	11.030445	12.24362	13.430612	14.367407	15.669928	16.451286	73.217606	113.652145
9	6.3632774	7.687497	8.770775	9.933613	10.976887	12.107243	13.382224	14.330834	15.689334	16.504944	75.71989	101.99114


==> Fig/heart/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	272.15454	845.61224	782.9679	671.0067	597.73566	528.3941	484.9684	446.92508	413.33594	386.24014	98.470276	93.68137
1	303.93762	855.03784	782.9175	679.86017	605.2886	537.2725	489.17334	447.31622	415.39157	391.51215	120.950485	87.34276
2	284.533	851.1356	783.14264	671.6927	598.9356	519.9116	478.64386	443.1879	417.00793	391.78482	125.39873	90.17675
3	320.16776	850.7098	781.2569	669.47266	597.81116	555.1639	497.04782	463.89218	415.70804	388.834	125.13606	94.9697
4	320.7252	897.42664	766.7673	663.2009	602.41766	530.58826	477.40012	430.91055	405.8906	375.2642	124.728836	93.0231
5	323.8892	843.453	774.0216	677.7667	592.47644	541.0702	483.46808	456.91174	427.6083	391.18973	128.82945	95.721375
6	301.1715	880.14526	802.92975	695.724	615.559	550.47797	494.8771	450.9471	421.80267	335.98972	132.66861	92.373695
7	300.44293	875.695	787.5758	680.3303	607.8782	527.6565	485.67032	449.19998	412.63904	388.52597	128.9669	92.41909
8	317.3521	873.5217	794.6556	671.1734	599.55524	534.0021	483.5233	449.91507	411.00687	390.451	127.64987	87.98778
9	310.93716	868.2278	782.40906	672.12885	597.155	536.10754	481.15158	447.80984	407.64014	386.50424	124.1845	98.04774


==> Fig/heart/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	248.09453	851.7653	781.72455	673.49615	601.39105	529.90735	486.39948	448.72995	414.09512	387.21082	102.91498	93.68137
1	309.87393	857.1304	780.91034	678.12683	603.04004	536.0105	487.1459	445.83582	412.79913	389.29318	128.1396	87.34276
2	285.60773	858.3283	794.5604	675.67914	601.8826	522.57996	481.5465	446.0984	419.61624	394.32413	134.68289	90.17675
3	313.5712	856.6736	782.9228	669.4023	596.34064	554.1562	497.34543	462.93015	416.00137	389.05698	133.15608	94.9697
4	317.1723	895.9837	771.34344	667.44525	606.4495	532.31744	478.6185	432.67664	408.8383	377.38904	131.7353	93.0231
5	332.1153	849.04297	775.64984	682.9004	595.76843	543.95026	487.87402	462.71634	430.8595	394.56326	139.02151	95.721375
6	303.24756	881.6659	805.8265	697.46545	613.2068	549.94836	494.68765	450.17078	422.59222	336.76367	143.84396	92.373695
7	310.37573	886.60376	794.4984	683.8918	610.7329	530.66797	488.78113	452.04736	415.58603	390.9659	137.5745	92.41909
8	323.55942	883.7609	796.56976	676.8622	602.98773	536.248	484.50745	449.4825	411.37817	390.41898	136.57916	87.98778
9	318.9608	874.4586	784.73303	675.54596	601.08044	538.90405	483.94318	450.89478	410.06894	388.46536	132.06569	98.04774


==> Fig/heart/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	269.29755	829.4519	783.73444	675.31415	608.3282	537.6658	493.61615	456.08148	422.84525	395.0912	269.29755	93.68137
1	330.2447	830.09796	785.26337	680.76184	610.89026	541.2695	498.8215	456.14948	419.0529	398.3256	330.2447	87.34276
2	311.818	834.72833	787.9942	681.0053	607.7517	526.62946	485.69287	449.0817	422.8704	395.82104	311.818	90.17675
3	326.375	830.4018	779.5083	671.7482	600.9946	559.72327	501.20773	469.13043	421.37546	393.61935	326.375	94.9697
4	340.97647	880.0285	770.8591	669.24316	611.52594	538.8526	485.03546	437.22238	411.82773	381.07214	340.97647	93.0231
5	362.93048	826.91254	786.04266	690.8262	605.77795	552.2947	493.48245	466.50034	435.47092	399.14377	362.93048	95.721375
6	313.19635	871.8493	806.1377	698.2941	618.99066	554.5039	500.73672	457.12372	427.84836	340.1511	313.19635	92.373695
7	321.13254	863.97974	798.51086	690.08264	618.2868	538.1776	495.46732	457.3426	421.51974	397.07584	321.13254	92.41909
8	341.24664	856.87384	795.43774	676.6378	606.47955	543.7985	491.6369	459.16248	419.85962	398.81128	341.24664	87.98778
9	336.2739	849.2722	789.483	680.32086	607.19824	543.09644	489.4411	454.914	414.99487	393.7145	336.2739	98.04774


==> Fig/heart/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	1088.7145	6242.2817	6657.833	6464.1973	6279.7593	6235.032	6203.143	6090.7393	6075.6787	6062.9155	8566.2295	10000.0
1	1230.3783	6231.6025	6532.5215	6431.125	6314.3604	6213.932	6139.711	6092.991	6103.2505	6029.4937	8294.777	10000.0
2	751.3215	6210.4766	6469.1367	6305.84	6180.108	6071.25	6012.451	5970.5713	5961.1333	5919.9814	8008.693	10000.0
3	940.96564	6111.5845	6412.296	6222.964	6130.349	6053.318	6010.794	6025.0684	6009.8843	6002.3384	8227.823	10000.0
4	1265.6611	6187.9756	6414.2134	6068.249	5966.944	5893.3174	5834.5425	5754.5938	5700.558	5641.798	8386.141	10000.0
5	1234.0981	6083.1206	6442.159	6271.7734	6228.1396	6206.8066	6175.8237	6151.8955	6232.6455	6211.6855	7922.8916	10000.0
6	983.3288	6372.3164	6539.0566	6493.287	6320.9272	6334.226	6250.585	6254.46	6101.0254	6170.949	7788.2085	10000.0
7	832.1263	6015.0234	6215.9233	6148.8086	6087.545	6097.946	6091.18	6061.7095	5983.5303	5927.038	8082.4414	10000.0
8	1107.6252	6074.0645	6561.411	6461.8994	6344.3564	6194.274	6114.909	6053.3184	6009.0825	5916.2812	8038.9663	10000.0
9	936.68506	6221.7676	6546.3667	6347.568	6246.9595	6210.081	6149.7476	6127.2676	6097.005	6085.6143	8197.467	10000.0


==> Fig/heart/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	149.36255	795.20386	749.5189	642.9303	564.19635	500.4327	458.45993	416.72513	385.19553	360.42227	88.15933	93.68137
1	187.57036	796.0328	735.881	642.8503	569.62634	503.04483	455.3458	415.62195	386.60358	361.0293	106.28895	87.34276
2	114.421524	793.82666	732.98	629.79694	559.9611	482.99564	442.89215	408.12836	384.05234	358.53815	107.86339	90.17675
3	144.79521	783.65045	726.9841	620.77075	552.7083	512.7452	458.93127	430.9889	387.29126	361.87753	109.55847	94.969696
4	203.27335	832.9556	720.0058	609.70166	555.9512	491.42297	443.0079	397.81354	374.79184	345.18304	110.475075	93.023094
5	195.82664	777.0868	727.1633	633.92004	557.2644	511.20755	457.12854	432.5588	410.7097	375.79498	110.14524	95.72137
6	155.57999	844.58344	761.67303	669.6497	590.659	529.35706	474.07376	431.69296	397.5468	318.81174	112.02868	92.373695
7	131.66142	794.59454	710.7917	624.90533	562.3106	495.20038	458.83972	425.16983	386.97348	362.28168	111.19379	92.41909
8	175.75179	797.8122	754.63007	645.11365	575.1678	505.91852	455.29642	421.32297	383.47864	359.62424	109.79554	87.98778
9	147.20168	809.33594	746.3841	638.9989	569.1012	512.92285	459.546	427.55832	388.60828	368.71463	108.26042	98.04773


==> Fig/heart/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	151.3224	778.722	727.9708	625.6195	554.7722	487.84738	446.0082	409.5685	378.635	354.079	73.25767	71.90846
1	188.31642	771.52625	718.93005	629.6205	555.1646	490.95374	445.19055	406.71484	375.52676	353.22916	90.92846	67.48372
2	124.22977	776.3341	716.9761	614.97705	548.30756	472.96	434.06366	399.83224	376.76117	351.1774	94.2335	67.71113
3	155.83574	763.15125	706.77325	603.94116	541.74585	502.0682	450.39587	418.8665	376.54007	352.07385	91.18398	72.78514
4	210.59697	816.2456	705.2754	592.90076	543.90265	480.63272	433.3944	388.7811	366.35382	338.3065	91.283714	71.60392
5	204.57562	769.58997	717.82794	626.56024	548.484	506.90085	447.44214	427.3953	404.51877	371.87604	95.237175	73.7667
6	159.90726	825.33875	743.08264	651.6379	582.91956	523.2129	468.84854	427.48776	396.54102	317.5536	98.43786	69.9143
7	149.18054	779.26935	694.21954	616.6425	555.3453	484.5741	446.9485	413.67398	378.58646	354.3505	93.9787	69.877
8	177.35008	776.8401	734.7024	629.8772	564.04224	506.2928	448.6959	414.93964	378.00763	358.51218	93.40139	66.61539
9	148.2398	785.373	724.6609	624.80164	560.61884	503.7222	452.97427	419.11826	380.80875	359.47244	94.076004	73.14267


==> Fig/heart/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	249.56815	519.801	672.88275	639.22784	597.47363	539.04694	505.7353	471.60556	440.98703	413.48227	41.362503	40.037807
1	268.17194	526.41125	690.446	680.029	635.31213	575.003	532.31396	490.89185	454.4006	430.48077	51.90756	36.38194
2	296.05484	513.15643	705.8661	673.2142	632.76904	563.5761	524.56396	488.54807	462.0396	434.2054	52.548454	38.911896
3	290.0666	510.7597	690.015	649.678	605.7282	579.33307	531.0263	499.23236	451.7268	424.4146	52.585815	39.496243
4	291.92035	555.73987	681.94055	652.1131	621.9681	561.4259	514.3277	470.42935	447.90088	415.99954	51.43805	39.972244
5	292.44098	519.3982	697.118	674.60284	615.6163	571.6051	518.67163	494.60684	466.6041	428.20514	52.827118	41.736282
6	300.0225	515.6939	675.353	655.35754	623.2341	569.3573	519.80194	475.9616	449.54865	359.44388	55.837776	40.16209
7	270.55582	547.096	696.935	681.9895	633.3131	563.6406	527.68634	494.4367	456.7549	431.8128	54.750603	38.876297
8	282.855	541.6791	711.278	667.2802	623.01636	571.1943	525.4175	493.00098	454.26227	433.80923	53.85132	36.139114
9	279.87683	531.9228	692.8909	656.45795	611.5975	566.7844	516.4276	482.30322	441.42474	422.78058	52.733288	40.896164


==> Fig/heart/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.621379017829895	0.7546790242195129	0.9108970761299133	0.9531599879264832	0.9709779620170593	0.9802370071411133	0.9856699705123901	0.9890190362930298	0.9913390278816223	0.9929860234260559	0.9149519801139832	0.976559042930603
std	0.040102943778038025	0.0016012289561331272	0.0011215823469683528	0.0003338375536259264	0.0005415131454356015	0.0004031809512525797	0.00033203468774445355	0.00026278241421096027	0.0002930929767899215	0.00024129230587277561	0.009022477082908154	0.004842301364988089
min	0.5827299952507019	0.752780020236969	0.9087700247764587	0.952459990978241	0.970329999923706	0.9795399904251099	0.9851199984550476	0.9885799884796143	0.9908599853515625	0.9925400018692017	0.8984000086784363	0.9669700264930725
25%	0.5926375091075897	0.7537424862384796	0.9106025099754333	0.9529749900102615	0.9705999791622162	0.9800425171852112	0.9854349941015244	0.9888024777173996	0.9910924881696701	0.9928300231695175	0.9113625138998032	0.9742100089788437
50%	0.6052849888801575	0.7544299960136414	0.9112150073051453	0.9532800018787384	0.9708699882030487	0.9803299903869629	0.9857749938964844	0.9891850054264069	0.9913949966430664	0.9930649995803833	0.9153399765491486	0.9774799942970276
75%	0.6482499986886978	0.7553450018167496	0.9113925099372864	0.953387513756752	0.9713374823331833	0.980525016784668	0.9858999997377396	0.9892100095748901	0.9915600121021271	0.9931425005197525	0.9218275099992752	0.978222519159317
max	0.6980299949645996	0.758080005645752	0.9126399755477905	0.953499972820282	0.9719899892807007	0.9807900190353394	0.9861000180244446	0.9892699718475342	0.9917100071907043	0.9933099746704102	0.9280200004577637	0.9844800233840942


==> Fig/heart/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	6.474797248840332	7.6973371505737305	8.796985626220703	9.942830085754395	10.978757858276367	12.195226669311523	13.36400032043457	14.401570320129395	15.515278816223145	16.816707611083984	76.35420227050781	108.14984130859375
std	0.3092431426048279	0.14996252954006195	0.10010936111211777	0.10907862335443497	0.167585551738739	0.23747241497039795	0.1704232543706894	0.21428769826889038	0.2197100967168808	0.9038615822792053	7.68980073928833	3.9446210861206055
min	6.226399898529053	7.428937911987305	8.585123062133789	9.696542739868164	10.701482772827148	11.805704116821289	13.097373008728027	13.979637145996094	15.175307273864746	16.3443660736084	69.519775390625	101.99114227294922
25%	6.306709408760071	7.580796480178833	8.75149655342102	9.903629302978516	10.86368179321289	12.021075010299683	13.207422494888306	14.275570154190063	15.37560772895813	16.46470069885254	72.8203182220459	105.65876007080078
50%	6.341842174530029	7.743181228637695	8.823105335235596	9.978447914123535	11.033559322357178	12.192540645599365	13.406417846679688	14.416481018066406	15.51970386505127	16.52044677734375	74.67416000366211	107.85146713256836
75%	6.544316053390503	7.8269490003585815	8.87268328666687	10.015636920928955	11.089877367019653	12.343005180358887	13.50343370437622	14.583846092224121	15.684482336044312	16.67229700088501	75.86231994628906	110.23397636413574
max	7.289072513580322	7.849913597106934	8.908557891845703	10.05427360534668	11.176273345947266	12.569989204406738	13.575429916381836	14.65993595123291	15.786844253540039	19.35609245300293	97.16758728027344	114.49146270751953


==> Fig/heart/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	305.5310974121094	864.0964965820312	783.8643798828125	675.2356567382812	601.4812622070312	536.064453125	485.5923767089844	448.7015686035156	414.8031311035156	382.62957763671875	123.6983642578125	92.5743408203125
std	16.84380340576172	17.6570987701416	9.966846466064453	8.87041187286377	6.599398136138916	10.665313720703125	6.451198101043701	8.548659324645996	6.420295715332031	17.088027954101562	9.430618286132812	3.354025363922119
min	272.154541015625	843.4530029296875	766.7672729492188	663.200927734375	592.4764404296875	519.91162109375	477.4001159667969	430.9105529785156	405.8905944824219	335.9897155761719	98.47027587890625	87.34275817871094
25%	300.6250762939453	850.8162384033203	781.5449371337891	671.0483856201172	597.7545318603516	528.9426422119141	481.73070526123047	447.02286529541016	411.41490936279297	386.30616760253906	124.32058525085449	90.72598648071289
50%	307.43739318847656	861.6328125	782.9426879882812	671.9107666015625	599.2454223632812	535.0548095703125	484.245849609375	448.5049133300781	414.36375427246094	388.67999267578125	125.26739501953125	92.72109603881836
75%	319.4638442993164	875.1516876220703	786.4675140380859	679.3368072509766	604.5708465576172	540.1207733154297	488.2975845336914	450.68910217285156	416.6829605102539	391.00504302978516	128.5345573425293	94.64762115478516
max	323.8891906738281	897.4266357421875	802.9297485351562	695.7239990234375	615.5590209960938	555.1638793945312	497.0478210449219	463.8921813964844	427.6083068847656	391.7848205566406	132.66860961914062	98.04773712158203


==> Fig/heart/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	306.2578430175781	869.5413818359375	786.8739013671875	678.08154296875	603.2880249023438	537.4690551757812	487.0849609375	450.1582946777344	416.1835021972656	383.8451232910156	131.9713592529297	92.5743408203125
std	23.922143936157227	16.816722869873047	10.645159721374512	8.536795616149902	5.569883823394775	9.623673439025879	5.6364006996154785	8.616571426391602	6.65730094909668	17.21263313293457	11.110888481140137	3.354025363922119
min	248.0945281982422	849.04296875	771.3434448242188	667.4452514648438	595.7684326171875	522.5799560546875	478.6184997558594	432.6766357421875	408.8382873535156	336.763671875	102.91497802734375	87.34275817871094
25%	304.9041519165039	856.7877807617188	781.1138916015625	674.0086059570312	601.1580963134766	531.0803375244141	484.08424377441406	446.7562789916992	411.73341369628906	387.52445220947266	131.81790161132812	90.72598648071289
50%	311.9734649658203	866.3934631347656	783.8279113769531	676.2706604003906	602.4351806640625	536.1292419433594	486.77268981933594	449.82664489746094	414.840576171875	389.1750793457031	133.91948699951172	92.72109603881836
75%	318.51366424560547	883.2371673583984	794.544921875	681.7070007324219	605.5971527099609	542.6887054443359	488.5543518066406	451.75921630859375	418.7125244140625	390.8291778564453	137.3256607055664	94.64762115478516
max	332.11529541015625	895.9837036132812	805.8264770507812	697.4654541015625	613.206787109375	554.1561889648438	497.3454284667969	462.9301452636719	430.8594970703125	394.5632629394531	143.84396362304688	98.04773712158203


==> Fig/heart/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	325.34918212890625	847.3596801757812	788.297119140625	681.4234008789062	609.6224365234375	543.6011962890625	493.5137634277344	456.2708435058594	421.7665100097656	389.2825927734375	325.34918212890625	92.5743408203125
std	24.819377899169922	19.780065536499023	9.952813148498535	9.141091346740723	5.559914588928223	9.634032249450684	5.739971160888672	8.7981595993042	6.523718357086182	18.0333194732666	24.819377899169922	3.354025363922119
min	269.29754638671875	826.9125366210938	770.8590698242188	669.2431640625	600.99462890625	526.6294555664062	485.03546142578125	437.2223815917969	411.8277282714844	340.1510925292969	269.29754638671875	87.34275817871094
25%	315.1803970336914	830.1739196777344	784.1166687011719	675.6450653076172	606.6592254638672	538.3463592529297	489.99005126953125	455.20587158203125	419.2545700073242	393.6431427001953	315.1803970336914	90.72598648071289
50%	328.3098449707031	842.0002746582031	787.0184326171875	680.5413513183594	608.0399475097656	542.1829528808594	493.54930114746094	456.6365966796875	421.4476013183594	395.45611572265625	328.3098449707031	92.72109603881836
75%	339.8008270263672	862.2032623291016	793.9490509033203	687.8133087158203	611.3670196533203	550.1706390380859	497.9829559326172	458.70750427246094	422.8641052246094	398.0131530761719	339.8008270263672	94.64762115478516
max	362.93048095703125	880.0285034179688	806.1376953125	698.2941284179688	618.9906616210938	559.7232666015625	501.2077331542969	469.13043212890625	435.4709167480469	399.1437683105469	362.93048095703125	98.04773712158203


==> Fig/heart/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	1037.0904541015625	6175.02099609375	6479.091796875	6321.57080078125	6209.94482421875	6151.0185546875	6098.28857421875	6058.26171875	6027.37890625	5996.8095703125	8151.3642578125	10000.0
std	176.9942626953125	104.62761688232422	119.7650375366211	144.7864990234375	119.77678680419922	123.91223907470703	119.94273376464844	131.3712921142578	139.1478729248047	160.94862365722656	230.3602294921875	0.0
min	751.3214721679688	6015.0234375	6215.92333984375	6068.2490234375	5966.94384765625	5893.3173828125	5834.54248046875	5754.59375	5700.55810546875	5641.7978515625	7788.20849609375	10000.0
25%	937.7552032470703	6090.236572265625	6421.1998291015625	6235.166259765625	6142.788818359375	6077.9239501953125	6032.1334228515625	6032.130859375	5989.9183349609375	5921.74560546875	8016.26123046875	10000.0
50%	1036.0216369628906	6199.22607421875	6500.8291015625	6326.703857421875	6237.549560546875	6200.540283203125	6127.31005859375	6076.224365234375	6042.781494140625	6015.916015625	8139.9541015625	10000.0
75%	1199.6900329589844	6229.143798828125	6544.5391845703125	6454.205810546875	6305.7100830078125	6212.9693603515625	6169.3046875	6118.698486328125	6100.020263671875	6079.9395751953125	8278.038818359375	10000.0
max	1265.6611328125	6372.31640625	6657.8330078125	6493.287109375	6344.3564453125	6334.22607421875	6250.5849609375	6254.4599609375	6232.6455078125	6211.685546875	8566.2294921875	10000.0


==> Fig/heart/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	160.54444885253906	802.5081787109375	736.6011962890625	635.86376953125	565.6946411132812	504.5247497558594	456.3521423339844	420.758056640625	388.525146484375	357.22772216796875	107.37687683105469	92.57433319091797
std	29.001066207885742	21.084970474243164	16.16904640197754	16.359006881713867	11.161645889282227	13.091080665588379	8.8412504196167	11.343772888183594	9.582026481628418	15.552188873291016	6.956970691680908	3.35402250289917
min	114.42152404785156	777.0867919921875	710.7916870117188	609.70166015625	552.7083129882812	482.9956359863281	442.89215087890625	397.81353759765625	374.7918395996094	318.8117370605469	88.15933227539062	87.34275817871094
25%	145.3968276977539	794.0186309814453	727.0288848876953	626.1282348632812	557.9385833740234	496.50846099853516	455.3087615966797	415.89774322509766	384.338134765625	358.8096694946289	107.962646484375	90.72598648071289
50%	152.4712677001953	795.6183166503906	734.4304809570312	636.45947265625	563.2534790039062	504.48167419433594	457.7942352294922	423.24639892578125	386.7885284423828	360.7257843017578	109.67700576782227	92.7210922241211
75%	184.61571502685547	806.4550018310547	748.7352142333984	642.9102935791016	569.4950561523438	512.3607711791992	458.90838623046875	430.1312484741211	388.2790222167969	362.1806411743164	110.39261627197266	94.64761543273926
max	203.27334594726562	844.5834350585938	761.6730346679688	669.6497192382812	590.6589965820312	529.3570556640625	474.0737609863281	432.5588073730469	410.7096862792969	375.79498291015625	112.02867889404297	98.0477294921875


==> Fig/heart/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	166.95547485351562	784.2390747070312	719.0418701171875	621.6578369140625	555.5302124023438	495.91650390625	447.39617919921875	412.6378479003906	381.2279357910156	351.06304931640625	91.60183715820312	70.48085021972656
std	27.47447967529297	20.298236846923828	14.516070365905762	15.951359748840332	11.908408164978027	15.096628189086914	9.904016494750977	12.032808303833008	11.039680480957031	14.4169340133667	6.8241376876831055	2.5554473400115967
min	124.22976684570312	763.1512451171875	694.2195434570312	592.9007568359375	541.745849609375	472.9599914550781	433.3944091796875	388.7810974121094	366.35382080078125	317.5535888671875	73.2576675415039	66.61538696289062
25%	149.71600723266602	772.7282104492188	709.3239593505859	615.3934173583984	548.3516693115234	485.39241790771484	445.3949661254883	407.42826080322266	376.59534454345703	351.4015121459961	91.20891571044922	68.25259590148926
50%	157.87149810791016	777.7810363769531	718.3789978027344	625.2105712890625	554.9684143066406	496.51097106933594	447.1953125	414.3068084716797	378.2970428466797	353.6540832519531	93.69004440307617	70.75910949707031
75%	185.57483673095703	783.8470764160156	727.1433410644531	628.8554229736328	559.3004455566406	505.65013885498047	449.9708786010742	419.05531311035156	380.2653121948242	357.4717559814453	94.19412422180176	72.56597137451172
max	210.5969696044922	825.3387451171875	743.0826416015625	651.6378784179688	582.9195556640625	523.212890625	468.8485412597656	427.4877624511719	404.5187683105469	371.87603759765625	98.43785858154297	73.7667007446289


==> Fig/heart/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	282.1533203125	528.1658935546875	691.4725341796875	662.9949951171875	620.0028076171875	566.0966796875	521.5972290039062	486.1016540527344	452.56494140625	419.46343994140625	51.98424530029297	39.261009216308594
std	15.541556358337402	15.452888488769531	12.304508209228516	14.41521167755127	12.468273162841797	10.99417781829834	8.213696479797363	10.348186492919922	8.167549133300781	22.258760452270508	3.9590365886688232	1.7976038455963135
min	249.56814575195312	510.75970458984375	672.8827514648438	639.2278442382812	597.4736328125	539.0469360351562	505.73529052734375	470.4293518066406	440.9870300292969	359.4438781738281	41.36250305175781	36.13911437988281
25%	272.88607025146484	516.6199798583984	683.9591674804688	652.9242095947266	612.6021728515625	563.5922393798828	516.9886169433594	477.54701232910156	448.3128204345703	417.6948013305664	52.067782402038574	38.885196685791016
50%	286.46080017089844	523.1061401367188	691.66845703125	661.8690795898438	622.4922180175781	568.0708618164062	522.1829528808594	489.71995544433594	452.9945373535156	426.30987548828125	52.6595516204834	39.734243392944336
75%	292.3108215332031	539.2400054931641	697.0722351074219	674.2556762695312	630.3852996826172	571.5023956298828	527.1191253662109	494.07777404785156	456.1663360595703	431.47979736328125	53.59526824951172	40.131019592285156
max	300.0224914550781	555.7398681640625	711.2780151367188	681.989501953125	635.3121337890625	579.3330688476562	532.31396484375	499.23236083984375	466.6040954589844	434.2054138183594	55.83777618408203	41.73628234863281


==> Fig/iid_gaussian/accept_rate.csv <==
	variable	value	Sampler
0	1	0.6505600214004517	Entropy-based
1	1	0.6178900003433228	Entropy-based
2	1	0.6622499823570251	Entropy-based
3	1	0.6328499913215637	Entropy-based
4	1	0.6664199829101562	Entropy-based
5	1	0.6401100158691406	Entropy-based
6	1	0.653980016708374	Entropy-based
7	1	0.6537500023841858	Entropy-based
8	1	0.6508899927139282	Entropy-based
9	1	0.6557999849319458	Entropy-based
10	2	0.7865099906921387	Entropy-based
11	2	0.7856299877166748	Entropy-based
12	2	0.7853299975395203	Entropy-based
13	2	0.7823100090026855	Entropy-based
14	2	0.7849799990653992	Entropy-based
15	2	0.7860999703407288	Entropy-based
16	2	0.7860299944877625	Entropy-based
17	2	0.7874699831008911	Entropy-based
18	2	0.7864900231361389	Entropy-based
19	2	0.7863399982452393	Entropy-based
20	3	0.9237899780273438	Entropy-based
21	3	0.921459972858429	Entropy-based
22	3	0.9230599999427795	Entropy-based
23	3	0.920229971408844	Entropy-based
24	3	0.9231600165367126	Entropy-based
25	3	0.9223899841308594	Entropy-based
26	3	0.9242200255393982	Entropy-based
27	3	0.9226599931716919	Entropy-based
28	3	0.9226400256156921	Entropy-based
29	3	0.9228299856185913	Entropy-based
30	4	0.95933997631073	Entropy-based
31	4	0.9583699703216553	Entropy-based
32	4	0.9592999815940857	Entropy-based
33	4	0.9584800004959106	Entropy-based
34	4	0.9597799777984619	Entropy-based
35	4	0.9593700170516968	Entropy-based
36	4	0.9609299898147583	Entropy-based
37	4	0.9592900276184082	Entropy-based
38	4	0.959559977054596	Entropy-based
39	4	0.9595800042152405	Entropy-based
40	5	0.9747200012207031	Entropy-based
41	5	0.9741600155830383	Entropy-based
42	5	0.9749799966812134	Entropy-based
43	5	0.974399983882904	Entropy-based
44	5	0.974810004234314	Entropy-based
45	5	0.9742100238800049	Entropy-based
46	5	0.975820004940033	Entropy-based
47	5	0.9748799800872803	Entropy-based
48	5	0.9749600291252136	Entropy-based
49	5	0.9757099747657776	Entropy-based
50	6	0.9829300045967102	Entropy-based
51	6	0.9818500280380249	Entropy-based
52	6	0.9835399985313416	Entropy-based
53	6	0.9828100204467773	Entropy-based
54	6	0.9828600287437439	Entropy-based
55	6	0.9824900031089783	Entropy-based
56	6	0.9833999872207642	Entropy-based
57	6	0.9827399849891663	Entropy-based
58	6	0.9831799864768982	Entropy-based
59	6	0.9834499955177307	Entropy-based
60	7	0.9879500269889832	Entropy-based
61	7	0.9869199991226196	Entropy-based
62	7	0.9880300164222717	Entropy-based
63	7	0.9878299832344055	Entropy-based
64	7	0.9876300096511841	Entropy-based
65	7	0.9871600270271301	Entropy-based
66	7	0.9877700209617615	Entropy-based
67	7	0.9874699711799622	Entropy-based
68	7	0.9876099824905396	Entropy-based
69	7	0.9880200028419495	Entropy-based
70	8	0.9908199906349182	Entropy-based
71	8	0.9900400042533875	Entropy-based
72	8	0.9908599853515625	Entropy-based
73	8	0.9906100034713745	Entropy-based
74	8	0.990369975566864	Entropy-based
75	8	0.9904400110244751	Entropy-based
76	8	0.9908699989318848	Entropy-based
77	8	0.9902700185775757	Entropy-based
78	8	0.9905499815940857	Entropy-based
79	8	0.9910600185394287	Entropy-based
80	9	0.9929400086402893	Entropy-based
81	9	0.9922699928283691	Entropy-based
82	9	0.9928100109100342	Entropy-based
83	9	0.9924600124359131	Entropy-based
84	9	0.9925699830055237	Entropy-based
85	9	0.9924499988555908	Entropy-based
86	9	0.9929500222206116	Entropy-based
87	9	0.9925100207328796	Entropy-based
88	9	0.9924700260162354	Entropy-based
89	9	0.993120014667511	Entropy-based
90	10	0.994350016117096	Entropy-based
91	10	0.993939995765686	Entropy-based
92	10	0.9942100048065186	Entropy-based
93	10	0.9938300251960754	Entropy-based
94	10	0.9940500259399414	Entropy-based
95	10	0.993939995765686	Entropy-based
96	10	0.9942700266838074	Entropy-based
97	10	0.9939699769020081	Entropy-based
98	10	0.9938899874687195	Entropy-based
99	10	0.9946699738502502	Entropy-based
100	N	0.897599995136261	NUTS
101	N	0.9340000152587891	NUTS
102	N	0.9241999983787537	NUTS
103	N	0.9057000279426575	NUTS
104	N	0.926800012588501	NUTS
105	N	0.9262999892234802	NUTS
106	N	0.9218000173568726	NUTS
107	N	0.8877999782562256	NUTS
108	N	0.9027000069618225	NUTS
109	N	0.940500020980835	NUTS
0	1	0.6815099716186523	Dual adaptation
1	1	0.6599299907684326	Dual adaptation
2	1	0.6855700016021729	Dual adaptation
3	1	0.6790000200271606	Dual adaptation
4	1	0.6205099821090698	Dual adaptation
5	1	0.6400499939918518	Dual adaptation
6	1	0.6446099877357483	Dual adaptation
7	1	0.7241399884223938	Dual adaptation
8	1	0.6240599751472473	Dual adaptation
9	1	0.7175499796867371	Dual adaptation
10	2	0.696179986000061	Dual adaptation
11	2	0.6438300013542175	Dual adaptation
12	2	0.7697399854660034	Dual adaptation
13	2	0.561269998550415	Dual adaptation
14	2	0.7455199956893921	Dual adaptation
15	2	0.38352999091148376	Dual adaptation
16	2	0.5180500149726868	Dual adaptation
17	2	0.7457399964332581	Dual adaptation
18	2	0.6949099898338318	Dual adaptation
19	2	0.8098800182342529	Dual adaptation
20	3	0.7518699765205383	Dual adaptation
21	3	0.7089300155639648	Dual adaptation
22	3	0.734250009059906	Dual adaptation
23	3	0.6306700110435486	Dual adaptation
24	3	0.6210700273513794	Dual adaptation
25	3	0.6621800065040588	Dual adaptation
26	3	0.5478900074958801	Dual adaptation
27	3	0.6188300251960754	Dual adaptation
28	3	0.5621500015258789	Dual adaptation
29	3	0.6758900284767151	Dual adaptation
30	4	0.7350500226020813	Dual adaptation
31	4	0.6832799911499023	Dual adaptation
32	4	0.6919999718666077	Dual adaptation
33	4	0.6571199893951416	Dual adaptation
34	4	0.609000027179718	Dual adaptation
35	4	0.6160100102424622	Dual adaptation
36	4	0.6141300201416016	Dual adaptation
37	4	0.6173400282859802	Dual adaptation
38	4	0.6548799872398376	Dual adaptation
39	4	0.7475699782371521	Dual adaptation
40	5	0.761650025844574	Dual adaptation
41	5	0.8417199850082397	Dual adaptation
42	5	0.6018999814987183	Dual adaptation
43	5	0.6331300139427185	Dual adaptation
44	5	0.5762699842453003	Dual adaptation
45	5	0.5755500197410583	Dual adaptation
46	5	0.5468699932098389	Dual adaptation
47	5	0.8285300135612488	Dual adaptation
48	5	0.6764000058174133	Dual adaptation
49	5	0.5907999873161316	Dual adaptation
50	6	0.731220006942749	Dual adaptation
51	6	0.7709900140762329	Dual adaptation
52	6	0.647059977054596	Dual adaptation
53	6	0.680649995803833	Dual adaptation
54	6	0.5866100192070007	Dual adaptation
55	6	0.539900004863739	Dual adaptation
56	6	0.6185100078582764	Dual adaptation
57	6	0.7041199803352356	Dual adaptation
58	6	0.6025999784469604	Dual adaptation
59	6	0.6680499911308289	Dual adaptation
60	7	0.973829984664917	Dual adaptation
61	7	0.5386099815368652	Dual adaptation
62	7	0.5777300000190735	Dual adaptation
63	7	0.8720200061798096	Dual adaptation
64	7	0.4756700098514557	Dual adaptation
65	7	0.5861899852752686	Dual adaptation
66	7	0.45236000418663025	Dual adaptation
67	7	0.7416999936103821	Dual adaptation
68	7	0.5849199891090393	Dual adaptation
69	7	0.7878000140190125	Dual adaptation
70	8	0.6198800206184387	Dual adaptation
71	8	0.8999900221824646	Dual adaptation
72	8	0.7919399738311768	Dual adaptation
73	8	0.7407900094985962	Dual adaptation
74	8	0.5814999938011169	Dual adaptation
75	8	0.5080900192260742	Dual adaptation
76	8	0.6137599945068359	Dual adaptation
77	8	0.6700400114059448	Dual adaptation
78	8	0.6019600033760071	Dual adaptation
79	8	0.8027300238609314	Dual adaptation
80	9	0.7249100208282471	Dual adaptation
81	9	0.8141199946403503	Dual adaptation
82	9	0.7306900024414062	Dual adaptation
83	9	0.7015299797058105	Dual adaptation
84	9	0.6012300252914429	Dual adaptation
85	9	0.5830199718475342	Dual adaptation
86	9	0.5856500267982483	Dual adaptation
87	9	0.6480900049209595	Dual adaptation
88	9	0.6547399759292603	Dual adaptation
89	9	0.7428600192070007	Dual adaptation
90	10	0.7804200053215027	Dual adaptation
91	10	0.9542099833488464	Dual adaptation
92	10	0.5072799921035767	Dual adaptation
93	10	0.7819700241088867	Dual adaptation
94	10	0.5791500210762024	Dual adaptation
95	10	0.4742799997329712	Dual adaptation
96	10	0.5084699988365173	Dual adaptation
97	10	0.7756400108337402	Dual adaptation
98	10	0.6309400200843811	Dual adaptation
99	10	0.8127800226211548	Dual adaptation


==> Fig/iid_gaussian/cpu_time.csv <==
	variable	value	Sampler
0	1	4.957924127578735	Gradient-based adaptation
1	1	4.862683534622192	Gradient-based adaptation
2	1	4.813365459442139	Gradient-based adaptation
3	1	4.860606908798218	Gradient-based adaptation
4	1	5.167266368865967	Gradient-based adaptation
5	1	5.341398477554321	Gradient-based adaptation
6	1	4.741980075836182	Gradient-based adaptation
7	1	4.996193170547485	Gradient-based adaptation
8	1	4.7847740650177	Gradient-based adaptation
9	1	4.7302117347717285	Gradient-based adaptation
10	2	5.880115270614624	Gradient-based adaptation
11	2	5.578444480895996	Gradient-based adaptation
12	2	5.5683913230896	Gradient-based adaptation
13	2	6.55424690246582	Gradient-based adaptation
14	2	5.826404333114624	Gradient-based adaptation
15	2	5.951538801193237	Gradient-based adaptation
16	2	5.6158061027526855	Gradient-based adaptation
17	2	5.79228663444519	Gradient-based adaptation
18	2	5.479633808135986	Gradient-based adaptation
19	2	5.469136476516724	Gradient-based adaptation
20	3	5.916239976882935	Gradient-based adaptation
21	3	6.124389410018921	Gradient-based adaptation
22	3	6.086094856262207	Gradient-based adaptation
23	3	6.309422969818115	Gradient-based adaptation
24	3	6.325591802597046	Gradient-based adaptation
25	3	6.593787908554077	Gradient-based adaptation
26	3	6.1289308071136475	Gradient-based adaptation
27	3	6.323574542999268	Gradient-based adaptation
28	3	6.009092092514038	Gradient-based adaptation
29	3	6.008258104324341	Gradient-based adaptation
30	4	6.5171074867248535	Gradient-based adaptation
31	4	6.619167804718018	Gradient-based adaptation
32	4	6.602935791015625	Gradient-based adaptation
33	4	6.672927141189575	Gradient-based adaptation
34	4	6.81537652015686	Gradient-based adaptation
35	4	6.4548280239105225	Gradient-based adaptation
36	4	6.644775629043579	Gradient-based adaptation
37	4	6.830189228057861	Gradient-based adaptation
38	4	6.5760462284088135	Gradient-based adaptation
39	4	6.553455114364624	Gradient-based adaptation
40	5	7.367572069168091	Gradient-based adaptation
41	5	7.14963173866272	Gradient-based adaptation
42	5	7.19883131980896	Gradient-based adaptation
43	5	7.20068359375	Gradient-based adaptation
44	5	6.097675323486328	Gradient-based adaptation
45	5	7.014493942260742	Gradient-based adaptation
46	5	7.122395038604736	Gradient-based adaptation
47	5	7.338346481323242	Gradient-based adaptation
48	5	6.97161602973938	Gradient-based adaptation
49	5	7.003460884094238	Gradient-based adaptation
50	6	7.5611677169799805	Gradient-based adaptation
51	6	7.692256212234497	Gradient-based adaptation
52	6	7.738088607788086	Gradient-based adaptation
53	6	7.789975643157959	Gradient-based adaptation
54	6	7.777162075042725	Gradient-based adaptation
55	6	8.0354585647583	Gradient-based adaptation
56	6	7.700870513916016	Gradient-based adaptation
57	6	7.867011070251465	Gradient-based adaptation
58	6	8.913060188293457	Gradient-based adaptation
59	6	7.777780532836914	Gradient-based adaptation
60	7	7.979422092437744	Gradient-based adaptation
61	7	8.184991359710693	Gradient-based adaptation
62	7	8.346472024917603	Gradient-based adaptation
63	7	8.288379669189453	Gradient-based adaptation
64	7	8.321345806121826	Gradient-based adaptation
65	7	8.637832403182983	Gradient-based adaptation
66	7	8.255635261535645	Gradient-based adaptation
67	7	8.044008493423462	Gradient-based adaptation
68	7	8.098649501800537	Gradient-based adaptation
69	7	8.158743858337402	Gradient-based adaptation
70	8	8.729297637939453	Gradient-based adaptation
71	8	8.727586030960083	Gradient-based adaptation
72	8	8.908201456069946	Gradient-based adaptation
73	8	8.814804792404175	Gradient-based adaptation
74	8	8.94503927230835	Gradient-based adaptation
75	8	9.272297620773315	Gradient-based adaptation
76	8	8.674168825149536	Gradient-based adaptation
77	8	8.508943557739258	Gradient-based adaptation
78	8	8.52282428741455	Gradient-based adaptation
79	8	8.835768938064575	Gradient-based adaptation
80	9	9.132129907608032	Gradient-based adaptation
81	9	9.11776614189148	Gradient-based adaptation
82	9	9.299206256866455	Gradient-based adaptation
83	9	9.432814836502075	Gradient-based adaptation
84	9	9.44233775138855	Gradient-based adaptation
85	9	9.706342220306396	Gradient-based adaptation
86	9	9.200064182281494	Gradient-based adaptation
87	9	9.145987272262573	Gradient-based adaptation
88	9	8.972623109817505	Gradient-based adaptation
89	9	9.298919677734375	Gradient-based adaptation
90	10	9.795619249343872	Gradient-based adaptation
91	10	9.728363752365112	Gradient-based adaptation
92	10	9.725285053253174	Gradient-based adaptation
93	10	9.6380934715271	Gradient-based adaptation
94	10	10.04637885093689	Gradient-based adaptation
95	10	11.543387413024902	Gradient-based adaptation
96	10	9.717293739318848	Gradient-based adaptation
97	10	9.655739784240723	Gradient-based adaptation
98	10	9.39307188987732	Gradient-based adaptation
99	10	9.542356491088867	Gradient-based adaptation
100	N	3.2426750659942627	NUTS
101	N	3.2406082153320312	NUTS
102	N	3.2228305339813232	NUTS
103	N	3.1768136024475098	NUTS
104	N	3.3396010398864746	NUTS
105	N	3.5020880699157715	NUTS
106	N	3.0865838527679443	NUTS
107	N	3.3378467559814453	NUTS
108	N	3.0929086208343506	NUTS
109	N	3.1039977073669434	NUTS
0	1	3.6952314376831055	Dual adaptation
1	1	3.6586990356445312	Dual adaptation
2	1	3.664257526397705	Dual adaptation
3	1	3.6090474128723145	Dual adaptation
4	1	3.7711563110351562	Dual adaptation
5	1	3.8451316356658936	Dual adaptation
6	1	3.5681989192962646	Dual adaptation
7	1	3.754972219467163	Dual adaptation
8	1	3.561552047729492	Dual adaptation
9	1	3.6231837272644043	Dual adaptation
10	2	4.127984046936035	Dual adaptation
11	2	4.103480815887451	Dual adaptation
12	2	4.095356464385986	Dual adaptation
13	2	4.726744651794434	Dual adaptation
14	2	4.12541127204895	Dual adaptation
15	2	4.295820713043213	Dual adaptation
16	2	4.097590923309326	Dual adaptation
17	2	4.187371253967285	Dual adaptation
18	2	4.110715389251709	Dual adaptation
19	2	4.045247554779053	Dual adaptation
20	3	4.475579738616943	Dual adaptation
21	3	4.519315004348755	Dual adaptation
22	3	4.462602853775024	Dual adaptation
23	3	4.631530523300171	Dual adaptation
24	3	4.571322917938232	Dual adaptation
25	3	4.77945876121521	Dual adaptation
26	3	4.512046575546265	Dual adaptation
27	3	4.678992509841919	Dual adaptation
28	3	4.480590105056763	Dual adaptation
29	3	4.4704015254974365	Dual adaptation
30	4	4.991401672363281	Dual adaptation
31	4	4.932711362838745	Dual adaptation
32	4	4.917739152908325	Dual adaptation
33	4	4.974807024002075	Dual adaptation
34	4	5.014894962310791	Dual adaptation
35	4	4.855453968048096	Dual adaptation
36	4	4.900970458984375	Dual adaptation
37	4	5.079493522644043	Dual adaptation
38	4	4.904655694961548	Dual adaptation
39	4	4.893388509750366	Dual adaptation
40	5	5.525115013122559	Dual adaptation
41	5	5.339544773101807	Dual adaptation
42	5	5.349447727203369	Dual adaptation
43	5	5.413779258728027	Dual adaptation
44	5	4.50432562828064	Dual adaptation
45	5	5.223958969116211	Dual adaptation
46	5	5.307738780975342	Dual adaptation
47	5	5.498846054077148	Dual adaptation
48	5	5.2592456340789795	Dual adaptation
49	5	5.2992472648620605	Dual adaptation
50	6	5.744104385375977	Dual adaptation
51	6	5.7278220653533936	Dual adaptation
52	6	5.833753824234009	Dual adaptation
53	6	5.929106712341309	Dual adaptation
54	6	5.822429180145264	Dual adaptation
55	6	5.973202466964722	Dual adaptation
56	6	5.720250368118286	Dual adaptation
57	6	5.900850296020508	Dual adaptation
58	6	6.728604555130005	Dual adaptation
59	6	5.868020534515381	Dual adaptation
60	7	6.128082990646362	Dual adaptation
61	7	6.134574890136719	Dual adaptation
62	7	6.227350950241089	Dual adaptation
63	7	6.302247762680054	Dual adaptation
64	7	6.174363613128662	Dual adaptation
65	7	6.355772495269775	Dual adaptation
66	7	6.133762836456299	Dual adaptation
67	7	6.032469749450684	Dual adaptation
68	7	6.089318752288818	Dual adaptation
69	7	6.077316045761108	Dual adaptation
70	8	6.537412643432617	Dual adaptation
71	8	6.574986457824707	Dual adaptation
72	8	6.656984090805054	Dual adaptation
73	8	6.696897983551025	Dual adaptation
74	8	6.642163991928101	Dual adaptation
75	8	6.645543813705444	Dual adaptation
76	8	6.499168395996094	Dual adaptation
77	8	6.5107951164245605	Dual adaptation
78	8	6.439709186553955	Dual adaptation
79	8	6.593034744262695	Dual adaptation
80	9	6.915893077850342	Dual adaptation
81	9	6.888741970062256	Dual adaptation
82	9	7.0357444286346436	Dual adaptation
83	9	7.07530665397644	Dual adaptation
84	9	7.032294034957886	Dual adaptation
85	9	7.214669227600098	Dual adaptation
86	9	6.948190689086914	Dual adaptation
87	9	6.884180068969727	Dual adaptation
88	9	6.910690546035767	Dual adaptation
89	9	7.0305304527282715	Dual adaptation
90	10	7.329580307006836	Dual adaptation
91	10	7.337496757507324	Dual adaptation
92	10	7.478558778762817	Dual adaptation
93	10	7.299805641174316	Dual adaptation
94	10	7.680843830108643	Dual adaptation
95	10	8.718804359436035	Dual adaptation
96	10	7.394526958465576	Dual adaptation
97	10	7.4480273723602295	Dual adaptation
98	10	7.306736946105957	Dual adaptation
99	10	7.274281024932861	Dual adaptation


==> Fig/iid_gaussian/min_ess.csv <==
	variable	value	Sampler
0	1	26202.140625	Entropy-based
1	1	26564.5546875	Entropy-based
2	1	25626.1015625	Entropy-based
3	1	26318.228515625	Entropy-based
4	1	25783.083984375	Entropy-based
5	1	26659.83984375	Entropy-based
6	1	25966.6640625	Entropy-based
7	1	24203.76953125	Entropy-based
8	1	24800.509765625	Entropy-based
9	1	24928.4296875	Entropy-based
10	2	76852.8203125	Entropy-based
11	2	78215.0625	Entropy-based
12	2	77222.03125	Entropy-based
13	2	76623.71875	Entropy-based
14	2	75798.7890625	Entropy-based
15	2	75267.1328125	Entropy-based
16	2	74545.734375	Entropy-based
17	2	78367.078125	Entropy-based
18	2	76232.9765625	Entropy-based
19	2	76561.953125	Entropy-based
20	3	75415.8125	Entropy-based
21	3	76169.9140625	Entropy-based
22	3	77043.9609375	Entropy-based
23	3	76121.8359375	Entropy-based
24	3	74745.390625	Entropy-based
25	3	74157.84375	Entropy-based
26	3	75382.1171875	Entropy-based
27	3	75854.2265625	Entropy-based
28	3	76681.359375	Entropy-based
29	3	75416.3671875	Entropy-based
30	4	71378.5703125	Entropy-based
31	4	73354.1953125	Entropy-based
32	4	74469.7421875	Entropy-based
33	4	73019.328125	Entropy-based
34	4	72972.90625	Entropy-based
35	4	72597.015625	Entropy-based
36	4	71718.859375	Entropy-based
37	4	73232.4453125	Entropy-based
38	4	73635.5703125	Entropy-based
39	4	72951.9296875	Entropy-based
40	5	67589.421875	Entropy-based
41	5	72162.828125	Entropy-based
42	5	73259.7265625	Entropy-based
43	5	71534.9453125	Entropy-based
44	5	71014.0	Entropy-based
45	5	71118.140625	Entropy-based
46	5	69767.96875	Entropy-based
47	5	71760.8046875	Entropy-based
48	5	72461.296875	Entropy-based
49	5	71474.4296875	Entropy-based
50	6	66797.078125	Entropy-based
51	6	71712.015625	Entropy-based
52	6	72575.8203125	Entropy-based
53	6	70713.4609375	Entropy-based
54	6	69607.0234375	Entropy-based
55	6	70524.8125	Entropy-based
56	6	68842.0859375	Entropy-based
57	6	70742.5390625	Entropy-based
58	6	71468.4140625	Entropy-based
59	6	70447.015625	Entropy-based
60	7	65812.875	Entropy-based
61	7	71700.4921875	Entropy-based
62	7	72145.65625	Entropy-based
63	7	70410.53125	Entropy-based
64	7	68552.5	Entropy-based
65	7	70154.6640625	Entropy-based
66	7	68276.0234375	Entropy-based
67	7	70359.0859375	Entropy-based
68	7	70756.78125	Entropy-based
69	7	69906.4609375	Entropy-based
70	8	65163.17578125	Entropy-based
71	8	71302.546875	Entropy-based
72	8	71805.6328125	Entropy-based
73	8	70144.515625	Entropy-based
74	8	67860.1015625	Entropy-based
75	8	69832.1484375	Entropy-based
76	8	68163.6875	Entropy-based
77	8	70104.328125	Entropy-based
78	8	70354.984375	Entropy-based
79	8	69477.4765625	Entropy-based
80	9	64476.26171875	Entropy-based
81	9	71086.9375	Entropy-based
82	9	71863.2421875	Entropy-based
83	9	70197.828125	Entropy-based
84	9	67221.234375	Entropy-based
85	9	69446.7265625	Entropy-based
86	9	68205.796875	Entropy-based
87	9	69945.0390625	Entropy-based
88	9	70076.5234375	Entropy-based
89	9	69248.28125	Entropy-based
90	10	64297.5703125	Entropy-based
91	10	70840.171875	Entropy-based
92	10	71805.5078125	Entropy-based
93	10	70164.21875	Entropy-based
94	10	66991.34375	Entropy-based
95	10	69106.7109375	Entropy-based
96	10	68398.703125	Entropy-based
97	10	69111.984375	Entropy-based
98	10	69961.234375	Entropy-based
99	10	69050.7109375	Entropy-based
100	N	10000.0	Entropy-based
101	N	10000.0	Entropy-based
102	N	10000.0	Entropy-based
103	N	10000.0	Entropy-based
104	N	10000.0	Entropy-based
105	N	10000.0	Entropy-based
106	N	10000.0	Entropy-based
107	N	10000.0	Entropy-based
108	N	10000.0	Entropy-based
109	N	10000.0	Entropy-based
0	1	25715.109375	Dual adaptation
1	1	26339.45703125	Dual adaptation
2	1	25913.12109375	Dual adaptation
3	1	25532.705078125	Dual adaptation
4	1	26713.099609375	Dual adaptation
5	1	26245.95703125	Dual adaptation
6	1	26857.857421875	Dual adaptation
7	1	23807.68359375	Dual adaptation
8	1	26062.3984375	Dual adaptation
9	1	23684.42578125	Dual adaptation
10	2	100000.0	Dual adaptation
11	2	100000.0	Dual adaptation
12	2	100000.0	Dual adaptation
13	2	100000.0	Dual adaptation
14	2	100000.0	Dual adaptation
15	2	47495.5625	Dual adaptation
16	2	86730.9609375	Dual adaptation
17	2	100000.0	Dual adaptation
18	2	100000.0	Dual adaptation
19	2	100000.0	Dual adaptation
20	3	100000.0	Dual adaptation
21	3	100000.0	Dual adaptation
22	3	100000.0	Dual adaptation
23	3	100000.0	Dual adaptation
24	3	100000.0	Dual adaptation
25	3	100000.0	Dual adaptation
26	3	70824.9375	Dual adaptation
27	3	100000.0	Dual adaptation
28	3	77559.0859375	Dual adaptation
29	3	100000.0	Dual adaptation
30	4	100000.0	Dual adaptation
31	4	100000.0	Dual adaptation
32	4	100000.0	Dual adaptation
33	4	80090.25	Dual adaptation
34	4	56474.57421875	Dual adaptation
35	4	58978.6171875	Dual adaptation
36	4	54369.16796875	Dual adaptation
37	4	57113.5234375	Dual adaptation
38	4	76643.5546875	Dual adaptation
39	4	100000.0	Dual adaptation
40	5	4969.18603515625	Dual adaptation
41	5	2377.5390625	Dual adaptation
42	5	10690.4521484375	Dual adaptation
43	5	9816.2568359375	Dual adaptation
44	5	12000.015625	Dual adaptation
45	5	11915.03515625	Dual adaptation
46	5	12478.48828125	Dual adaptation
47	5	2282.776123046875	Dual adaptation
48	5	7836.08154296875	Dual adaptation
49	5	10954.0546875	Dual adaptation
50	6	10628.4365234375	Dual adaptation
51	6	7932.1513671875	Dual adaptation
52	6	17906.865234375	Dual adaptation
53	6	14750.37109375	Dual adaptation
54	6	22049.556640625	Dual adaptation
55	6	24070.076171875	Dual adaptation
56	6	19797.52734375	Dual adaptation
57	6	13525.1455078125	Dual adaptation
58	6	20613.66796875	Dual adaptation
59	6	14821.998046875	Dual adaptation
60	7	100000.0	Dual adaptation
61	7	78250.7734375	Dual adaptation
62	7	100000.0	Dual adaptation
63	7	100000.0	Dual adaptation
64	7	55387.86328125	Dual adaptation
65	7	100000.0	Dual adaptation
66	7	47328.73828125	Dual adaptation
67	7	100000.0	Dual adaptation
68	7	100000.0	Dual adaptation
69	7	100000.0	Dual adaptation
70	8	100000.0	Dual adaptation
71	8	100000.0	Dual adaptation
72	8	100000.0	Dual adaptation
73	8	100000.0	Dual adaptation
74	8	81919.5390625	Dual adaptation
75	8	50784.41796875	Dual adaptation
76	8	100000.0	Dual adaptation
77	8	100000.0	Dual adaptation
78	8	100000.0	Dual adaptation
79	8	100000.0	Dual adaptation
80	9	100000.0	Dual adaptation
81	9	100000.0	Dual adaptation
82	9	100000.0	Dual adaptation
83	9	100000.0	Dual adaptation
84	9	67210.9140625	Dual adaptation
85	9	60474.6484375	Dual adaptation
86	9	58799.546875	Dual adaptation
87	9	100000.0	Dual adaptation
88	9	100000.0	Dual adaptation
89	9	100000.0	Dual adaptation
90	10	4652.52880859375	Dual adaptation
91	10	239.2124786376953	Dual adaptation
92	10	18160.70703125	Dual adaptation
93	10	4004.52197265625	Dual adaptation
94	10	14440.0556640625	Dual adaptation
95	10	19155.064453125	Dual adaptation
96	10	17092.615234375	Dual adaptation
97	10	4627.77392578125	Dual adaptation
98	10	11772.5859375	Dual adaptation
99	10	2631.274169921875	Dual adaptation


==> Fig/iid_gaussian/min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	5284.90185546875	GSM
1	1	5462.94140625	GSM
2	1	5323.94677734375	GSM
3	1	5414.59716796875	GSM
4	1	4989.6953125	GSM
5	1	4991.17236328125	GSM
6	1	5475.91162109375	GSM
7	1	4844.4423828125	GSM
8	1	5183.21484375	GSM
9	1	5270.04541015625	GSM
10	2	13069.951171875	GSM
11	2	14020.9453125	GSM
12	2	13867.9248046875	GSM
13	2	11690.697265625	GSM
14	2	13009.5302734375	GSM
15	2	12646.6669921875	GSM
16	2	13274.271484375	GSM
17	2	13529.5576171875	GSM
18	2	13912.056640625	GSM
19	2	13998.9111328125	GSM
20	3	12747.25390625	GSM
21	3	12437.1435546875	GSM
22	3	12659.013671875	GSM
23	3	12064.7861328125	GSM
24	3	11816.3466796875	GSM
25	3	11246.6220703125	GSM
26	3	12299.390625	GSM
27	3	11995.466796875	GSM
28	3	12760.888671875	GSM
29	3	12552.119140625	GSM
30	4	10952.4921875	GSM
31	4	11082.0869140625	GSM
32	4	11278.27734375	GSM
33	4	10942.6240234375	GSM
34	4	10707.0986328125	GSM
35	4	11246.9326171875	GSM
36	4	10793.2705078125	GSM
37	4	10721.876953125	GSM
38	4	11197.544921875	GSM
39	4	11131.8271484375	GSM
40	5	9173.9072265625	GSM
41	5	10093.2236328125	GSM
42	5	10176.61328125	GSM
43	5	9934.4658203125	GSM
44	5	11646.0771484375	GSM
45	5	10138.7412109375	GSM
46	5	9795.5771484375	GSM
47	5	9778.87890625	GSM
48	5	10393.759765625	GSM
49	5	10205.5869140625	GSM
50	6	8834.2275390625	GSM
51	6	9322.625	GSM
52	6	9379.037109375	GSM
53	6	9077.494140625	GSM
54	6	8950.1826171875	GSM
55	6	8776.7001953125	GSM
56	6	8939.51953125	GSM
57	6	8992.3017578125	GSM
58	6	8018.392578125	GSM
59	6	9057.470703125	GSM
60	7	8247.8251953125	GSM
61	7	8759.9951171875	GSM
62	7	8643.8505859375	GSM
63	7	8495.08984375	GSM
64	7	8238.150390625	GSM
65	7	8121.7900390625	GSM
66	7	8270.232421875	GSM
67	7	8746.76953125	GSM
68	7	8736.861328125	GSM
69	7	8568.287109375	GSM
70	8	7464.8818359375	GSM
71	8	8169.79052734375	GSM
72	8	8060.62109375	GSM
73	8	7957.580078125	GSM
74	8	7586.3388671875	GSM
75	8	7531.2666015625	GSM
76	8	7858.23876953125	GSM
77	8	8238.8994140625	GSM
78	8	8254.890625	GSM
79	8	7863.20703125	GSM
80	9	7060.375	GSM
81	9	7796.52978515625	GSM
82	9	7727.89013671875	GSM
83	9	7441.875	GSM
84	9	7119.13037109375	GSM
85	9	7154.77783203125	GSM
86	9	7413.6220703125	GSM
87	9	7647.6201171875	GSM
88	9	7810.03759765625	GSM
89	9	7446.9169921875	GSM
90	10	6563.9111328125	GSM
91	10	7281.8173828125	GSM
92	10	7383.3837890625	GSM
93	10	7279.88525390625	GSM
94	10	6668.2080078125	GSM
95	10	5986.6923828125	GSM
96	10	7038.86328125	GSM
97	10	7157.6064453125	GSM
98	10	7448.173828125	GSM
99	10	7236.232421875	GSM
100	N	3083.87353515625	NUTS
101	N	3085.840576171875	NUTS
102	N	3102.862548828125	NUTS
103	N	3147.808349609375	NUTS
104	N	2994.36962890625	NUTS
105	N	2855.439208984375	NUTS
106	N	3239.82763671875	NUTS
107	N	2995.943359375	NUTS
108	N	3233.20263671875	NUTS
109	N	3221.65185546875	NUTS
0	1	6958.99853515625	Dual
1	1	7199.1318359375	Dual
2	1	7071.861328125	Dual
3	1	7074.63818359375	Dual
4	1	7083.5302734375	Dual
5	1	6825.76318359375	Dual
6	1	7527.0068359375	Dual
7	1	6340.30908203125	Dual
8	1	7317.7080078125	Dual
9	1	6536.91015625	Dual
10	2	24224.900390625	Dual
11	2	24369.5546875	Dual
12	2	24417.8984375	Dual
13	2	21156.208984375	Dual
14	2	24240.009765625	Dual
15	2	11056.2255859375	Dual
16	2	21166.330078125	Dual
17	2	23881.33203125	Dual
18	2	24326.666015625	Dual
19	2	24720.365234375	Dual
20	3	22343.474609375	Dual
21	3	22127.248046875	Dual
22	3	22408.44921875	Dual
23	3	21591.1328125	Dual
24	3	21875.505859375	Dual
25	3	20922.87109375	Dual
26	3	15696.853515625	Dual
27	3	21372.123046875	Dual
28	3	17310.017578125	Dual
29	3	22369.353515625	Dual
30	4	20034.453125	Dual
31	4	20272.82421875	Dual
32	4	20334.548828125	Dual
33	4	16099.16796875	Dual
34	4	11261.3671875	Dual
35	4	12146.8798828125	Dual
36	4	11093.5517578125	Dual
37	4	11243.9404296875	Dual
38	4	15626.6953125	Dual
39	4	20435.736328125	Dual
40	5	899.3814697265625	Dual
41	5	445.2699890136719	Dual
42	5	1998.421630859375	Dual
43	5	1813.1986083984375	Dual
44	5	2664.109130859375	Dual
45	5	2280.843994140625	Dual
46	5	2350.9990234375	Dual
47	5	415.1372985839844	Dual
48	5	1489.9630126953125	Dual
49	5	2067.096435546875	Dual
50	6	1850.3209228515625	Dual
51	6	1384.845947265625	Dual
52	6	3069.527099609375	Dual
53	6	2487.789794921875	Dual
54	6	3787.0029296875	Dual
55	6	4029.6767578125	Dual
56	6	3460.954833984375	Dual
57	6	2292.067138671875	Dual
58	6	3063.58740234375	Dual
59	6	2525.89404296875	Dual
60	7	16318.31640625	Dual
61	7	12755.6962890625	Dual
62	7	16058.19140625	Dual
63	7	15867.353515625	Dual
64	7	8970.619140625	Dual
65	7	15733.728515625	Dual
66	7	7716.1015625	Dual
67	7	16576.958984375	Dual
68	7	16422.19921875	Dual
69	7	16454.630859375	Dual
70	8	15296.5712890625	Dual
71	8	15209.1572265625	Dual
72	8	15021.8173828125	Dual
73	8	14932.2861328125	Dual
74	8	12333.259765625	Dual
75	8	7641.875	Dual
76	8	15386.583984375	Dual
77	8	15359.107421875	Dual
78	8	15528.6513671875	Dual
79	8	15167.5224609375	Dual
80	9	14459.4482421875	Dual
81	9	14516.4384765625	Dual
82	9	14213.13671875	Dual
83	9	14133.662109375	Dual
84	9	9557.4658203125	Dual
85	9	8382.1787109375	Dual
86	9	8462.5693359375	Dual
87	9	14526.05859375	Dual
88	9	14470.333984375	Dual
89	9	14223.677734375	Dual
90	10	634.7606201171875	Dual
91	10	32.601375579833984	Dual
92	10	2428.369873046875	Dual
93	10	548.5792846679688	Dual
94	10	1880.009033203125	Dual
95	10	2196.98291015625	Dual
96	10	2311.5224609375	Dual
97	10	621.3422241210938	Dual
98	10	1611.196044921875	Dual
99	10	361.7229309082031	Dual


==> Fig/independent_gaussian_1000/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.6629800200462341	GSM
1	1	0.6496800184249878	GSM
2	1	0.6529600024223328	GSM
3	1	0.6664999723434448	GSM
4	1	0.6746600270271301	GSM
5	1	0.6427800059318542	GSM
6	1	0.6700199842453003	GSM
7	1	0.6807799935340881	GSM
8	1	0.6369600296020508	GSM
9	1	0.6532999873161316	GSM
10	2	0.6517599821090698	GSM
11	2	0.6458399891853333	GSM
12	2	0.6464400291442871	GSM
13	2	0.6462799906730652	GSM
14	2	0.6483200192451477	GSM
15	2	0.6538400053977966	GSM
16	2	0.6413000226020813	GSM
17	2	0.6555600166320801	GSM
18	2	0.6472399830818176	GSM
19	2	0.6522799730300903	GSM
20	3	0.667959988117218	GSM
21	3	0.65447998046875	GSM
22	3	0.6191200017929077	GSM
23	3	0.6604400277137756	GSM
24	3	0.647059977054596	GSM
25	3	0.6428200006484985	GSM
26	3	0.6441799998283386	GSM
27	3	0.657480001449585	GSM
28	3	0.6372799873352051	GSM
29	3	0.6447399854660034	GSM
30	4	0.6590999960899353	GSM
31	4	0.6498000025749207	GSM
32	4	0.6398599743843079	GSM
33	4	0.6560800075531006	GSM
34	4	0.6631799936294556	GSM
35	4	0.6522799730300903	GSM
36	4	0.6464400291442871	GSM
37	4	0.6634200215339661	GSM
38	4	0.6471800208091736	GSM
39	4	0.6442199945449829	GSM
40	5	0.7484599947929382	GSM
41	5	0.7469599843025208	GSM
42	5	0.7464399933815002	GSM
43	5	0.7549800276756287	GSM
44	5	0.7479000091552734	GSM
45	5	0.7463399767875671	GSM
46	5	0.7504000067710876	GSM
47	5	0.7496399879455566	GSM
48	5	0.7476400136947632	GSM
49	5	0.7467399835586548	GSM
50	6	0.8271399736404419	GSM
51	6	0.8235599994659424	GSM
52	6	0.8228800296783447	GSM
53	6	0.826960027217865	GSM
54	6	0.8268399834632874	GSM
55	6	0.8238400220870972	GSM
56	6	0.8294399976730347	GSM
57	6	0.8269400000572205	GSM
58	6	0.8271600008010864	GSM
59	6	0.8242599964141846	GSM
60	7	0.8716800212860107	GSM
61	7	0.871999979019165	GSM
62	7	0.871999979019165	GSM
63	7	0.8750799894332886	GSM
64	7	0.8732399940490723	GSM
65	7	0.8707200288772583	GSM
66	7	0.8759599924087524	GSM
67	7	0.8743000030517578	GSM
68	7	0.8741000294685364	GSM
69	7	0.8707399964332581	GSM
70	8	0.9034199714660645	GSM
71	8	0.9025599956512451	GSM
72	8	0.903659999370575	GSM
73	8	0.9043200016021729	GSM
74	8	0.9025599956512451	GSM
75	8	0.9009799957275391	GSM
76	8	0.9048200249671936	GSM
77	8	0.9038000106811523	GSM
78	8	0.9039400219917297	GSM
79	8	0.9015799760818481	GSM
80	9	0.9243599772453308	GSM
81	9	0.9227200150489807	GSM
82	9	0.925059974193573	GSM
83	9	0.9250400066375732	GSM
84	9	0.9225999712944031	GSM
85	9	0.9235600233078003	GSM
86	9	0.9247999787330627	GSM
87	9	0.924019992351532	GSM
88	9	0.9240800142288208	GSM
89	9	0.920960009098053	GSM
90	10	0.938979983329773	GSM
91	10	0.9373999834060669	GSM
92	10	0.9397600293159485	GSM
93	10	0.9395599961280823	GSM
94	10	0.9367799758911133	GSM
95	10	0.9389600157737732	GSM
96	10	0.938979983329773	GSM
97	10	0.9389200210571289	GSM
98	10	0.9387800097465515	GSM
99	10	0.9355999827384949	GSM
100	N	0.9998199939727783	NUTS
101	N	0.9997400045394897	NUTS
102	N	0.9997599720954895	NUTS
103	N	0.9998000264167786	NUTS
104	N	0.9998599886894226	NUTS
105	N	0.9996600151062012	NUTS
106	N	0.9997000098228455	NUTS
107	N	0.9998400211334229	NUTS
108	N	0.9995999932289124	NUTS
109	N	0.999779999256134	NUTS
110	AN	0.9696574807167053	NUTS
111	AN	0.9720674753189087	NUTS
112	AN	0.9753574728965759	NUTS
113	AN	0.9639275074005127	NUTS
114	AN	0.9713349938392639	NUTS
115	AN	0.9679049849510193	NUTS
116	AN	0.9688425064086914	NUTS
117	AN	0.9679750204086304	NUTS
118	AN	0.9623900055885315	NUTS
119	AN	0.9655525088310242	NUTS
0	1	0.7241550087928772	ESJD
1	1	0.7246800065040588	ESJD
2	1	0.7246775031089783	ESJD
3	1	0.7248225212097168	ESJD
4	1	0.7270249724388123	ESJD
5	1	0.7247024774551392	ESJD
6	1	0.7233849763870239	ESJD
7	1	0.727649986743927	ESJD
8	1	0.7221624851226807	ESJD
9	1	0.7260774970054626	ESJD
10	2	0.7249475121498108	ESJD
11	2	0.7255275249481201	ESJD
12	2	0.7258524894714355	ESJD
13	2	0.7251024842262268	ESJD
14	2	0.7249475121498108	ESJD
15	2	0.7252699732780457	ESJD
16	2	0.723532497882843	ESJD
17	2	0.7262349724769592	ESJD
18	2	0.7216299772262573	ESJD
19	2	0.7257925271987915	ESJD
20	3	0.7146499752998352	ESJD
21	3	0.714739978313446	ESJD
22	3	0.7163425087928772	ESJD
23	3	0.7126449942588806	ESJD
24	3	0.7138450145721436	ESJD
25	3	0.7162075042724609	ESJD
26	3	0.7157949805259705	ESJD
27	3	0.7158225178718567	ESJD
28	3	0.7139325141906738	ESJD
29	3	0.7160524725914001	ESJD
30	4	0.8422974944114685	ESJD
31	4	0.8321049809455872	ESJD
32	4	0.8389225006103516	ESJD
33	4	0.8475674986839294	ESJD
34	4	0.8311024904251099	ESJD
35	4	0.8426100015640259	ESJD
36	4	0.8353124856948853	ESJD
37	4	0.8381749987602234	ESJD
38	4	0.8304474949836731	ESJD
39	4	0.8505924940109253	ESJD
40	5	0.9323499798774719	ESJD
41	5	0.9382050037384033	ESJD
42	5	0.9234650135040283	ESJD
43	5	0.9241750240325928	ESJD
44	5	0.934737503528595	ESJD
45	5	0.9184575080871582	ESJD
46	5	0.9401350021362305	ESJD
47	5	0.9351375102996826	ESJD
48	5	0.9235249757766724	ESJD
49	5	0.9278900027275085	ESJD
50	6	0.9621250033378601	ESJD
51	6	0.9607549905776978	ESJD
52	6	0.9590175151824951	ESJD
53	6	0.9592599868774414	ESJD
54	6	0.9593150019645691	ESJD
55	6	0.962975025177002	ESJD
56	6	0.9633474946022034	ESJD
57	6	0.9631100296974182	ESJD
58	6	0.9607225060462952	ESJD
59	6	0.9612749814987183	ESJD
60	7	0.9704049825668335	ESJD
61	7	0.9701399803161621	ESJD
62	7	0.9711599946022034	ESJD
63	7	0.9676650166511536	ESJD
64	7	0.9669924974441528	ESJD
65	7	0.9690974950790405	ESJD
66	7	0.9703549742698669	ESJD
67	7	0.971542477607727	ESJD
68	7	0.964959979057312	ESJD
69	7	0.9671674966812134	ESJD
70	8	0.9680975079536438	ESJD
71	8	0.9700999855995178	ESJD
72	8	0.9664649963378906	ESJD
73	8	0.9684299826622009	ESJD
74	8	0.9643549919128418	ESJD
75	8	0.9699125289916992	ESJD
76	8	0.9685325026512146	ESJD
77	8	0.9684600234031677	ESJD
78	8	0.9691349864006042	ESJD
79	8	0.9717174768447876	ESJD
80	9	0.9688249826431274	ESJD
81	9	0.9700949788093567	ESJD
82	9	0.9672150015830994	ESJD
83	9	0.9677475094795227	ESJD
84	9	0.9685974717140198	ESJD
85	9	0.9666000008583069	ESJD
86	9	0.968720018863678	ESJD
87	9	0.9655150175094604	ESJD
88	9	0.9690300226211548	ESJD
89	9	0.9697474837303162	ESJD
90	10	0.9677674770355225	ESJD
91	10	0.9701949954032898	ESJD
92	10	0.9683374762535095	ESJD
93	10	0.9686124920845032	ESJD
94	10	0.9702774882316589	ESJD
95	10	0.9696699976921082	ESJD
96	10	0.9712299704551697	ESJD
97	10	0.9704775214195251	ESJD
98	10	0.9692475199699402	ESJD
99	10	0.9674749970436096	ESJD
0	1	0.8066700100898743	L2HMC
1	1	0.807075023651123	L2HMC
2	1	0.8074625134468079	L2HMC
3	1	0.8084549903869629	L2HMC
4	1	0.809499979019165	L2HMC
5	1	0.8049950003623962	L2HMC
6	1	0.8076599836349487	L2HMC
7	1	0.8090174794197083	L2HMC
8	1	0.8073499798774719	L2HMC
9	1	0.8089699745178223	L2HMC
10	2	0.8089849948883057	L2HMC
11	2	0.8080675005912781	L2HMC
12	2	0.8085324764251709	L2HMC
13	2	0.8071449995040894	L2HMC
14	2	0.8073375225067139	L2HMC
15	2	0.8070600032806396	L2HMC
16	2	0.8073074817657471	L2HMC
17	2	0.8072375059127808	L2HMC
18	2	0.8069949746131897	L2HMC
19	2	0.8086400032043457	L2HMC
20	3	0.8058624863624573	L2HMC
21	3	0.8044400215148926	L2HMC
22	3	0.8038225173950195	L2HMC
23	3	0.8045275211334229	L2HMC
24	3	0.8035724759101868	L2HMC
25	3	0.8058574795722961	L2HMC
26	3	0.8050724864006042	L2HMC
27	3	0.8052924871444702	L2HMC
28	3	0.8046600222587585	L2HMC
29	3	0.8058574795722961	L2HMC
30	4	0.7971150279045105	L2HMC
31	4	0.8044250011444092	L2HMC
32	4	0.8054025173187256	L2HMC
33	4	0.8070725202560425	L2HMC
34	4	0.7960824966430664	L2HMC
35	4	0.805227518081665	L2HMC
36	4	0.8006824851036072	L2HMC
37	4	0.8022000193595886	L2HMC
38	4	0.8035100102424622	L2HMC
39	4	0.7999899983406067	L2HMC
40	5	0.8855174779891968	L2HMC
41	5	0.8933249711990356	L2HMC
42	5	0.8877249956130981	L2HMC
43	5	0.8912525177001953	L2HMC
44	5	0.890815019607544	L2HMC
45	5	0.8819875121116638	L2HMC
46	5	0.8871974945068359	L2HMC
47	5	0.8870949745178223	L2HMC
48	5	0.8890249729156494	L2HMC
49	5	0.8863574862480164	L2HMC
50	6	0.9404699802398682	L2HMC
51	6	0.9407975077629089	L2HMC
52	6	0.9417675137519836	L2HMC
53	6	0.9424225091934204	L2HMC
54	6	0.939300000667572	L2HMC
55	6	0.9459350109100342	L2HMC
56	6	0.9412400126457214	L2HMC
57	6	0.94114750623703	L2HMC
58	6	0.94319748878479	L2HMC
59	6	0.9372624754905701	L2HMC
60	7	0.965737521648407	L2HMC
61	7	0.9631875157356262	L2HMC
62	7	0.9639924764633179	L2HMC
63	7	0.9633824825286865	L2HMC
64	7	0.9604499936103821	L2HMC
65	7	0.9665049910545349	L2HMC
66	7	0.9645875096321106	L2HMC
67	7	0.9661499857902527	L2HMC
68	7	0.9583925008773804	L2HMC
69	7	0.9666324853897095	L2HMC
70	8	0.9687474966049194	L2HMC
71	8	0.9718549847602844	L2HMC
72	8	0.9686650037765503	L2HMC
73	8	0.9720349907875061	L2HMC
74	8	0.9715074896812439	L2HMC
75	8	0.9722874760627747	L2HMC
76	8	0.9684000015258789	L2HMC
77	8	0.9714475274085999	L2HMC
78	8	0.9662625193595886	L2HMC
79	8	0.9696149826049805	L2HMC
80	9	0.9690924882888794	L2HMC
81	9	0.9679625034332275	L2HMC
82	9	0.9691575169563293	L2HMC
83	9	0.9683824777603149	L2HMC
84	9	0.9712824821472168	L2HMC
85	9	0.9692050218582153	L2HMC
86	9	0.9653674960136414	L2HMC
87	9	0.9708700180053711	L2HMC
88	9	0.9687175154685974	L2HMC
89	9	0.967597484588623	L2HMC
90	10	0.9689974784851074	L2HMC
91	10	0.9727550148963928	L2HMC
92	10	0.9714900255203247	L2HMC
93	10	0.9712675213813782	L2HMC
94	10	0.9712200164794922	L2HMC
95	10	0.971637487411499	L2HMC
96	10	0.9722899794578552	L2HMC
97	10	0.9691399931907654	L2HMC
98	10	0.9709399938583374	L2HMC
99	10	0.9688050150871277	L2HMC


==> Fig/independent_gaussian_1000/_cpu_time.csv <==
	variable	value	Sampler
0	1	8.228349924087524	GSM
1	1	8.26453948020935	GSM
2	1	7.753692626953125	GSM
3	1	7.629456043243408	GSM
4	1	7.167751312255859	GSM
5	1	7.0393571853637695	GSM
6	1	7.535122632980347	GSM
7	1	8.29247760772705	GSM
8	1	7.914605617523193	GSM
9	1	8.145443677902222	GSM
10	2	9.362080097198486	GSM
11	2	9.157102823257446	GSM
12	2	8.388458490371704	GSM
13	2	8.22238802909851	GSM
14	2	7.267513036727905	GSM
15	2	7.447648525238037	GSM
16	2	8.24988079071045	GSM
17	2	9.691776990890503	GSM
18	2	8.721925735473633	GSM
19	2	8.994699001312256	GSM
20	3	9.872504234313965	GSM
21	3	10.42335844039917	GSM
22	3	9.184393644332886	GSM
23	3	8.909314632415771	GSM
24	3	8.162232875823975	GSM
25	3	8.54135012626648	GSM
26	3	8.373135805130005	GSM
27	3	9.449936389923096	GSM
28	3	9.225811243057251	GSM
29	3	9.70383095741272	GSM
30	4	10.75464677810669	GSM
31	4	10.05728793144226	GSM
32	4	8.267559289932251	GSM
33	4	9.883797407150269	GSM
34	4	8.23991322517395	GSM
35	4	8.747774362564087	GSM
36	4	9.32750940322876	GSM
37	4	10.589656352996826	GSM
38	4	10.162299871444702	GSM
39	4	10.065532207489014	GSM
40	5	9.084982872009277	GSM
41	5	11.506194591522217	GSM
42	5	9.052605152130127	GSM
43	5	10.043722867965698	GSM
44	5	10.352592468261719	GSM
45	5	8.978714942932129	GSM
46	5	9.45493221282959	GSM
47	5	10.317379474639893	GSM
48	5	11.009181022644043	GSM
49	5	10.73197865486145	GSM
50	6	9.973327875137329	GSM
51	6	11.251742362976074	GSM
52	6	9.795653820037842	GSM
53	6	10.922866344451904	GSM
54	6	10.60127305984497	GSM
55	6	10.222358465194702	GSM
56	6	12.025999307632446	GSM
57	6	11.442089319229126	GSM
58	6	11.34015703201294	GSM
59	6	10.884284973144531	GSM
60	7	11.831364870071411	GSM
61	7	11.932515859603882	GSM
62	7	10.369018793106079	GSM
63	7	11.551752090454102	GSM
64	7	11.640543699264526	GSM
65	7	10.203219175338745	GSM
66	7	12.44939112663269	GSM
67	7	12.058227777481079	GSM
68	7	12.669376134872437	GSM
69	7	12.223287582397461	GSM
70	8	13.713435649871826	GSM
71	8	12.048404455184937	GSM
72	8	12.528033971786499	GSM
73	8	11.993077754974365	GSM
74	8	11.084570407867432	GSM
75	8	9.399061918258667	GSM
76	8	13.41602087020874	GSM
77	8	12.613085746765137	GSM
78	8	12.313688278198242	GSM
79	8	12.949285984039307	GSM
80	9	13.605234861373901	GSM
81	9	13.95872187614441	GSM
82	9	13.261760234832764	GSM
83	9	12.775923252105713	GSM
84	9	12.071249961853027	GSM
85	9	10.258836030960083	GSM
86	9	12.754968404769897	GSM
87	9	13.709077596664429	GSM
88	9	13.413081169128418	GSM
89	9	13.486327409744263	GSM
90	10	14.334244966506958	GSM
91	10	13.82118558883667	GSM
92	10	12.216342687606812	GSM
93	10	11.979172706604004	GSM
94	10	11.306133508682251	GSM
95	10	10.397613048553467	GSM
96	10	14.931772232055664	GSM
97	10	13.298816919326782	GSM
98	10	14.113650560379028	GSM
99	10	13.004235029220581	GSM
100	N	219.36942529678345	NUTS
101	N	224.48996376991272	NUTS
102	N	218.3233666419983	NUTS
103	N	179.70344758033752	NUTS
104	N	185.3803687095642	NUTS
105	N	164.50459790229797	NUTS
106	N	215.3390555381775	NUTS
107	N	218.86924028396606	NUTS
108	N	222.45215916633606	NUTS
109	N	216.61233806610107	NUTS
110	AN	535.4834506511688	NUTS
111	AN	644.7657544612885	NUTS
112	AN	879.6576488018036	NUTS
113	AN	746.0516662597656	NUTS
114	AN	708.1244950294495	NUTS
115	AN	934.1621437072754	NUTS
116	AN	481.5658745765686	NUTS
117	AN	1123.6090729236603	NUTS
118	AN	471.7134976387024	NUTS
119	AN	478.3667061328888	NUTS
0	1	92.31234359741211	ESJD
1	1	220.7904016971588	ESJD
2	1	146.67596650123596	ESJD
3	1	222.85993337631226	ESJD
4	1	771.9307754039764	ESJD
5	1	467.98304414749146	ESJD
6	1	415.72928047180176	ESJD
7	1	728.1670544147491	ESJD
8	1	658.1739699840546	ESJD
9	1	867.6000337600708	ESJD
10	2	297.65881872177124	ESJD
11	2	5260.307509899139	ESJD
12	2	1558.4164099693298	ESJD
13	2	439.6280822753906	ESJD
14	2	244.8168807029724	ESJD
15	2	828.800831079483	ESJD
16	2	396.13201355934143	ESJD
17	2	731.8368902206421	ESJD
18	2	436.62494230270386	ESJD
19	2	552.0327234268188	ESJD
20	3	412.7187798023224	ESJD
21	3	5369.416616201401	ESJD
22	3	824.4100542068481	ESJD
23	3	672.4759600162506	ESJD
24	3	303.5087695121765	ESJD
25	3	73.83582186698914	ESJD
26	3	1263.8362963199615	ESJD
27	3	282.80620646476746	ESJD
28	3	109.57587766647339	ESJD
29	3	191.64552187919617	ESJD
30	4	88.17531085014343	ESJD
31	4	1500.5289504528046	ESJD
32	4	868.507999420166	ESJD
33	4	152.10242629051208	ESJD
34	4	75.65852689743042	ESJD
35	4	94.56072521209717	ESJD
36	4	431.0411581993103	ESJD
37	4	364.2121260166168	ESJD
38	4	855.785425901413	ESJD
39	4	2430.18932390213	ESJD
40	5	1511.9556155204773	ESJD
41	5	476.44887232780457	ESJD
42	5	100.83624029159546	ESJD
43	5	1239.6076521873474	ESJD
44	5	1894.993616104126	ESJD
45	5	556.3099210262299	ESJD
46	5	918.2504062652588	ESJD
47	5	219.42591500282288	ESJD
48	5	200.56804370880127	ESJD
49	5	142.73566102981567	ESJD
50	6	145.3422133922577	ESJD
51	6	94.09024500846863	ESJD
52	6	143.83708143234253	ESJD
53	6	115.88552212715149	ESJD
54	6	972.3098556995392	ESJD
55	6	1693.205054283142	ESJD
56	6	1092.014063835144	ESJD
57	6	338.37121319770813	ESJD
58	6	342.5967872142792	ESJD
59	6	301.644492149353	ESJD
60	7	150.9361448287964	ESJD
61	7	560.087559223175	ESJD
62	7	829.0059525966644	ESJD
63	7	271.47913432121277	ESJD
64	7	3556.286853313446	ESJD
65	7	1451.220275402069	ESJD
66	7	655.4342379570007	ESJD
67	7	159.61129665374756	ESJD
68	7	132.14125609397888	ESJD
69	7	129.51841235160828	ESJD
70	8	416.8789894580841	ESJD
71	8	158.48114204406738	ESJD
72	8	793.6581428050995	ESJD
73	8	515.6528780460358	ESJD
74	8	6386.196508169174	ESJD
75	8	834.0782585144043	ESJD
76	8	230.34107518196106	ESJD
77	8	100.232656955719	ESJD
78	8	896.2488796710968	ESJD
79	8	208.42448449134827	ESJD
80	9	2406.628256082535	ESJD
81	9	608.0489549636841	ESJD
82	9	279.11307311058044	ESJD
83	9	594.9410274028778	ESJD
84	9	149.57495617866516	ESJD
85	9	142.5983374118805	ESJD
86	9	103.36297750473022	ESJD
87	9	145.7273142337799	ESJD
88	9	865.627658367157	ESJD
89	9	214.4130299091339	ESJD
90	10	638.2045621871948	ESJD
91	10	733.362336397171	ESJD
92	10	994.246030330658	ESJD
93	10	1352.8858597278595	ESJD
94	10	629.5021126270294	ESJD
95	10	552.1115896701813	ESJD
96	10	442.6314616203308	ESJD
97	10	124.81515407562256	ESJD
98	10	361.4637303352356	ESJD
99	10	1008.9035425186157	ESJD
0	1	95.58508968353271	L2HMC
1	1	62.58153223991394	L2HMC
2	1	444.5033140182495	L2HMC
3	1	816.593457698822	L2HMC
4	1	765.0208735466003	L2HMC
5	1	126.01259160041809	L2HMC
6	1	164.26154232025146	L2HMC
7	1	404.01350259780884	L2HMC
8	1	805.9189603328705	L2HMC
9	1	500.5499589443207	L2HMC
10	2	590.826518535614	L2HMC
11	2	1479.5974469184875	L2HMC
12	2	56.41212201118469	L2HMC
13	2	169.01203680038452	L2HMC
14	2	416.9236145019531	L2HMC
15	2	56.18923759460449	L2HMC
16	2	57.51326847076416	L2HMC
17	2	63.74453687667847	L2HMC
18	2	877.3770110607147	L2HMC
19	2	89.71882247924805	L2HMC
20	3	98.19139051437378	L2HMC
21	3	91.72107458114624	L2HMC
22	3	71.66591119766235	L2HMC
23	3	61.160407304763794	L2HMC
24	3	664.8934354782104	L2HMC
25	3	665.396960735321	L2HMC
26	3	63.60078239440918	L2HMC
27	3	667.3460381031036	L2HMC
28	3	90.320237159729	L2HMC
29	3	105.15008330345154	L2HMC
30	4	105.66466689109802	L2HMC
31	4	1053.4315385818481	L2HMC
32	4	746.7406604290009	L2HMC
33	4	66.87806010246277	L2HMC
34	4	1117.077032327652	L2HMC
35	4	242.3204939365387	L2HMC
36	4	99.78466773033142	L2HMC
37	4	161.94284343719482	L2HMC
38	4	945.1754565238953	L2HMC
39	4	106.67143058776855	L2HMC
40	5	190.40993857383728	L2HMC
41	5	103.56490921974182	L2HMC
42	5	198.1284806728363	L2HMC
43	5	69.02448105812073	L2HMC
44	5	153.4746434688568	L2HMC
45	5	400.8648862838745	L2HMC
46	5	1191.0224497318268	L2HMC
47	5	178.22808361053467	L2HMC
48	5	546.971168756485	L2HMC
49	5	103.31841444969177	L2HMC
50	6	471.898818731308	L2HMC
51	6	82.11558175086975	L2HMC
52	6	406.4675884246826	L2HMC
53	6	919.0131595134735	L2HMC
54	6	125.88681149482727	L2HMC
55	6	120.94778823852539	L2HMC
56	6	108.12743043899536	L2HMC
57	6	144.74202179908752	L2HMC
58	6	100.34991598129272	L2HMC
59	6	138.9505593776703	L2HMC
60	7	113.67008423805237	L2HMC
61	7	819.4030573368073	L2HMC
62	7	538.704094171524	L2HMC
63	7	522.3903379440308	L2HMC
64	7	86.79238414764404	L2HMC
65	7	99.0981764793396	L2HMC
66	7	306.70779943466187	L2HMC
67	7	78.35445070266724	L2HMC
68	7	318.203893661499	L2HMC
69	7	106.02642273902893	L2HMC
70	8	198.3472228050232	L2HMC
71	8	665.4026443958282	L2HMC
72	8	610.2086601257324	L2HMC
73	8	90.58510661125183	L2HMC
74	8	104.07669067382812	L2HMC
75	8	345.0089023113251	L2HMC
76	8	105.22464847564697	L2HMC
77	8	113.2419946193695	L2HMC
78	8	117.07699751853943	L2HMC
79	8	125.8159008026123	L2HMC
80	9	228.40271830558777	L2HMC
81	9	105.72503972053528	L2HMC
82	9	654.1147978305817	L2HMC
83	9	1298.2422504425049	L2HMC
84	9	113.3287501335144	L2HMC
85	9	115.76999926567078	L2HMC
86	9	592.6184904575348	L2HMC
87	9	354.7177710533142	L2HMC
88	9	1524.9466800689697	L2HMC
89	9	115.8466591835022	L2HMC
90	10	777.0521147251129	L2HMC
91	10	189.06545782089233	L2HMC
92	10	435.5306627750397	L2HMC
93	10	209.1430413722992	L2HMC
94	10	142.14781212806702	L2HMC
95	10	951.1443016529083	L2HMC
96	10	177.50700879096985	L2HMC
97	10	813.839715719223	L2HMC
98	10	1441.940577507019	L2HMC
99	10	108.36109757423401	L2HMC


==> Fig/independent_gaussian_1000/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	25.280791103412962	GSM
1	1	25.309106040328707	GSM
2	1	26.64314980340296	GSM
3	1	27.266132166809406	GSM
4	1	28.829865943438552	GSM
5	1	29.321055461632035	GSM
6	1	27.13864208669657	GSM
7	1	24.671731705878113	GSM
8	1	26.467600719623192	GSM
9	1	25.595378964934532	GSM
10	2	57.54786271872782	GSM
11	2	58.74730124889368	GSM
12	2	63.559656653946305	GSM
13	2	65.30620539014554	GSM
14	2	74.25514970904784	GSM
15	2	71.44941455680703	GSM
16	2	65.3822258201631	GSM
17	2	55.54097788159234	GSM
18	2	61.5978101824243	GSM
19	2	59.94774410837241	GSM
20	3	98.30864258948765	GSM
21	3	93.60978989007322	GSM
22	3	104.30720308651604	GSM
23	3	110.65546111265104	GSM
24	3	119.98825385310178	GSM
25	3	112.95037716518726	GSM
26	3	116.540786071501	GSM
27	3	103.21217736261661	GSM
28	3	106.44926334103415	GSM
29	3	101.15168980514568	GSM
30	4	143.0141257062066	GSM
31	4	152.99578442409575	GSM
32	4	185.4474754011034	GSM
33	4	157.45957953959038	GSM
34	4	189.61327989267346	GSM
35	4	174.11843751128518	GSM
36	4	165.3268652928079	GSM
37	4	147.57888644238622	GSM
38	4	152.01838804751574	GSM
39	4	154.29999529583446	GSM
40	5	242.70230556580498	GSM
41	5	190.45869740453048	GSM
42	5	242.10747429151988	GSM
43	5	221.1208427432025	GSM
44	5	212.53090531233994	GSM
45	5	243.83168192002753	GSM
46	5	232.5094495126442	GSM
47	5	212.862160677351	GSM
48	5	200.14077176096285	GSM
49	5	205.15319474977784	GSM
50	6	260.89258447450993	GSM
51	6	228.8230892788262	GSM
52	6	263.19394148121194	GSM
53	6	236.36972929261393	GSM
54	6	245.9579632160711	GSM
55	6	253.22062141569816	GSM
56	6	216.35602949737194	GSM
57	6	226.13949503372476	GSM
58	6	230.75929833248486	GSM
59	6	239.19248856567071	GSM
60	7	239.73791603600338	GSM
61	7	236.87378901455364	GSM
62	7	272.2810763476805	GSM
63	7	244.35577240443857	GSM
64	7	244.9654902563349	GSM
65	7	276.39381659754434	GSM
66	7	228.35271749477192	GSM
67	7	234.33953434674277	GSM
68	7	225.4652380544199	GSM
69	7	232.57247886915596	GSM
70	8	218.64324697394662	GSM
71	8	247.13768177099638	GSM
72	8	237.8220229544629	GSM
73	8	247.42835416068039	GSM
74	8	270.9838223121893	GSM
75	8	316.44515415718064	GSM
76	8	222.80494273502435	GSM
77	8	236.0280467411409	GSM
78	8	244.501783866867	GSM
79	8	231.91189920130344	GSM
80	9	228.05818406406183	GSM
81	9	220.56816065923513	GSM
82	9	232.6696329959445	GSM
83	9	240.1255567254691	GSM
84	9	257.4984273113522	GSM
85	9	301.28705467751195	GSM
86	9	242.0730635592234	GSM
87	9	224.76985993000804	GSM
88	9	231.97374464392428	GSM
89	9	229.74530545043356	GSM
90	10	221.5979777579925	GSM
91	10	227.82594783869672	GSM
92	10	258.2922564828723	GSM
93	10	261.87337339732045	GSM
94	10	281.6390785578676	GSM
95	10	304.64011446718985	GSM
96	10	211.3098118182565	GSM
97	10	237.50792886699276	GSM
98	10	225.7055005595644	GSM
99	10	243.88315874707104	GSM
100	N	22.67966286844236	NUTS
101	N	22.17671393155834	NUTS
102	N	22.796619274060475	NUTS
103	N	27.694207851417907	NUTS
104	N	26.859885136798503	NUTS
105	N	30.231582815415816	NUTS
106	N	23.108994467037153	NUTS
107	N	22.747203213562884	NUTS
108	N	22.371506135972417	NUTS
109	N	22.992898071375762	NUTS
110	AN	63.508513234433735	NUTS
111	AN	51.64759656058836	NUTS
112	AN	35.59945625099735	NUTS
113	AN	48.926744027323856	NUTS
114	AN	47.58790352937665	NUTS
115	AN	36.942617257314176	NUTS
116	AN	71.47061370163095	NUTS
117	AN	30.914106988623413	NUTS
118	AN	79.0422182885209	NUTS
119	AN	75.84011649145101	NUTS
0	1	11.757891927258367	ESJD
1	1	4.939074505767602	ESJD
2	1	7.403753066182109	ESJD
3	1	4.856636152481426	ESJD
4	1	1.4030623614335862	ESJD
5	1	2.3231894198570298	ESJD
6	1	2.636917402522046	ESJD
7	1	1.500103641303333	ESJD
8	1	1.6550861085450608	ESJD
9	1	1.2475116924934928	ESJD
10	2	9.719671698348176	ESJD
11	2	0.5410915806941722	ESJD
12	2	1.8351478733486637	ESJD
13	2	6.485962220735314	ESJD
14	2	11.625508998550112	ESJD
15	2	3.4523237804101257	ESJD
16	2	7.236113721464533	ESJD
17	2	3.939809722947742	ESJD
18	2	6.584963205547259	ESJD
19	2	5.158641233899181	ESJD
20	3	12.862387388011774	ESJD
21	3	0.9884742892594387	ESJD
22	3	6.483855855171408	ESJD
23	3	8.00633871338671	ESJD
24	3	17.662609368927743	ESJD
25	3	72.75667409516248	ESJD
26	3	4.290964096905519	ESJD
27	3	19.13530496894058	ESJD
28	3	49.12457265865442	ESJD
29	3	27.758078423217906	ESJD
30	4	102.43025228782403	ESJD
31	4	6.3199354406913	ESJD
32	4	10.61410551546954	ESJD
33	4	59.81798686184106	ESJD
34	4	120.60582923284363	ESJD
35	4	93.70229152484829	ESJD
36	4	21.451604419146847	ESJD
37	4	24.91369312676595	ESJD
38	4	10.904043469244588	ESJD
39	4	3.5876030734513744	ESJD
40	5	7.24527820132405	ESJD
41	5	22.089619327525497	ESJD
42	5	112.37542764617002	ESJD
43	5	9.116519413720546	ESJD
44	5	5.680549727064889	ESJD
45	5	20.78370212447613	ESJD
46	5	11.799524285339736	ESJD
47	5	49.26473685115285	ESJD
48	5	57.06378088353098	ESJD
49	5	76.5780935599848	ESJD
50	6	91.46067990841618	ESJD
51	6	138.72827664427552	ESJD
52	6	93.68694840280892	ESJD
53	6	118.42105796231462	ESJD
54	6	13.7622857325253	ESJD
55	6	7.8751911605933005	ESJD
56	6	12.172609834463842	ESJD
57	6	38.90522217346729	ESJD
58	6	39.67949749298878	ESJD
59	6	44.55429152663156	ESJD
60	7	110.54623061908673	ESJD
61	7	30.3577917494859	ESJD
62	7	20.314797303776032	ESJD
63	7	63.97716305961002	ESJD
64	7	5.057159258010466	ESJD
65	7	11.69779961878749	ESJD
66	7	25.419327067131352	ESJD
67	7	105.58113216013604	ESJD
68	7	131.25113205212887	ESJD
69	7	134.21125081282045	ESJD
70	8	51.59260034118978	ESJD
71	8	134.64752635405944	ESJD
72	8	27.767864043274827	ESJD
73	8	41.399447282284235	ESJD
74	8	3.4743694202006266	ESJD
75	8	25.638570482389206	ESJD
76	8	95.41119476905662	ESJD
77	8	214.96748039183453	ESJD
78	8	24.21092853816236	ESJD
79	8	102.34221329097464	ESJD
80	9	10.61975268112347	ESJD
81	9	42.09019072469838	ESJD
82	9	93.18987957819526	ESJD
83	9	43.07279588594741	ESJD
84	9	176.54017059987248	ESJD
85	9	180.28278489930804	ESJD
86	9	242.41861041448138	ESJD
87	9	178.99230831586036	ESJD
88	9	29.700147959395935	ESJD
89	9	120.36896190060118	ESJD
90	10	45.81603711205291	ESJD
91	10	38.68252463030965	ESJD
92	10	28.33596223600761	ESJD
93	10	21.464473305764578	ESJD
94	10	44.84101499528943	ESJD
95	10	50.825202945863	ESJD
96	10	63.663254464209274	ESJD
97	10	231.41423908149696	ESJD
98	10	80.21778640310092	ESJD
99	10	28.623717823814808	ESJD
0	1	9.747731534840717	L2HMC
1	1	14.983954171021201	L2HMC
2	1	2.0989325691998144	L2HMC
3	1	1.1355060678356113	L2HMC
4	1	1.2158048505986687	L2HMC
5	1	7.410825282967905	L2HMC
6	1	5.746583245351327	L2HMC
7	1	2.317243876557713	L2HMC
8	1	1.1630819457248072	L2HMC
9	1	1.8524987804058703	L2HMC
10	2	4.152313408478329	L2HMC
11	2	1.6617928267914766	L2HMC
12	2	43.39974532477633	L2HMC
13	2	14.430458260547844	L2HMC
14	2	5.923730578352573	L2HMC
15	2	43.740517634761915	L2HMC
16	2	42.97623277205496	L2HMC
17	2	38.60514271395869	L2HMC
18	2	2.8228354364727735	L2HMC
19	2	27.408717735101344	L2HMC
20	3	46.677445121999455	L2HMC
21	3	49.9528225483939	L2HMC
22	3	63.384320959218755	L2HMC
23	3	74.46400742139545	L2HMC
24	3	6.870441313410597	L2HMC
25	3	6.862302569569155	L2HMC
26	3	71.92960722566748	L2HMC
27	3	6.840938848571803	L2HMC
28	3	50.71121564193247	L2HMC
29	3	43.18130271967134	L2HMC
30	4	76.3387916283756	L2HMC
31	4	7.609376808978495	L2HMC
32	4	10.477703781271675	L2HMC
33	4	117.66589936650938	L2HMC
34	4	7.016077054977368	L2HMC
35	4	32.044441541858745	L2HMC
36	4	80.50148043055292	L2HMC
37	4	49.144093130450706	L2HMC
38	4	8.380102273621887	L2HMC
39	4	72.11946425947131	L2HMC
40	5	60.500064034710775	L2HMC
41	5	107.2751616982511	L2HMC
42	5	57.65205794566789	L2HMC
43	5	165.53588154746768	L2HMC
44	5	71.97691168845485	L2HMC
45	5	29.197152660963358	L2HMC
46	5	9.680660336552508	L2HMC
47	5	64.95523289688347	L2HMC
48	5	20.54739742485147	L2HMC
49	5	109.76341527939343	L2HMC
50	6	28.706377981183664	L2HMC
51	6	163.76748502479023	L2HMC
52	6	32.77033034801415	L2HMC
53	6	14.674342715222332	L2HMC
54	6	109.77094963055615	L2HMC
55	6	109.64391056419852	L2HMC
56	6	124.65557045713824	L2HMC
57	6	92.1183787879703	L2HMC
58	6	131.53385335442772	L2HMC
59	6	95.99739404651936	L2HMC
60	7	138.07519926158295	L2HMC
61	7	19.871105178516277	L2HMC
62	7	29.998497600831367	L2HMC
63	7	30.949436367963063	L2HMC
64	7	188.13499284148583	L2HMC
65	7	161.8957266323395	L2HMC
66	7	52.50333908505796	L2HMC
67	7	199.98010214056808	L2HMC
68	7	50.710978041105356	L2HMC
69	7	147.77717432583356	L2HMC
70	8	99.382191299962	L2HMC
71	8	29.82959501802431	L2HMC
72	8	33.30994930006706	L2HMC
73	8	216.8098368729026	L2HMC
74	8	190.15237282594194	L2HMC
75	8	57.3886063387967	L2HMC
76	8	190.78914488149888	L2HMC
77	8	174.9804636111621	L2HMC
78	8	172.226868769051	L2HMC
79	8	159.59049179225923	L2HMC
80	9	106.71608604943953	L2HMC
81	9	236.95920616910374	L2HMC
82	9	38.700109731627734	L2HMC
83	9	18.980110408208645	L2HMC
84	9	216.67150920835385	L2HMC
85	9	215.26204437093557	L2HMC
86	9	42.63744498039858	L2HMC
87	9	70.57015004856525	L2HMC
88	9	16.220205953450975	L2HMC
89	9	217.51709616705594	L2HMC
90	10	37.06502122472017	L2HMC
91	10	148.93617200848297	L2HMC
92	10	65.42943994386229	L2HMC
93	10	135.0057711356624	L2HMC
94	10	200.6294481949605	L2HMC
95	10	29.62827161953994	L2HMC
96	10	158.32213755341965	L2HMC
97	10	35.69468698216277	L2HMC
98	10	19.941155263979685	L2HMC
99	10	271.1080370240765	L2HMC


==> Fig/independent_gaussian_1000/_median_ess_per_sec.csv <==
	variable	value	Sampler
0	1	25.557196540435076	GSM
1	1	25.520578977763986	GSM
2	1	26.926831068236293	GSM
3	1	27.503950249401115	GSM
4	1	29.092853953441836	GSM
5	1	29.64352435973008	GSM
6	1	27.384964749587837	GSM
7	1	24.939120510372682	GSM
8	1	26.75638118532743	GSM
9	1	25.85172296116898	GSM
10	2	58.23190111087031	GSM
11	2	59.33536041092622	GSM
12	2	64.11164974052649	GSM
13	2	65.83338633368125	GSM
14	2	74.86420682996896	GSM
15	2	72.15898992826041	GSM
16	2	65.93782392883197	GSM
17	2	56.0383641344081	GSM
18	2	62.24350283338374	GSM
19	2	60.42894387611128	GSM
20	3	99.0642881023517	GSM
21	3	94.33515105904027	GSM
22	3	104.73466678472865	GSM
23	3	111.32238828481003	GSM
24	3	120.69737284943785	GSM
25	3	113.84470098955147	GSM
26	3	117.5311716629493	GSM
27	3	103.90230555093152	GSM
28	3	107.43042719017697	GSM
29	3	101.98456940065847	GSM
30	4	143.87339613070404	GSM
31	4	154.17523972684654	GSM
32	4	186.44643674850204	GSM
33	4	158.37129697951192	GSM
34	4	190.74090887218983	GSM
35	4	175.18124272212467	GSM
36	4	166.53367520047973	GSM
37	4	148.39446708656416	GSM
38	4	153.14439999741927	GSM
39	4	155.37307789477555	GSM
40	5	243.9991690368606	GSM
41	5	191.38173111339677	GSM
42	5	243.76839336161893	GSM
43	5	222.37080965826985	GSM
44	5	213.52261088408804	GSM
45	5	245.06845291993034	GSM
46	5	233.7504054531801	GSM
47	5	214.0480105640711	GSM
48	5	201.42034342972167	GSM
49	5	206.41788528564555	GSM
50	6	261.88829444379144	GSM
51	6	230.04347318644955	GSM
52	6	264.6737785544693	GSM
53	6	237.65314284409627	GSM
54	6	247.23558652765743	GSM
55	6	254.42475469601308	GSM
56	6	217.734543041703	GSM
57	6	227.48924587866946	GSM
58	6	231.90445055727574	GSM
59	6	240.45493665118724	GSM
60	7	241.02473743681554	GSM
61	7	238.09151357063962	GSM
62	7	273.6826868071943	GSM
63	7	245.80414153847678	GSM
64	7	246.22191681673465	GSM
65	7	277.9364660265029	GSM
66	7	229.65377611929065	GSM
67	7	235.60876625896304	GSM
68	7	226.68346726612353	GSM
69	7	233.91259421242617	GSM
70	8	219.97179764540402	GSM
71	8	248.50183858919354	GSM
72	8	239.14285951898916	GSM
73	8	249.0523785503473	GSM
74	8	272.54571109758143	GSM
75	8	318.3601609668666	GSM
76	8	224.1569949069563	GSM
77	8	237.48184753427378	GSM
78	8	245.9648406369411	GSM
79	8	233.26614367818442	GSM
80	9	229.53099685056333	GSM
81	9	221.9505498844068	GSM
82	9	233.952434579596	GSM
83	9	241.6025915374407	GSM
84	9	258.992637717208	GSM
85	9	303.1571912843149	GSM
86	9	243.42337223774663	GSM
87	9	226.0004221562354	GSM
88	9	233.26661004711463	GSM
89	9	231.24030009887431	GSM
90	10	222.91328120648186	GSM
91	10	229.33857133004798	GSM
92	10	259.7495248887787	GSM
93	10	263.44708863645644	GSM
94	10	283.4137306181491	GSM
95	10	306.45730165154237	GSM
96	10	212.53928920927748	GSM
97	10	238.87571530368058	GSM
98	10	227.03310213276055	GSM
99	10	245.4978295482807	GSM
100	N	22.792601991984675	NUTS
101	N	22.27271061936946	NUTS
102	N	22.901808802714584	NUTS
103	N	27.823617561731638	NUTS
104	N	26.971572204786742	NUTS
105	N	30.39428723426675	NUTS
106	N	23.219197221349145	NUTS
107	N	22.84469025210159	NUTS
108	N	22.476742948857183	NUTS
109	N	23.08271100639802	NUTS
110	AN	63.6092946811981	NUTS
111	AN	51.75066512101543	NUTS
112	AN	35.63742268144105	NUTS
113	AN	49.00337400412106	NUTS
114	AN	47.668665391911325	NUTS
115	AN	37.029085533907406	NUTS
116	AN	71.54769379094924	NUTS
117	AN	30.969852995183345	NUTS
118	AN	79.25450120866472	NUTS
119	AN	76.01708176890384	NUTS
0	1	9.461775046678337	ESJD
1	1	3.973136932242225	ESJD
2	1	6.071963289070062	ESJD
3	1	3.929234118010556	ESJD
4	1	1.1471999273249829	ESJD
5	1	1.8423142788282223	ESJD
6	1	2.1922112955966386	ESJD
7	1	1.235644499128757	ESJD
8	1	1.3227800778938363	ESJD
9	1	1.0287167758680327	ESJD
10	2	7.865130206000189	ESJD
11	2	0.4280293568012783	ESJD
12	2	1.4525388631111595	ESJD
13	2	5.151096719618502	ESJD
14	2	9.24680686871857	ESJD
15	2	2.779082379940233	ESJD
16	2	5.758296977493544	ESJD
17	2	3.239984439707423	ESJD
18	2	5.226656848969151	ESJD
19	2	4.1411884408084045	ESJD
20	3	9.63866836916783	ESJD
21	3	0.7487336116147082	ESJD
22	3	4.949406319355094	ESJD
23	3	6.073367445606426	ESJD
24	3	13.185817051780049	ESJD
25	3	56.02717482378977	ESJD
26	3	3.318411543718128	ESJD
27	3	14.551150815112765	ESJD
28	3	35.72275223407679	ESJD
29	3	20.94821688835723	ESJD
30	4	66.39787559425402	ESJD
31	4	3.9772320970521537	ESJD
32	4	6.691291771137789	ESJD
33	4	37.16481410783463	ESJD
34	4	73.93944079172745	ESJD
35	4	58.84443874826083	ESJD
36	4	13.641421020163344	ESJD
37	4	15.448760023341908	ESJD
38	4	6.855340441529058	ESJD
39	4	2.2533908984149535	ESJD
40	5	4.054007557673894	ESJD
41	5	11.240981437359043	ESJD
42	5	60.930668512460336	ESJD
43	5	4.906416545112954	ESJD
44	5	2.9080538115650945	ESJD
45	5	11.452462318935938	ESJD
46	5	5.893332998274348	ESJD
47	5	25.786457542824113	ESJD
48	5	31.50435862703547	ESJD
49	5	41.36017571846459	ESJD
50	6	41.92301699428936	ESJD
51	6	64.92024302536187	ESJD
52	6	44.415401949840096	ESJD
53	6	56.814582425611945	ESJD
54	6	6.253873290571471	ESJD
55	6	3.30412954621426	ESJD
56	6	5.356414558210225	ESJD
57	6	17.261465311387596	ESJD
58	6	17.939747490018085	ESJD
59	6	20.385267013529287	ESJD
60	7	51.21710224982345	ESJD
61	7	13.79197980992062	ESJD
62	7	8.662245669241946	ESJD
63	7	31.072547659824387	ESJD
64	7	2.338693910054208	ESJD
65	7	5.4790802124914535	ESJD
66	7	11.307502400013798	ESJD
67	7	44.14650562701217	ESJD
68	7	62.62956741644255	ESJD
69	7	64.67112975445025	ESJD
70	8	34.65966057950383	ESJD
71	8	84.00006831166598	ESJD
72	8	20.48256167071269	ESJD
73	8	27.308664614200165	ESJD
74	8	2.8093945559261395	ESJD
75	8	16.530195949884174	ESJD
76	8	72.80718109764804	ESJD
77	8	144.30416378649608	ESJD
78	8	15.777664749392015	ESJD
79	8	64.76843481063814	ESJD
80	9	16.62076388362167	ESJD
81	9	65.7841768717274	ESJD
82	9	143.3110945116949	ESJD
83	9	67.23355451651024	ESJD
84	9	267.4244473935902	ESJD
85	9	280.5081793097219	ESJD
86	9	386.98575607663264	ESJD
87	9	274.48526180775457	ESJD
88	9	46.209244371249	ESJD
89	9	186.555826467037	ESJD
90	10	62.67582898955744	ESJD
91	10	54.54329737808758	ESJD
92	10	40.23149077768723	ESJD
93	10	29.56642625272632	ESJD
94	10	63.54228079247035	ESJD
95	10	72.44912214919285	ESJD
96	10	90.36863275279376	ESJD
97	10	320.47390636368516	ESJD
98	10	110.66117190486148	ESJD
99	10	39.64700123873531	ESJD
0	1	8.006604207151975	L2HMC
1	1	12.357670726714762	L2HMC
2	1	1.746165727360251	L2HMC
3	1	0.9271956560513275	L2HMC
4	1	0.9909041754839268	L2HMC
5	1	6.108061485723379	L2HMC
6	1	4.732126308976976	L2HMC
7	1	1.8733394460476345	L2HMC
8	1	0.9513024338580777	L2HMC
9	1	1.507678957218065	L2HMC
10	2	3.3919362715888313	L2HMC
11	2	1.3671815263749099	L2HMC
12	2	34.51658507381964	L2HMC
13	2	11.169843209982908	L2HMC
14	2	4.850129408722292	L2HMC
15	2	35.22796716817479	L2HMC
16	2	34.6718587200269	L2HMC
17	2	30.8767853032222	L2HMC
18	2	2.1863042335830336	L2HMC
19	2	22.388760594459406	L2HMC
20	3	36.77199166087286	L2HMC
21	3	38.28249705547927	L2HMC
22	3	47.25651934032978	L2HMC
23	3	55.862559699316414	L2HMC
24	3	5.1524944576223115	L2HMC
25	3	5.301613287000402	L2HMC
26	3	55.64457991118162	L2HMC
27	3	5.301877052518247	L2HMC
28	3	38.11020554172228	L2HMC
29	3	32.734941133388425	L2HMC
30	4	51.59847565512771	L2HMC
31	4	5.08323455629416	L2HMC
32	4	6.907933487229175	L2HMC
33	4	78.20332865590854	L2HMC
34	4	4.497182225778557	L2HMC
35	4	21.18988805779563	L2HMC
36	4	55.329425310440556	L2HMC
37	4	34.33595031285051	L2HMC
38	4	5.791654708158523	L2HMC
39	4	49.35328438186721	L2HMC
40	5	39.08143379457821	L2HMC
41	5	64.51171494939302	L2HMC
42	5	36.22000766129377	L2HMC
43	5	100.97200553140789	L2HMC
44	5	43.142771884312786	L2HMC
45	5	18.226309171768268	L2HMC
46	5	6.024452195771454	L2HMC
47	5	41.10208942641842	L2HMC
48	5	12.691984614080845	L2HMC
49	5	68.16861288048818	L2HMC
50	6	16.36919132696435	L2HMC
51	6	92.99522715314006	L2HMC
52	6	18.564688321256195	L2HMC
53	6	8.208269901852294	L2HMC
54	6	61.724849411577644	L2HMC
55	6	58.0858733547181	L2HMC
56	6	69.83533188180823	L2HMC
57	6	50.90809958419468	L2HMC
58	6	71.50217307490806	L2HMC
59	6	57.84490765196794	L2HMC
60	7	67.49739280657134	L2HMC
61	7	10.361089838985748	L2HMC
62	7	14.990522436934812	L2HMC
63	7	15.678646675187496	L2HMC
64	7	98.36749950507321	L2HMC
65	7	79.88239529999477	L2HMC
66	7	26.44795775271134	L2HMC
67	7	95.53367680333236	L2HMC
68	7	27.732669934187026	L2HMC
69	7	73.09398082421671	L2HMC
70	8	57.15858493857435	L2HMC
71	8	16.954382158940184	L2HMC
72	8	20.25118063423587	L2HMC
73	8	121.93977738281929	L2HMC
74	8	105.26306208829794	L2HMC
75	8	31.194736837111513	L2HMC
76	8	118.09385866944419	L2HMC
77	8	102.04325762797428	L2HMC
78	8	104.60463741445615	L2HMC
79	8	92.64820743181632	L2HMC
80	9	175.12926420815464	L2HMC
81	9	378.3398909636984	L2HMC
82	9	61.1513455018337	L2HMC
83	9	30.810890637988425	L2HMC
84	9	352.95544998842183	L2HMC
85	9	345.51265659255455	L2HMC
86	9	67.49705020023549	L2HMC
87	9	112.76570632822336	L2HMC
88	9	26.23042531440568	L2HMC
89	9	345.2840183905487	L2HMC
90	10	51.47659885611437	L2HMC
91	10	211.56693803842933	L2HMC
92	10	91.84198362782278	L2HMC
93	10	191.25666212721512	L2HMC
94	10	281.39722589583226	L2HMC
95	10	42.054607203646796	L2HMC
96	10	225.34321474090933	L2HMC
97	10	49.14972718510104	L2HMC
98	10	27.740394177100054	L2HMC
99	10	369.1361650577371	L2HMC


==> Fig/independent_gaussian_1000/_min_ess.csv <==
	variable	value	Sampler
0	1	127.62461853027344	GSM
1	1	137.64048767089844	GSM
2	1	135.1377410888672	GSM
3	1	125.411376953125	GSM
4	1	143.4649658203125	GSM
5	1	134.5879364013672	GSM
6	1	138.11875915527344	GSM
7	1	130.37869262695312	GSM
8	1	137.2317352294922	GSM
9	1	106.7802963256836	GSM
10	2	457.829833984375	GSM
11	2	459.406982421875	GSM
12	2	450.68756103515625	GSM
13	2	463.90521240234375	GSM
14	2	472.6775817871094	GSM
15	2	447.59844970703125	GSM
16	2	450.80157470703125	GSM
17	2	465.6651306152344	GSM
18	2	469.45025634765625	GSM
19	2	432.7687072753906	GSM
20	3	807.1484375	GSM
21	3	839.70947265625	GSM
22	3	806.3579711914062	GSM
23	3	826.1834716796875	GSM
24	3	848.4681396484375	GSM
25	3	842.9783325195312	GSM
26	3	864.70068359375	GSM
27	3	841.2867431640625	GSM
28	3	813.3821411132812	GSM
29	3	843.1588134765625	GSM
30	4	1357.257568359375	GSM
31	4	1342.521728515625	GSM
32	4	1373.349853515625	GSM
33	4	1377.73828125	GSM
34	4	1349.280029296875	GSM
35	4	1357.741943359375	GSM
36	4	1342.3076171875	GSM
37	4	1375.860595703125	GSM
38	4	1382.7716064453125	GSM
39	4	1334.850830078125	GSM
40	5	2002.1324462890625	GSM
41	5	1992.630859375	GSM
42	5	2022.0517578125	GSM
43	5	2028.3773193359375	GSM
44	5	1993.1005859375	GSM
45	5	2018.916748046875	GSM
46	5	2012.930419921875	GSM
47	5	2013.069580078125	GSM
48	5	1998.2896728515625	GSM
49	5	1992.8525390625	GSM
50	6	2439.27490234375	GSM
51	6	2397.3955078125	GSM
52	6	2385.085693359375	GSM
53	6	2378.62841796875	GSM
54	6	2395.529296875	GSM
55	6	2421.028076171875	GSM
56	6	2392.10107421875	GSM
57	6	2405.87744140625	GSM
58	6	2361.868408203125	GSM
59	6	2449.25341796875	GSM
60	7	2628.96142578125	GSM
61	7	2637.37890625	GSM
62	7	2617.33642578125	GSM
63	7	2651.703369140625	GSM
64	7	2656.47998046875	GSM
65	7	2595.1474609375	GSM
66	7	2672.24853515625	GSM
67	7	2616.62939453125	GSM
68	7	2603.616943359375	GSM
69	7	2651.892578125	GSM
70	8	2756.82421875	GSM
71	8	2773.697265625	GSM
72	8	2786.71630859375	GSM
73	8	2780.234375	GSM
74	8	2796.64306640625	GSM
75	8	2781.476806640625	GSM
76	8	2779.186279296875	GSM
77	8	2754.213134765625	GSM
78	8	2794.121337890625	GSM
79	8	2788.36181640625	GSM
80	9	2879.1005859375	GSM
81	9	2898.67724609375	GSM
82	9	2911.904296875	GSM
83	9	2879.74267578125	GSM
84	9	2881.995361328125	GSM
85	9	2845.521728515625	GSM
86	9	2874.147216796875	GSM
87	9	2849.767578125	GSM
88	9	2873.641845703125	GSM
89	9	2854.17919921875	GSM
90	10	2940.76318359375	GSM
91	10	2951.658935546875	GSM
92	10	2975.95166015625	GSM
93	10	2910.421630859375	GSM
94	10	2964.982421875	GSM
95	10	2903.474609375	GSM
96	10	2950.571044921875	GSM
97	10	2931.56689453125	GSM
98	10	2962.55322265625	GSM
99	10	2980.9443359375	GSM
100	N	4722.2294921875	NUTS
101	N	4755.56005859375	NUTS
102	N	4744.22265625	NUTS
103	N	4727.16845703125	NUTS
104	N	4692.30859375	NUTS
105	N	4739.830078125	NUTS
106	N	4736.3994140625	NUTS
107	N	4713.31005859375	NUTS
108	N	4770.70751953125	NUTS
109	N	4792.4951171875	NUTS
110	AN	32956.3046875	NUTS
111	AN	32179.703125	NUTS
112	AN	30253.884765625	NUTS
113	AN	35621.9140625	NUTS
114	AN	32645.65234375	NUTS
115	AN	33489.515625	NUTS
116	AN	33566.1953125	NUTS
117	AN	33666.64453125	NUTS
118	AN	36068.0625	NUTS
119	AN	35248.20703125	NUTS
0	1	4.943970680236816	ESJD
1	1	5.300556659698486	ESJD
2	1	5.2613654136657715	ESJD
3	1	4.474884986877441	ESJD
4	1	7.120500087738037	ESJD
5	1	5.163156509399414	ESJD
6	1	4.6623735427856445	ESJD
7	1	4.630916118621826	ESJD
8	1	4.201352119445801	ESJD
9	1	5.600732803344727	ESJD
10	2	5.799359321594238	ESJD
11	2	4.624403953552246	ESJD
12	2	6.099917888641357	ESJD
13	2	4.613659858703613	ESJD
14	2	5.3983073234558105	ESJD
15	2	5.1623148918151855	ESJD
16	2	5.095892429351807	ESJD
17	2	5.932910442352295	ESJD
18	2	6.168065071105957	ESJD
19	2	5.500371932983398	ESJD
20	3	6.201539039611816	ESJD
21	3	6.142659664154053	ESJD
22	3	5.536583423614502	ESJD
23	3	4.837656021118164	ESJD
24	3	5.937750816345215	ESJD
25	3	5.873385906219482	ESJD
26	3	5.863292694091797	ESJD
27	3	5.583775520324707	ESJD
28	3	4.863558292388916	ESJD
29	3	4.665041446685791	ESJD
30	4	5.6355085372924805	ESJD
31	4	7.124597072601318	ESJD
32	4	5.060713768005371	ESJD
33	4	5.316015720367432	ESJD
34	4	4.511806964874268	ESJD
35	4	5.314555644989014	ESJD
36	4	6.212714195251465	ESJD
37	4	4.798300266265869	ESJD
38	4	6.982161045074463	ESJD
39	4	5.612566947937012	ESJD
40	5	6.031397819519043	ESJD
41	5	4.520014762878418	ESJD
42	5	6.329073429107666	ESJD
43	5	7.584991455078125	ESJD
44	5	8.992956161499023	ESJD
45	5	5.6815080642700195	ESJD
46	5	6.596975803375244	ESJD
47	5	7.781569480895996	ESJD
48	5	5.744826316833496	ESJD
49	5	4.58758544921875	ESJD
50	6	5.677671909332275	ESJD
51	6	6.18704891204834	ESJD
52	6	7.487109184265137	ESJD
53	6	7.138213157653809	ESJD
54	6	4.825903415679932	ESJD
55	6	8.298555374145508	ESJD
56	6	6.156071662902832	ESJD
57	6	9.37082576751709	ESJD
58	6	7.648825645446777	ESJD
59	6	7.525651454925537	ESJD
60	7	8.033132553100586	ESJD
61	7	6.698677062988281	ESJD
62	7	5.42165994644165	ESJD
63	7	4.630876064300537	ESJD
64	7	5.5744524002075195	ESJD
65	7	7.645180702209473	ESJD
66	7	5.726950645446777	ESJD
67	7	6.423948764801025	ESJD
68	7	6.754880428314209	ESJD
69	7	5.739410400390625	ESJD
70	8	12.664587020874023	ESJD
71	8	8.160091400146484	ESJD
72	8	5.505646705627441	ESJD
73	8	5.053707122802734	ESJD
74	8	10.869962692260742	ESJD
75	8	4.50592565536499	ESJD
76	8	15.94886302947998	ESJD
77	8	5.066014289855957	ESJD
78	8	7.617295265197754	ESJD
79	8	10.636163711547852	ESJD
80	9	20.822778701782227	ESJD
81	9	17.950790405273438	ESJD
82	9	14.933311462402344	ESJD
83	9	6.702690124511719	ESJD
84	9	6.445607662200928	ESJD
85	9	16.349849700927734	ESJD
86	9	20.77595329284668	ESJD
87	9	12.44410228729248	ESJD
88	9	7.586378574371338	ESJD
89	9	9.821149826049805	ESJD
90	10	20.596145629882812	ESJD
91	10	5.467776298522949	ESJD
92	10	23.806705474853516	ESJD
93	10	15.58221435546875	ESJD
94	10	5.190732002258301	ESJD
95	10	13.107755661010742	ESJD
96	10	17.009929656982422	ESJD
97	10	9.053568840026855	ESJD
98	10	8.432156562805176	ESJD
99	10	14.762022018432617	ESJD
0	1	5.81048059463501	L2HMC
1	1	4.483450412750244	L2HMC
2	1	4.812221527099609	L2HMC
3	1	5.1667375564575195	L2HMC
4	1	4.574734210968018	L2HMC
5	1	4.660322189331055	L2HMC
6	1	4.718456268310547	L2HMC
7	1	5.131321907043457	L2HMC
8	1	5.913111686706543	L2HMC
9	1	5.18179988861084	L2HMC
10	2	4.687433242797852	L2HMC
11	2	6.077873229980469	L2HMC
12	2	5.7930684089660645	L2HMC
13	2	7.841264247894287	L2HMC
14	2	5.011474609375	L2HMC
15	2	6.453444004058838	L2HMC
16	2	6.259137153625488	L2HMC
17	2	5.096512794494629	L2HMC
18	2	5.357437610626221	L2HMC
19	2	6.186354637145996	L2HMC
20	3	6.189206123352051	L2HMC
21	3	5.834479331970215	L2HMC
22	3	4.917325973510742	L2HMC
23	3	7.614041328430176	L2HMC
24	3	8.309226989746094	L2HMC
25	3	6.618192195892334	L2HMC
26	3	5.603073596954346	L2HMC
27	3	5.980145454406738	L2HMC
28	3	5.497339248657227	L2HMC
29	3	6.70788049697876	L2HMC
30	4	5.824767112731934	L2HMC
31	4	8.718504905700684	L2HMC
32	4	4.908588886260986	L2HMC
33	4	6.589315891265869	L2HMC
34	4	4.247836112976074	L2HMC
35	4	4.875561714172363	L2HMC
36	4	5.006027698516846	L2HMC
37	4	7.250113487243652	L2HMC
38	4	5.812215805053711	L2HMC
39	4	4.81163215637207	L2HMC
40	5	5.684543132781982	L2HMC
41	5	7.33844518661499	L2HMC
42	5	6.582900047302246	L2HMC
43	5	4.190659046173096	L2HMC
44	5	10.64687728881836	L2HMC
45	5	10.245635032653809	L2HMC
46	5	5.656129837036133	L2HMC
47	5	5.2471842765808105	L2HMC
48	5	7.084114074707031	L2HMC
49	5	4.697493553161621	L2HMC
50	6	4.395265102386475	L2HMC
51	6	8.022614479064941	L2HMC
52	6	6.388798713684082	L2HMC
53	6	6.460539817810059	L2HMC
54	6	7.933535575866699	L2HMC
55	6	5.580847263336182	L2HMC
56	6	6.115837097167969	L2HMC
57	6	5.659284591674805	L2HMC
58	6	7.493274688720703	L2HMC
59	6	5.873509407043457	L2HMC
60	7	6.424334526062012	L2HMC
61	7	9.290802001953125	L2HMC
62	7	5.462703704833984	L2HMC
63	7	10.096354484558105	L2HMC
64	7	8.183812141418457	L2HMC
65	7	8.190494537353516	L2HMC
66	7	5.484055519104004	L2HMC
67	7	6.002650260925293	L2HMC
68	7	4.311131477355957	L2HMC
69	7	10.269484519958496	L2HMC
70	8	7.280877113342285	L2HMC
71	8	7.480101108551025	L2HMC
72	8	6.708125114440918	L2HMC
73	8	6.107056617736816	L2HMC
74	8	4.554257392883301	L2HMC
75	8	8.27885627746582	L2HMC
76	8	8.848527908325195	L2HMC
77	8	6.1632232666015625	L2HMC
78	8	7.136464595794678	L2HMC
79	8	7.004535675048828	L2HMC
80	9	6.606123447418213	L2HMC
81	9	8.434593200683594	L2HMC
82	9	4.97208833694458	L2HMC
83	9	5.062747478485107	L2HMC
84	9	10.365110397338867	L2HMC
85	9	9.38109016418457	L2HMC
86	9	9.159424781799316	L2HMC
87	9	4.85767126083374	L2HMC
88	9	7.919066429138184	L2HMC
89	9	5.487954139709473	L2HMC
90	10	12.97508716583252	L2HMC
91	10	8.563394546508789	L2HMC
92	10	8.098566055297852	L2HMC
93	10	8.417135238647461	L2HMC
94	10	11.284707069396973	L2HMC
95	10	7.933103084564209	L2HMC
96	10	15.717109680175781	L2HMC
97	10	32.49309539794922	L2HMC
98	10	5.411055088043213	L2HMC
99	10	5.537978172302246	L2HMC


==> Fig/independent_gaussian_1000/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	15.510354042053223	GSM
1	1	16.65434455871582	GSM
2	1	17.428823471069336	GSM
3	1	16.437788009643555	GSM
4	1	20.015338897705078	GSM
5	1	19.11935043334961	GSM
6	1	18.329994201660156	GSM
7	1	15.722525596618652	GSM
8	1	17.339048385620117	GSM
9	1	13.10920524597168	GSM
10	2	48.90258026123047	GSM
11	2	50.169471740722656	GSM
12	2	53.72710418701172	GSM
13	2	56.41976547241211	GSM
14	2	65.039794921875	GSM
15	2	60.09929656982422	GSM
16	2	54.64340591430664	GSM
17	2	48.04744338989258	GSM
18	2	53.82415008544922	GSM
19	2	48.113746643066406	GSM
20	3	81.75721740722656	GSM
21	3	80.56035614013672	GSM
22	3	87.79653930664062	GSM
23	3	92.7325439453125	GSM
24	3	103.95048522949219	GSM
25	3	98.69380187988281	GSM
26	3	103.27083587646484	GSM
27	3	89.0256576538086	GSM
28	3	88.16375732421875	GSM
29	3	86.88927459716797	GSM
30	4	126.20197296142578	GSM
31	4	133.48744201660156	GSM
32	4	166.11309814453125	GSM
33	4	139.39361572265625	GSM
34	4	163.74929809570312	GSM
35	4	155.20999145507812	GSM
36	4	143.90847778320312	GSM
37	4	129.92494201660156	GSM
38	4	136.06875610351562	GSM
39	4	132.6160125732422	GSM
40	5	220.37823486328125	GSM
41	5	173.178955078125	GSM
42	5	223.36685180664062	GSM
43	5	201.95472717285156	GSM
44	5	192.52188110351562	GSM
45	5	224.85586547851562	GSM
46	5	212.89739990234375	GSM
47	5	195.11444091796875	GSM
48	5	181.51119995117188	GSM
49	5	185.69293212890625	GSM
50	6	244.57984924316406	GSM
51	6	213.06881713867188	GSM
52	6	243.4840545654297	GSM
53	6	217.7659454345703	GSM
54	6	225.96620178222656	GSM
55	6	236.8365478515625	GSM
56	6	198.91079711914062	GSM
57	6	210.2655792236328	GSM
58	6	208.27476501464844	GSM
59	6	225.02658081054688	GSM
60	7	222.20272827148438	GSM
61	7	221.0245361328125	GSM
62	7	252.41891479492188	GSM
63	7	229.5498809814453	GSM
64	7	228.20925903320312	GSM
65	7	254.345947265625	GSM
66	7	214.64892578125	GSM
67	7	216.99949645996094	GSM
68	7	205.50474548339844	GSM
69	7	216.95411682128906	GSM
70	8	201.0308837890625	GSM
71	8	230.21282958984375	GSM
72	8	222.4384307861328	GSM
73	8	231.81991577148438	GSM
74	8	252.30055236816406	GSM
75	8	295.9313049316406	GSM
76	8	207.15428161621094	GSM
77	8	218.36155700683594	GSM
78	8	226.9118194580078	GSM
79	8	215.3293914794922	GSM
80	9	211.6171112060547	GSM
81	9	207.66064453125	GSM
82	9	219.57147216796875	GSM
83	9	225.4038848876953	GSM
84	9	238.7487030029297	GSM
85	9	277.3727722167969	GSM
86	9	225.3354949951172	GSM
87	9	207.87449645996094	GSM
88	9	214.2417449951172	GSM
89	9	211.63502502441406	GSM
90	10	205.15647888183594	GSM
91	10	213.5604705810547	GSM
92	10	243.60414123535156	GSM
93	10	242.95681762695312	GSM
94	10	262.2454833984375	GSM
95	10	279.24432373046875	GSM
96	10	197.60354614257812	GSM
97	10	220.43817138671875	GSM
98	10	209.90695190429688	GSM
99	10	229.22872924804688	GSM
100	N	21.526378631591797	NUTS
101	N	21.1838436126709	NUTS
102	N	21.730257034301758	NUTS
103	N	26.30538558959961	NUTS
104	N	25.31178855895996	NUTS
105	N	28.81275177001953	NUTS
106	N	21.995079040527344	NUTS
107	N	21.534820556640625	NUTS
108	N	21.445993423461914	NUTS
109	N	22.124755859375	NUTS
110	AN	61.544952392578125	NUTS
111	AN	49.90913772583008	NUTS
112	AN	34.39279556274414	NUTS
113	AN	47.747249603271484	NUTS
114	AN	46.10157012939453	NUTS
115	AN	35.849788665771484	NUTS
116	AN	69.70218658447266	NUTS
117	AN	29.962949752807617	NUTS
118	AN	76.46179962158203	NUTS
119	AN	73.68449401855469	NUTS
0	1	0.053556982427835464	ESJD
1	1	0.02400718815624714	ESJD
2	1	0.03587067127227783	ESJD
3	1	0.0200793594121933	ESJD
4	1	0.009224272333085537	ESJD
5	1	0.011032785288989544	ESJD
6	1	0.011214926838874817	ESJD
7	1	0.006359688937664032	ESJD
8	1	0.006383345928043127	ESJD
9	1	0.006455431692302227	ESJD
10	2	0.01948324404656887	ESJD
11	2	0.0008791128639131784	ESJD
12	2	0.003914177417755127	ESJD
13	2	0.01049446128308773	ESJD
14	2	0.022050388157367706	ESJD
15	2	0.006228655576705933	ESJD
16	2	0.012864126823842525	ESJD
17	2	0.008106875233352184	ESJD
18	2	0.014126690104603767	ESJD
19	2	0.009963851422071457	ESJD
20	3	0.015026064589619637	ESJD
21	3	0.0011440088273957372	ESJD
22	3	0.006715812720358372	ESJD
23	3	0.00719379773363471	ESJD
24	3	0.019563687965273857	ESJD
25	3	0.07954656332731247	ESJD
26	3	0.004639281891286373	ESJD
27	3	0.019744176417589188	ESJD
28	3	0.04438530281186104	ESJD
29	3	0.02434203214943409	ESJD
30	4	0.06391254812479019	ESJD
31	4	0.00474805710837245	ESJD
32	4	0.005826905369758606	ESJD
33	4	0.03495023399591446	ESJD
34	4	0.05963382124900818	ESJD
35	4	0.05620257183909416	ESJD
36	4	0.014413272961974144	ESJD
37	4	0.013174465857446194	ESJD
38	4	0.008158775977790356	ESJD
39	4	0.002309518400579691	ESJD
40	5	0.003989136777818203	ESJD
41	5	0.009486882947385311	ESJD
42	5	0.06276585906744003	ESJD
43	5	0.006118864752352238	ESJD
44	5	0.004745639394968748	ESJD
45	5	0.010212847031652927	ESJD
46	5	0.007184288464486599	ESJD
47	5	0.03546331077814102	ESJD
48	5	0.02864278107881546	ESJD
49	5	0.03214043006300926	ESJD
50	6	0.03906416520476341	ESJD
51	6	0.06575653702020645	ESJD
52	6	0.052052706480026245	ESJD
53	6	0.06159710884094238	ESJD
54	6	0.00496333884075284	ESJD
55	6	0.00490109296515584	ESJD
56	6	0.005637355614453554	ESJD
57	6	0.027693921700119972	ESJD
58	6	0.02232602797448635	ESJD
59	6	0.024948744103312492	ESJD
60	7	0.053222060203552246	ESJD
61	7	0.011960052885115147	ESJD
62	7	0.00653995294123888	ESJD
63	7	0.01705794595181942	ESJD
64	7	0.0015674923779442906	ESJD
65	7	0.0052681053057312965	ESJD
66	7	0.008737643249332905	ESJD
67	7	0.04024745523929596	ESJD
68	7	0.0511186346411705	ESJD
69	7	0.0443134680390358	ESJD
70	8	0.030379528179764748	ESJD
71	8	0.05148935317993164	ESJD
72	8	0.006937050726264715	ESJD
73	8	0.009800598956644535	ESJD
74	8	0.0017021028324961662	ESJD
75	8	0.005402281880378723	ESJD
76	8	0.06924020498991013	ESJD
77	8	0.05054255202412605	ESJD
78	8	0.00849908497184515	ESJD
79	8	0.05103125795722008	ESJD
80	9	0.008652262389659882	ESJD
81	9	0.029521949589252472	ESJD
82	9	0.053502731025218964	ESJD
83	9	0.011266142129898071	ESJD
84	9	0.04309282824397087	ESJD
85	9	0.11465665698051453	ESJD
86	9	0.20099994540214539	ESJD
87	9	0.08539307117462158	ESJD
88	9	0.008764020167291164	ESJD
89	9	0.04580482095479965	ESJD
90	10	0.032272011041641235	ESJD
91	10	0.007455763407051563	ESJD
92	10	0.02394448034465313	ESJD
93	10	0.011517759412527084	ESJD
94	10	0.008245773613452911	ESJD
95	10	0.023741135373711586	ESJD
96	10	0.038429100066423416	ESJD
97	10	0.07253581285476685	ESJD
98	10	0.02332780696451664	ESJD
99	10	0.014631747268140316	ESJD
0	1	0.06078856438398361	L2HMC
1	1	0.07164175063371658	L2HMC
2	1	0.01082606427371502	L2HMC
3	1	0.006327184848487377	L2HMC
4	1	0.005979881621897221	L2HMC
5	1	0.03698299080133438	L2HMC
6	1	0.028725266456604004	L2HMC
7	1	0.012700867839157581	L2HMC
8	1	0.00733710452914238	L2HMC
9	1	0.010352212935686111	L2HMC
10	2	0.007933687418699265	L2HMC
11	2	0.004107788670808077	L2HMC
12	2	0.10269191116094589	L2HMC
13	2	0.0463947094976902	L2HMC
14	2	0.012020126916468143	L2HMC
15	2	0.1148519515991211	L2HMC
16	2	0.10882944613695145	L2HMC
17	2	0.07995215058326721	L2HMC
18	2	0.006106197834014893	L2HMC
19	2	0.06895269453525543	L2HMC
20	3	0.06303206831216812	L2HMC
21	3	0.06361110508441925	L2HMC
22	3	0.06861457973718643	L2HMC
23	3	0.12449298053979874	L2HMC
24	3	0.012497080489993095	L2HMC
25	3	0.009946231730282307	L2HMC
26	3	0.08809755742549896	L2HMC
27	3	0.008961087092757225	L2HMC
28	3	0.06086497753858566	L2HMC
29	3	0.06379339098930359	L2HMC
30	4	0.055125024169683456	L2HMC
31	4	0.008276290260255337	L2HMC
32	4	0.006573351565748453	L2HMC
33	4	0.09852731972932816	L2HMC
34	4	0.003802635008469224	L2HMC
35	4	0.020120302215218544	L2HMC
36	4	0.05016830563545227	L2HMC
37	4	0.04476958513259888	L2HMC
38	4	0.006149351131170988	L2HMC
39	4	0.04510703682899475	L2HMC
40	5	0.02985423430800438	L2HMC
41	5	0.0708584114909172	L2HMC
42	5	0.0332254096865654	L2HMC
43	5	0.06071264669299126	L2HMC
44	5	0.06937222182750702	L2HMC
45	5	0.025558823719620705	L2HMC
46	5	0.004748969804495573	L2HMC
47	5	0.02944083884358406	L2HMC
48	5	0.012951530516147614	L2HMC
49	5	0.04546618089079857	L2HMC
50	6	0.00931399967521429	L2HMC
51	6	0.09769904613494873	L2HMC
52	6	0.015717854723334312	L2HMC
53	6	0.007029866334050894	L2HMC
54	6	0.06302118301391602	L2HMC
55	6	0.046142615377902985	L2HMC
56	6	0.05656138062477112	L2HMC
57	6	0.039099112153053284	L2HMC
58	6	0.07467146217823029	L2HMC
59	6	0.04227049648761749	L2HMC
60	7	0.05651737377047539	L2HMC
61	7	0.011338500306010246	L2HMC
62	7	0.010140453465282917	L2HMC
63	7	0.019327223300933838	L2HMC
64	7	0.09429182857275009	L2HMC
65	7	0.08265030384063721	L2HMC
66	7	0.0178803913295269	L2HMC
67	7	0.07660891860723495	L2HMC
68	7	0.013548330403864384	L2HMC
69	7	0.09685778617858887	L2HMC
70	8	0.03670773282647133	L2HMC
71	8	0.01124146580696106	L2HMC
72	8	0.010993165895342827	L2HMC
73	8	0.06741788983345032	L2HMC
74	8	0.04375866800546646	L2HMC
75	8	0.02399606443941593	L2HMC
76	8	0.08409178256988525	L2HMC
77	8	0.05442524328827858	L2HMC
78	8	0.06095530837774277	L2HMC
79	8	0.05567289516329765	L2HMC
80	9	0.028923137113451958	L2HMC
81	9	0.07977858185768127	L2HMC
82	9	0.007601247169077396	L2HMC
83	9	0.0038996937219053507	L2HMC
84	9	0.09146055579185486	L2HMC
85	9	0.08103213459253311	L2HMC
86	9	0.015455854125320911	L2HMC
87	9	0.013694467954337597	L2HMC
88	9	0.005193012300878763	L2HMC
89	9	0.047372572124004364	L2HMC
90	10	0.016697833314538002	L2HMC
91	10	0.045293278992176056	L2HMC
92	10	0.018594708293676376	L2HMC
93	10	0.04024583101272583	L2HMC
94	10	0.0793871283531189	L2HMC
95	10	0.00834058877080679	L2HMC
96	10	0.088543601334095	L2HMC
97	10	0.03992566838860512	L2HMC
98	10	0.003752620192244649	L2HMC
99	10	0.05110669881105423	L2HMC


==> Fig/independent_gaussian_1000/_transformed_condition_number.csv <==
	variable	value	Sampler
0	1	1.563206120999108	GSM
1	1	1.5928179509643898	GSM
2	1	1.5869010234176926	GSM
3	1	1.6394759271349124	GSM
4	1	1.4609740016587185	GSM
5	1	1.7566039197926888	GSM
6	1	1.5854135644400642	GSM
7	1	1.4911255727409993	GSM
8	1	1.7164731178779127	GSM
9	1	1.715785858420076	GSM
10	2	1.2131720719378773	GSM
11	2	1.1499624564936564	GSM
12	2	1.165970048763766	GSM
13	2	1.1714802750409812	GSM
14	2	1.1960614039470714	GSM
15	2	1.1738439216284873	GSM
16	2	1.1582643334942815	GSM
17	2	1.200266446527672	GSM
18	2	1.166951472586647	GSM
19	2	1.2666898565990332	GSM
20	3	1.224541106229213	GSM
21	3	1.1635443056274266	GSM
22	3	1.1871041804832527	GSM
23	3	1.1945620074708243	GSM
24	3	1.1930445259559932	GSM
25	3	1.1433169979383266	GSM
26	3	1.1485394562019435	GSM
27	3	1.1717369684382426	GSM
28	3	1.1702561862235228	GSM
29	3	1.179040220957425	GSM
30	4	1.100121569819586	GSM
31	4	1.0904068623905616	GSM
32	4	1.0663663544624111	GSM
33	4	1.0728130628840364	GSM
34	4	1.118612735293751	GSM
35	4	1.084788211715863	GSM
36	4	1.0802674826387018	GSM
37	4	1.1225164697644028	GSM
38	4	1.0929960644491257	GSM
39	4	1.0688312127808124	GSM
40	5	1.0114017858482807	GSM
41	5	1.0112358561445687	GSM
42	5	1.0087866562842935	GSM
43	5	1.0114641778538094	GSM
44	5	1.0183740601806919	GSM
45	5	1.0103170242310509	GSM
46	5	1.0085033618017438	GSM
47	5	1.015245242523461	GSM
48	5	1.0126067258575115	GSM
49	5	1.0158549245500221	GSM
50	6	1.0100035403222036	GSM
51	6	1.012773873925698	GSM
52	6	1.0106803260246038	GSM
53	6	1.0109737924663447	GSM
54	6	1.021031030411063	GSM
55	6	1.011104234490619	GSM
56	6	1.009305324236475	GSM
57	6	1.0196840931849784	GSM
58	6	1.012557045541518	GSM
59	6	1.0147661829257115	GSM
60	7	1.009832522592925	GSM
61	7	1.0116695705785708	GSM
62	7	1.012701738557018	GSM
63	7	1.0109535657621862	GSM
64	7	1.0234774822117472	GSM
65	7	1.0120205531118196	GSM
66	7	1.0078959879917282	GSM
67	7	1.0227028279928063	GSM
68	7	1.0142067827434138	GSM
69	7	1.014042142895715	GSM
70	8	1.0106050264872095	GSM
71	8	1.0124450155403941	GSM
72	8	1.0142940730922405	GSM
73	8	1.0109850522767767	GSM
74	8	1.026344813099017	GSM
75	8	1.0127570383827182	GSM
76	8	1.0085927588935801	GSM
77	8	1.0237826833766501	GSM
78	8	1.015551346951663	GSM
79	8	1.0142460147610763	GSM
80	9	1.0116830550577343	GSM
81	9	1.0129337450599556	GSM
82	9	1.0157939445106718	GSM
83	9	1.0104227029942514	GSM
84	9	1.028941406103144	GSM
85	9	1.011838600497831	GSM
86	9	1.0084078345478753	GSM
87	9	1.0244141613988624	GSM
88	9	1.0174596381061527	GSM
89	9	1.0141848255557742	GSM
90	10	1.0127006976550708	GSM
91	10	1.0141586818494102	GSM
92	10	1.0180630258512482	GSM
93	10	1.0096214572950306	GSM
94	10	1.0318371830939392	GSM
95	10	1.012397837308466	GSM
96	10	1.0094567656881648	GSM
97	10	1.025111484267746	GSM
98	10	1.0207352612594138	GSM
99	10	1.01449035848216	GSM
0	1	5548.969307147335	ESJD
1	1	6678.3637829901	ESJD
2	1	5343.274046112509	ESJD
3	1	3578.769168827687	ESJD
4	1	3219.9627017552857	ESJD
5	1	5152.345423413334	ESJD
6	1	20329.787393483148	ESJD
7	1	7347.154171918896	ESJD
8	1	19877.05078896869	ESJD
9	1	2819.2088270527956	ESJD
10	2	21275.616707115038	ESJD
11	2	46811.448601856835	ESJD
12	2	8335.68627824553	ESJD
13	2	9929.7933622109	ESJD
14	2	28040.585027607245	ESJD
15	2	7048.113774551943	ESJD
16	2	22056.96478657715	ESJD
17	2	10448.91028142236	ESJD
18	2	10593.637859409331	ESJD
19	2	18322.287358340775	ESJD
20	3	22420.721134803807	ESJD
21	3	18871.758619148106	ESJD
22	3	41673.88405951618	ESJD
23	3	45881.01170111879	ESJD
24	3	14954.087019579252	ESJD
25	3	9936.563845990944	ESJD
26	3	63504.67772521607	ESJD
27	3	87939.85602794815	ESJD
28	3	59251.3488333866	ESJD
29	3	137638.52315468324	ESJD
30	4	117450.00817997014	ESJD
31	4	28137.718723355316	ESJD
32	4	78676.49248011378	ESJD
33	4	145053.18665252993	ESJD
34	4	188151.5925089902	ESJD
35	4	2090537.0806720895	ESJD
36	4	37627.25584983613	ESJD
37	4	358244.82899903454	ESJD
38	4	56854.590498034035	ESJD
39	4	65520.48688549658	ESJD
40	5	44389.619796774015	ESJD
41	5	234164.82401812603	ESJD
42	5	58410.96985423908	ESJD
43	5	78771.25587526262	ESJD
44	5	30806.85381126765	ESJD
45	5	65450.27293113278	ESJD
46	5	39139.866109554685	ESJD
47	5	68187.5592636913	ESJD
48	5	199589.47204848044	ESJD
49	5	135123.15059829818	ESJD
50	6	786519.6772068007	ESJD
51	6	9275086.934960987	ESJD
52	6	27661.7497873142	ESJD
53	6	44140.07932214754	ESJD
54	6	344225.96849308175	ESJD
55	6	28569.33967031731	ESJD
56	6	199371.87959209346	ESJD
57	6	25281.266094049497	ESJD
58	6	30424.401406623787	ESJD
59	6	83908.22272241148	ESJD
60	7	26457.785689718672	ESJD
61	7	94447.77208977127	ESJD
62	7	224843.03011513076	ESJD
63	7	409787.8698835874	ESJD
64	7	154795.26793502545	ESJD
65	7	54327.71643400864	ESJD
66	7	100290.36131476416	ESJD
67	7	104366.76541577013	ESJD
68	7	96712.60309639678	ESJD
69	7	337944.224130015	ESJD
70	8	10119.590774336375	ESJD
71	8	53388.81497699275	ESJD
72	8	83836.89631652136	ESJD
73	8	1044649.1434993757	ESJD
74	8	18042.36297918918	ESJD
75	8	75580.9901026234	ESJD
76	8	10965.606803580125	ESJD
77	8	89203.05219285433	ESJD
78	8	47714.65815392579	ESJD
79	8	14856.924995964459	ESJD
80	9	7709.592128546427	ESJD
81	9	9095.450017860598	ESJD
82	9	12464.815185241729	ESJD
83	9	14712204.541976018	ESJD
84	9	165187.0475006942	ESJD
85	9	11721.555946742707	ESJD
86	9	8161.319467617926	ESJD
87	9	13601.607026227986	ESJD
88	9	30686.747350654023	ESJD
89	9	23598.538773922362	ESJD
90	10	22941.93929215336	ESJD
91	10	343372.41821164335	ESJD
92	10	7368.293644356709	ESJD
93	10	41181.77710777804	ESJD
94	10	2346808.3640521355	ESJD
95	10	15584.865400625144	ESJD
96	10	9700.55066027872	ESJD
97	10	37571.660667571334	ESJD
98	10	46363.90037658318	ESJD
99	10	9487.06143999768	ESJD
0	1	5348.441394244232	L2HMC
1	1	11224.144414218528	L2HMC
2	1	2945.7719243851643	L2HMC
3	1	6104.881208784989	L2HMC
4	1	12856.331562078125	L2HMC
5	1	1927.7087240970243	L2HMC
6	1	6492.301752033996	L2HMC
7	1	27229.882242303902	L2HMC
8	1	13234.842358444654	L2HMC
9	1	41052.64843834593	L2HMC
10	2	19702.919798900726	L2HMC
11	2	9434.067430689804	L2HMC
12	2	7054.206004634756	L2HMC
13	2	4613.792471939386	L2HMC
14	2	21252.426137260292	L2HMC
15	2	10137.51703199298	L2HMC
16	2	18510.604366355048	L2HMC
17	2	8653.521488165565	L2HMC
18	2	20876.132470283246	L2HMC
19	2	4037.295865014497	L2HMC
20	3	6040.26761506183	L2HMC
21	3	15921.709469732048	L2HMC
22	3	21794.231471820953	L2HMC
23	3	8005.871424174433	L2HMC
24	3	6031.716190332116	L2HMC
25	3	90673.52836395262	L2HMC
26	3	20427.51217498371	L2HMC
27	3	38311.07822444527	L2HMC
28	3	36865.20558399739	L2HMC
29	3	5318.211187837326	L2HMC
30	4	104089.13844445215	L2HMC
31	4	29475.832266480964	L2HMC
32	4	107266.80841266389	L2HMC
33	4	60523.707340495195	L2HMC
34	4	179195.6165812834	L2HMC
35	4	146011922.38777915	L2HMC
36	4	336377.34919489746	L2HMC
37	4	33853.18095905447	L2HMC
38	4	387229.62983418675	L2HMC
39	4	90264.83640428318	L2HMC
40	5	58012.00111872114	L2HMC
41	5	36435.84618415033	L2HMC
42	5	66817.2041050655	L2HMC
43	5	289450.19188477204	L2HMC
44	5	18061.096030104272	L2HMC
45	5	19647.48001302784	L2HMC
46	5	88484.18096962356	L2HMC
47	5	95997.5990140312	L2HMC
48	5	32709.764620528746	L2HMC
49	5	1440556.695429107	L2HMC
50	6	136037.96128940862	L2HMC
51	6	33295.35780619343	L2HMC
52	6	804750.0793665845	L2HMC
53	6	72986.26997722025	L2HMC
54	6	29098.96521265348	L2HMC
55	6	110563.34864663742	L2HMC
56	6	65665.60508364504	L2HMC
57	6	457572.48117977486	L2HMC
58	6	44484.08269732962	L2HMC
59	6	65135.67947064768	L2HMC
60	7	44585.24979493445	L2HMC
61	7	25618.477159611728	L2HMC
62	7	155996.13556761184	L2HMC
63	7	39480.9863596483	L2HMC
64	7	25558.524410067883	L2HMC
65	7	26929.570995819857	L2HMC
66	7	110788.0790577484	L2HMC
67	7	661196.9727924633	L2HMC
68	7	525282.1899745376	L2HMC
69	7	20227.704369116454	L2HMC
70	8	44498.90265275621	L2HMC
71	8	25302.843427044147	L2HMC
72	8	62467.24453976173	L2HMC
73	8	624036.5311605206	L2HMC
74	8	414002.680059146	L2HMC
75	8	27478.999030744184	L2HMC
76	8	47556.64082593147	L2HMC
77	8	69352.960183211	L2HMC
78	8	79401.27063432241	L2HMC
79	8	40770.931431365054	L2HMC
80	9	3315593.9188792976	L2HMC
81	9	27085.00759010682	L2HMC
82	9	486744.00550372404	L2HMC
83	9	137780.18079592258	L2HMC
84	9	21620.944970041313	L2HMC
85	9	41080.94977784554	L2HMC
86	9	25919.147100130704	L2HMC
87	9	1379292.5229814542	L2HMC
88	9	44294.42658548349	L2HMC
89	9	93273.84933482729	L2HMC
90	10	45902.69580268603	L2HMC
91	10	67423.38854390656	L2HMC
92	10	125640.48541639112	L2HMC
93	10	63013.98495114644	L2HMC
94	10	16274.086741354327	L2HMC
95	10	47413.724280999864	L2HMC
96	10	9127.379924880981	L2HMC
97	10	4660.114654868255	L2HMC
98	10	115724.24654755252	L2HMC
99	10	2061627.4660680906	L2HMC


==> Fig/independent_gaussian_1000/accept_rate.csv <==
	variable	value	Sampler
0	1	0.6505600214004517	Entropy-based
1	1	0.6178900003433228	Entropy-based
2	1	0.6622499823570251	Entropy-based
3	1	0.6328499913215637	Entropy-based
4	1	0.6664199829101562	Entropy-based
5	1	0.6401100158691406	Entropy-based
6	1	0.653980016708374	Entropy-based
7	1	0.6537500023841858	Entropy-based
8	1	0.6508899927139282	Entropy-based
9	1	0.6557999849319458	Entropy-based
10	2	0.7865099906921387	Entropy-based
11	2	0.7856299877166748	Entropy-based
12	2	0.7853299975395203	Entropy-based
13	2	0.7823100090026855	Entropy-based
14	2	0.7849799990653992	Entropy-based
15	2	0.7860999703407288	Entropy-based
16	2	0.7860299944877625	Entropy-based
17	2	0.7874699831008911	Entropy-based
18	2	0.7864900231361389	Entropy-based
19	2	0.7863399982452393	Entropy-based
20	3	0.9237899780273438	Entropy-based
21	3	0.921459972858429	Entropy-based
22	3	0.9230599999427795	Entropy-based
23	3	0.920229971408844	Entropy-based
24	3	0.9231600165367126	Entropy-based
25	3	0.9223899841308594	Entropy-based
26	3	0.9242200255393982	Entropy-based
27	3	0.9226599931716919	Entropy-based
28	3	0.9226400256156921	Entropy-based
29	3	0.9228299856185913	Entropy-based
30	4	0.95933997631073	Entropy-based
31	4	0.9583699703216553	Entropy-based
32	4	0.9592999815940857	Entropy-based
33	4	0.9584800004959106	Entropy-based
34	4	0.9597799777984619	Entropy-based
35	4	0.9593700170516968	Entropy-based
36	4	0.9609299898147583	Entropy-based
37	4	0.9592900276184082	Entropy-based
38	4	0.959559977054596	Entropy-based
39	4	0.9595800042152405	Entropy-based
40	5	0.9747200012207031	Entropy-based
41	5	0.9741600155830383	Entropy-based
42	5	0.9749799966812134	Entropy-based
43	5	0.974399983882904	Entropy-based
44	5	0.974810004234314	Entropy-based
45	5	0.9742100238800049	Entropy-based
46	5	0.975820004940033	Entropy-based
47	5	0.9748799800872803	Entropy-based
48	5	0.9749600291252136	Entropy-based
49	5	0.9757099747657776	Entropy-based
50	6	0.9829300045967102	Entropy-based
51	6	0.9818500280380249	Entropy-based
52	6	0.9835399985313416	Entropy-based
53	6	0.9828100204467773	Entropy-based
54	6	0.9828600287437439	Entropy-based
55	6	0.9824900031089783	Entropy-based
56	6	0.9833999872207642	Entropy-based
57	6	0.9827399849891663	Entropy-based
58	6	0.9831799864768982	Entropy-based
59	6	0.9834499955177307	Entropy-based
60	7	0.9879500269889832	Entropy-based
61	7	0.9869199991226196	Entropy-based
62	7	0.9880300164222717	Entropy-based
63	7	0.9878299832344055	Entropy-based
64	7	0.9876300096511841	Entropy-based
65	7	0.9871600270271301	Entropy-based
66	7	0.9877700209617615	Entropy-based
67	7	0.9874699711799622	Entropy-based
68	7	0.9876099824905396	Entropy-based
69	7	0.9880200028419495	Entropy-based
70	8	0.9908199906349182	Entropy-based
71	8	0.9900400042533875	Entropy-based
72	8	0.9908599853515625	Entropy-based
73	8	0.9906100034713745	Entropy-based
74	8	0.990369975566864	Entropy-based
75	8	0.9904400110244751	Entropy-based
76	8	0.9908699989318848	Entropy-based
77	8	0.9902700185775757	Entropy-based
78	8	0.9905499815940857	Entropy-based
79	8	0.9910600185394287	Entropy-based
80	9	0.9929400086402893	Entropy-based
81	9	0.9922699928283691	Entropy-based
82	9	0.9928100109100342	Entropy-based
83	9	0.9924600124359131	Entropy-based
84	9	0.9925699830055237	Entropy-based
85	9	0.9924499988555908	Entropy-based
86	9	0.9929500222206116	Entropy-based
87	9	0.9925100207328796	Entropy-based
88	9	0.9924700260162354	Entropy-based
89	9	0.993120014667511	Entropy-based
90	10	0.994350016117096	Entropy-based
91	10	0.993939995765686	Entropy-based
92	10	0.9942100048065186	Entropy-based
93	10	0.9938300251960754	Entropy-based
94	10	0.9940500259399414	Entropy-based
95	10	0.993939995765686	Entropy-based
96	10	0.9942700266838074	Entropy-based
97	10	0.9939699769020081	Entropy-based
98	10	0.9938899874687195	Entropy-based
99	10	0.9946699738502502	Entropy-based
100	N	0.897599995136261	NUTS
101	N	0.9340000152587891	NUTS
102	N	0.9241999983787537	NUTS
103	N	0.9057000279426575	NUTS
104	N	0.926800012588501	NUTS
105	N	0.9262999892234802	NUTS
106	N	0.9218000173568726	NUTS
107	N	0.8877999782562256	NUTS
108	N	0.9027000069618225	NUTS
109	N	0.940500020980835	NUTS
0	1	0.6815099716186523	Dual adaptation
1	1	0.6599299907684326	Dual adaptation
2	1	0.6855700016021729	Dual adaptation
3	1	0.6790000200271606	Dual adaptation
4	1	0.6205099821090698	Dual adaptation
5	1	0.6400499939918518	Dual adaptation
6	1	0.6446099877357483	Dual adaptation
7	1	0.7241399884223938	Dual adaptation
8	1	0.6240599751472473	Dual adaptation
9	1	0.7175499796867371	Dual adaptation
10	2	0.696179986000061	Dual adaptation
11	2	0.6438300013542175	Dual adaptation
12	2	0.7697399854660034	Dual adaptation
13	2	0.561269998550415	Dual adaptation
14	2	0.7455199956893921	Dual adaptation
15	2	0.38352999091148376	Dual adaptation
16	2	0.5180500149726868	Dual adaptation
17	2	0.7457399964332581	Dual adaptation
18	2	0.6949099898338318	Dual adaptation
19	2	0.8098800182342529	Dual adaptation
20	3	0.7518699765205383	Dual adaptation
21	3	0.7089300155639648	Dual adaptation
22	3	0.734250009059906	Dual adaptation
23	3	0.6306700110435486	Dual adaptation
24	3	0.6210700273513794	Dual adaptation
25	3	0.6621800065040588	Dual adaptation
26	3	0.5478900074958801	Dual adaptation
27	3	0.6188300251960754	Dual adaptation
28	3	0.5621500015258789	Dual adaptation
29	3	0.6758900284767151	Dual adaptation
30	4	0.7350500226020813	Dual adaptation
31	4	0.6832799911499023	Dual adaptation
32	4	0.6919999718666077	Dual adaptation
33	4	0.6571199893951416	Dual adaptation
34	4	0.609000027179718	Dual adaptation
35	4	0.6160100102424622	Dual adaptation
36	4	0.6141300201416016	Dual adaptation
37	4	0.6173400282859802	Dual adaptation
38	4	0.6548799872398376	Dual adaptation
39	4	0.7475699782371521	Dual adaptation
40	5	0.761650025844574	Dual adaptation
41	5	0.8417199850082397	Dual adaptation
42	5	0.6018999814987183	Dual adaptation
43	5	0.6331300139427185	Dual adaptation
44	5	0.5762699842453003	Dual adaptation
45	5	0.5755500197410583	Dual adaptation
46	5	0.5468699932098389	Dual adaptation
47	5	0.8285300135612488	Dual adaptation
48	5	0.6764000058174133	Dual adaptation
49	5	0.5907999873161316	Dual adaptation
50	6	0.731220006942749	Dual adaptation
51	6	0.7709900140762329	Dual adaptation
52	6	0.647059977054596	Dual adaptation
53	6	0.680649995803833	Dual adaptation
54	6	0.5866100192070007	Dual adaptation
55	6	0.539900004863739	Dual adaptation
56	6	0.6185100078582764	Dual adaptation
57	6	0.7041199803352356	Dual adaptation
58	6	0.6025999784469604	Dual adaptation
59	6	0.6680499911308289	Dual adaptation
60	7	0.973829984664917	Dual adaptation
61	7	0.5386099815368652	Dual adaptation
62	7	0.5777300000190735	Dual adaptation
63	7	0.8720200061798096	Dual adaptation
64	7	0.4756700098514557	Dual adaptation
65	7	0.5861899852752686	Dual adaptation
66	7	0.45236000418663025	Dual adaptation
67	7	0.7416999936103821	Dual adaptation
68	7	0.5849199891090393	Dual adaptation
69	7	0.7878000140190125	Dual adaptation
70	8	0.6198800206184387	Dual adaptation
71	8	0.8999900221824646	Dual adaptation
72	8	0.7919399738311768	Dual adaptation
73	8	0.7407900094985962	Dual adaptation
74	8	0.5814999938011169	Dual adaptation
75	8	0.5080900192260742	Dual adaptation
76	8	0.6137599945068359	Dual adaptation
77	8	0.6700400114059448	Dual adaptation
78	8	0.6019600033760071	Dual adaptation
79	8	0.8027300238609314	Dual adaptation
80	9	0.7249100208282471	Dual adaptation
81	9	0.8141199946403503	Dual adaptation
82	9	0.7306900024414062	Dual adaptation
83	9	0.7015299797058105	Dual adaptation
84	9	0.6012300252914429	Dual adaptation
85	9	0.5830199718475342	Dual adaptation
86	9	0.5856500267982483	Dual adaptation
87	9	0.6480900049209595	Dual adaptation
88	9	0.6547399759292603	Dual adaptation
89	9	0.7428600192070007	Dual adaptation
90	10	0.7804200053215027	Dual adaptation
91	10	0.9542099833488464	Dual adaptation
92	10	0.5072799921035767	Dual adaptation
93	10	0.7819700241088867	Dual adaptation
94	10	0.5791500210762024	Dual adaptation
95	10	0.4742799997329712	Dual adaptation
96	10	0.5084699988365173	Dual adaptation
97	10	0.7756400108337402	Dual adaptation
98	10	0.6309400200843811	Dual adaptation
99	10	0.8127800226211548	Dual adaptation


==> Fig/independent_gaussian_1000/cpu_time.csv <==
	variable	value	Sampler
0	1	4.957924127578735	Gradient-based adaptation
1	1	4.862683534622192	Gradient-based adaptation
2	1	4.813365459442139	Gradient-based adaptation
3	1	4.860606908798218	Gradient-based adaptation
4	1	5.167266368865967	Gradient-based adaptation
5	1	5.341398477554321	Gradient-based adaptation
6	1	4.741980075836182	Gradient-based adaptation
7	1	4.996193170547485	Gradient-based adaptation
8	1	4.7847740650177	Gradient-based adaptation
9	1	4.7302117347717285	Gradient-based adaptation
10	2	5.880115270614624	Gradient-based adaptation
11	2	5.578444480895996	Gradient-based adaptation
12	2	5.5683913230896	Gradient-based adaptation
13	2	6.55424690246582	Gradient-based adaptation
14	2	5.826404333114624	Gradient-based adaptation
15	2	5.951538801193237	Gradient-based adaptation
16	2	5.6158061027526855	Gradient-based adaptation
17	2	5.79228663444519	Gradient-based adaptation
18	2	5.479633808135986	Gradient-based adaptation
19	2	5.469136476516724	Gradient-based adaptation
20	3	5.916239976882935	Gradient-based adaptation
21	3	6.124389410018921	Gradient-based adaptation
22	3	6.086094856262207	Gradient-based adaptation
23	3	6.309422969818115	Gradient-based adaptation
24	3	6.325591802597046	Gradient-based adaptation
25	3	6.593787908554077	Gradient-based adaptation
26	3	6.1289308071136475	Gradient-based adaptation
27	3	6.323574542999268	Gradient-based adaptation
28	3	6.009092092514038	Gradient-based adaptation
29	3	6.008258104324341	Gradient-based adaptation
30	4	6.5171074867248535	Gradient-based adaptation
31	4	6.619167804718018	Gradient-based adaptation
32	4	6.602935791015625	Gradient-based adaptation
33	4	6.672927141189575	Gradient-based adaptation
34	4	6.81537652015686	Gradient-based adaptation
35	4	6.4548280239105225	Gradient-based adaptation
36	4	6.644775629043579	Gradient-based adaptation
37	4	6.830189228057861	Gradient-based adaptation
38	4	6.5760462284088135	Gradient-based adaptation
39	4	6.553455114364624	Gradient-based adaptation
40	5	7.367572069168091	Gradient-based adaptation
41	5	7.14963173866272	Gradient-based adaptation
42	5	7.19883131980896	Gradient-based adaptation
43	5	7.20068359375	Gradient-based adaptation
44	5	6.097675323486328	Gradient-based adaptation
45	5	7.014493942260742	Gradient-based adaptation
46	5	7.122395038604736	Gradient-based adaptation
47	5	7.338346481323242	Gradient-based adaptation
48	5	6.97161602973938	Gradient-based adaptation
49	5	7.003460884094238	Gradient-based adaptation
50	6	7.5611677169799805	Gradient-based adaptation
51	6	7.692256212234497	Gradient-based adaptation
52	6	7.738088607788086	Gradient-based adaptation
53	6	7.789975643157959	Gradient-based adaptation
54	6	7.777162075042725	Gradient-based adaptation
55	6	8.0354585647583	Gradient-based adaptation
56	6	7.700870513916016	Gradient-based adaptation
57	6	7.867011070251465	Gradient-based adaptation
58	6	8.913060188293457	Gradient-based adaptation
59	6	7.777780532836914	Gradient-based adaptation
60	7	7.979422092437744	Gradient-based adaptation
61	7	8.184991359710693	Gradient-based adaptation
62	7	8.346472024917603	Gradient-based adaptation
63	7	8.288379669189453	Gradient-based adaptation
64	7	8.321345806121826	Gradient-based adaptation
65	7	8.637832403182983	Gradient-based adaptation
66	7	8.255635261535645	Gradient-based adaptation
67	7	8.044008493423462	Gradient-based adaptation
68	7	8.098649501800537	Gradient-based adaptation
69	7	8.158743858337402	Gradient-based adaptation
70	8	8.729297637939453	Gradient-based adaptation
71	8	8.727586030960083	Gradient-based adaptation
72	8	8.908201456069946	Gradient-based adaptation
73	8	8.814804792404175	Gradient-based adaptation
74	8	8.94503927230835	Gradient-based adaptation
75	8	9.272297620773315	Gradient-based adaptation
76	8	8.674168825149536	Gradient-based adaptation
77	8	8.508943557739258	Gradient-based adaptation
78	8	8.52282428741455	Gradient-based adaptation
79	8	8.835768938064575	Gradient-based adaptation
80	9	9.132129907608032	Gradient-based adaptation
81	9	9.11776614189148	Gradient-based adaptation
82	9	9.299206256866455	Gradient-based adaptation
83	9	9.432814836502075	Gradient-based adaptation
84	9	9.44233775138855	Gradient-based adaptation
85	9	9.706342220306396	Gradient-based adaptation
86	9	9.200064182281494	Gradient-based adaptation
87	9	9.145987272262573	Gradient-based adaptation
88	9	8.972623109817505	Gradient-based adaptation
89	9	9.298919677734375	Gradient-based adaptation
90	10	9.795619249343872	Gradient-based adaptation
91	10	9.728363752365112	Gradient-based adaptation
92	10	9.725285053253174	Gradient-based adaptation
93	10	9.6380934715271	Gradient-based adaptation
94	10	10.04637885093689	Gradient-based adaptation
95	10	11.543387413024902	Gradient-based adaptation
96	10	9.717293739318848	Gradient-based adaptation
97	10	9.655739784240723	Gradient-based adaptation
98	10	9.39307188987732	Gradient-based adaptation
99	10	9.542356491088867	Gradient-based adaptation
100	N	3.2426750659942627	NUTS
101	N	3.2406082153320312	NUTS
102	N	3.2228305339813232	NUTS
103	N	3.1768136024475098	NUTS
104	N	3.3396010398864746	NUTS
105	N	3.5020880699157715	NUTS
106	N	3.0865838527679443	NUTS
107	N	3.3378467559814453	NUTS
108	N	3.0929086208343506	NUTS
109	N	3.1039977073669434	NUTS
0	1	3.6952314376831055	Dual adaptation
1	1	3.6586990356445312	Dual adaptation
2	1	3.664257526397705	Dual adaptation
3	1	3.6090474128723145	Dual adaptation
4	1	3.7711563110351562	Dual adaptation
5	1	3.8451316356658936	Dual adaptation
6	1	3.5681989192962646	Dual adaptation
7	1	3.754972219467163	Dual adaptation
8	1	3.561552047729492	Dual adaptation
9	1	3.6231837272644043	Dual adaptation
10	2	4.127984046936035	Dual adaptation
11	2	4.103480815887451	Dual adaptation
12	2	4.095356464385986	Dual adaptation
13	2	4.726744651794434	Dual adaptation
14	2	4.12541127204895	Dual adaptation
15	2	4.295820713043213	Dual adaptation
16	2	4.097590923309326	Dual adaptation
17	2	4.187371253967285	Dual adaptation
18	2	4.110715389251709	Dual adaptation
19	2	4.045247554779053	Dual adaptation
20	3	4.475579738616943	Dual adaptation
21	3	4.519315004348755	Dual adaptation
22	3	4.462602853775024	Dual adaptation
23	3	4.631530523300171	Dual adaptation
24	3	4.571322917938232	Dual adaptation
25	3	4.77945876121521	Dual adaptation
26	3	4.512046575546265	Dual adaptation
27	3	4.678992509841919	Dual adaptation
28	3	4.480590105056763	Dual adaptation
29	3	4.4704015254974365	Dual adaptation
30	4	4.991401672363281	Dual adaptation
31	4	4.932711362838745	Dual adaptation
32	4	4.917739152908325	Dual adaptation
33	4	4.974807024002075	Dual adaptation
34	4	5.014894962310791	Dual adaptation
35	4	4.855453968048096	Dual adaptation
36	4	4.900970458984375	Dual adaptation
37	4	5.079493522644043	Dual adaptation
38	4	4.904655694961548	Dual adaptation
39	4	4.893388509750366	Dual adaptation
40	5	5.525115013122559	Dual adaptation
41	5	5.339544773101807	Dual adaptation
42	5	5.349447727203369	Dual adaptation
43	5	5.413779258728027	Dual adaptation
44	5	4.50432562828064	Dual adaptation
45	5	5.223958969116211	Dual adaptation
46	5	5.307738780975342	Dual adaptation
47	5	5.498846054077148	Dual adaptation
48	5	5.2592456340789795	Dual adaptation
49	5	5.2992472648620605	Dual adaptation
50	6	5.744104385375977	Dual adaptation
51	6	5.7278220653533936	Dual adaptation
52	6	5.833753824234009	Dual adaptation
53	6	5.929106712341309	Dual adaptation
54	6	5.822429180145264	Dual adaptation
55	6	5.973202466964722	Dual adaptation
56	6	5.720250368118286	Dual adaptation
57	6	5.900850296020508	Dual adaptation
58	6	6.728604555130005	Dual adaptation
59	6	5.868020534515381	Dual adaptation
60	7	6.128082990646362	Dual adaptation
61	7	6.134574890136719	Dual adaptation
62	7	6.227350950241089	Dual adaptation
63	7	6.302247762680054	Dual adaptation
64	7	6.174363613128662	Dual adaptation
65	7	6.355772495269775	Dual adaptation
66	7	6.133762836456299	Dual adaptation
67	7	6.032469749450684	Dual adaptation
68	7	6.089318752288818	Dual adaptation
69	7	6.077316045761108	Dual adaptation
70	8	6.537412643432617	Dual adaptation
71	8	6.574986457824707	Dual adaptation
72	8	6.656984090805054	Dual adaptation
73	8	6.696897983551025	Dual adaptation
74	8	6.642163991928101	Dual adaptation
75	8	6.645543813705444	Dual adaptation
76	8	6.499168395996094	Dual adaptation
77	8	6.5107951164245605	Dual adaptation
78	8	6.439709186553955	Dual adaptation
79	8	6.593034744262695	Dual adaptation
80	9	6.915893077850342	Dual adaptation
81	9	6.888741970062256	Dual adaptation
82	9	7.0357444286346436	Dual adaptation
83	9	7.07530665397644	Dual adaptation
84	9	7.032294034957886	Dual adaptation
85	9	7.214669227600098	Dual adaptation
86	9	6.948190689086914	Dual adaptation
87	9	6.884180068969727	Dual adaptation
88	9	6.910690546035767	Dual adaptation
89	9	7.0305304527282715	Dual adaptation
90	10	7.329580307006836	Dual adaptation
91	10	7.337496757507324	Dual adaptation
92	10	7.478558778762817	Dual adaptation
93	10	7.299805641174316	Dual adaptation
94	10	7.680843830108643	Dual adaptation
95	10	8.718804359436035	Dual adaptation
96	10	7.394526958465576	Dual adaptation
97	10	7.4480273723602295	Dual adaptation
98	10	7.306736946105957	Dual adaptation
99	10	7.274281024932861	Dual adaptation


==> Fig/independent_gaussian_1000/min_ess.csv <==
	variable	value	Sampler
0	1	26202.140625	Entropy-based
1	1	26564.5546875	Entropy-based
2	1	25626.1015625	Entropy-based
3	1	26318.228515625	Entropy-based
4	1	25783.083984375	Entropy-based
5	1	26659.83984375	Entropy-based
6	1	25966.6640625	Entropy-based
7	1	24203.76953125	Entropy-based
8	1	24800.509765625	Entropy-based
9	1	24928.4296875	Entropy-based
10	2	76852.8203125	Entropy-based
11	2	78215.0625	Entropy-based
12	2	77222.03125	Entropy-based
13	2	76623.71875	Entropy-based
14	2	75798.7890625	Entropy-based
15	2	75267.1328125	Entropy-based
16	2	74545.734375	Entropy-based
17	2	78367.078125	Entropy-based
18	2	76232.9765625	Entropy-based
19	2	76561.953125	Entropy-based
20	3	75415.8125	Entropy-based
21	3	76169.9140625	Entropy-based
22	3	77043.9609375	Entropy-based
23	3	76121.8359375	Entropy-based
24	3	74745.390625	Entropy-based
25	3	74157.84375	Entropy-based
26	3	75382.1171875	Entropy-based
27	3	75854.2265625	Entropy-based
28	3	76681.359375	Entropy-based
29	3	75416.3671875	Entropy-based
30	4	71378.5703125	Entropy-based
31	4	73354.1953125	Entropy-based
32	4	74469.7421875	Entropy-based
33	4	73019.328125	Entropy-based
34	4	72972.90625	Entropy-based
35	4	72597.015625	Entropy-based
36	4	71718.859375	Entropy-based
37	4	73232.4453125	Entropy-based
38	4	73635.5703125	Entropy-based
39	4	72951.9296875	Entropy-based
40	5	67589.421875	Entropy-based
41	5	72162.828125	Entropy-based
42	5	73259.7265625	Entropy-based
43	5	71534.9453125	Entropy-based
44	5	71014.0	Entropy-based
45	5	71118.140625	Entropy-based
46	5	69767.96875	Entropy-based
47	5	71760.8046875	Entropy-based
48	5	72461.296875	Entropy-based
49	5	71474.4296875	Entropy-based
50	6	66797.078125	Entropy-based
51	6	71712.015625	Entropy-based
52	6	72575.8203125	Entropy-based
53	6	70713.4609375	Entropy-based
54	6	69607.0234375	Entropy-based
55	6	70524.8125	Entropy-based
56	6	68842.0859375	Entropy-based
57	6	70742.5390625	Entropy-based
58	6	71468.4140625	Entropy-based
59	6	70447.015625	Entropy-based
60	7	65812.875	Entropy-based
61	7	71700.4921875	Entropy-based
62	7	72145.65625	Entropy-based
63	7	70410.53125	Entropy-based
64	7	68552.5	Entropy-based
65	7	70154.6640625	Entropy-based
66	7	68276.0234375	Entropy-based
67	7	70359.0859375	Entropy-based
68	7	70756.78125	Entropy-based
69	7	69906.4609375	Entropy-based
70	8	65163.17578125	Entropy-based
71	8	71302.546875	Entropy-based
72	8	71805.6328125	Entropy-based
73	8	70144.515625	Entropy-based
74	8	67860.1015625	Entropy-based
75	8	69832.1484375	Entropy-based
76	8	68163.6875	Entropy-based
77	8	70104.328125	Entropy-based
78	8	70354.984375	Entropy-based
79	8	69477.4765625	Entropy-based
80	9	64476.26171875	Entropy-based
81	9	71086.9375	Entropy-based
82	9	71863.2421875	Entropy-based
83	9	70197.828125	Entropy-based
84	9	67221.234375	Entropy-based
85	9	69446.7265625	Entropy-based
86	9	68205.796875	Entropy-based
87	9	69945.0390625	Entropy-based
88	9	70076.5234375	Entropy-based
89	9	69248.28125	Entropy-based
90	10	64297.5703125	Entropy-based
91	10	70840.171875	Entropy-based
92	10	71805.5078125	Entropy-based
93	10	70164.21875	Entropy-based
94	10	66991.34375	Entropy-based
95	10	69106.7109375	Entropy-based
96	10	68398.703125	Entropy-based
97	10	69111.984375	Entropy-based
98	10	69961.234375	Entropy-based
99	10	69050.7109375	Entropy-based
100	N	10000.0	Entropy-based
101	N	10000.0	Entropy-based
102	N	10000.0	Entropy-based
103	N	10000.0	Entropy-based
104	N	10000.0	Entropy-based
105	N	10000.0	Entropy-based
106	N	10000.0	Entropy-based
107	N	10000.0	Entropy-based
108	N	10000.0	Entropy-based
109	N	10000.0	Entropy-based
0	1	25715.109375	Dual adaptation
1	1	26339.45703125	Dual adaptation
2	1	25913.12109375	Dual adaptation
3	1	25532.705078125	Dual adaptation
4	1	26713.099609375	Dual adaptation
5	1	26245.95703125	Dual adaptation
6	1	26857.857421875	Dual adaptation
7	1	23807.68359375	Dual adaptation
8	1	26062.3984375	Dual adaptation
9	1	23684.42578125	Dual adaptation
10	2	100000.0	Dual adaptation
11	2	100000.0	Dual adaptation
12	2	100000.0	Dual adaptation
13	2	100000.0	Dual adaptation
14	2	100000.0	Dual adaptation
15	2	47495.5625	Dual adaptation
16	2	86730.9609375	Dual adaptation
17	2	100000.0	Dual adaptation
18	2	100000.0	Dual adaptation
19	2	100000.0	Dual adaptation
20	3	100000.0	Dual adaptation
21	3	100000.0	Dual adaptation
22	3	100000.0	Dual adaptation
23	3	100000.0	Dual adaptation
24	3	100000.0	Dual adaptation
25	3	100000.0	Dual adaptation
26	3	70824.9375	Dual adaptation
27	3	100000.0	Dual adaptation
28	3	77559.0859375	Dual adaptation
29	3	100000.0	Dual adaptation
30	4	100000.0	Dual adaptation
31	4	100000.0	Dual adaptation
32	4	100000.0	Dual adaptation
33	4	80090.25	Dual adaptation
34	4	56474.57421875	Dual adaptation
35	4	58978.6171875	Dual adaptation
36	4	54369.16796875	Dual adaptation
37	4	57113.5234375	Dual adaptation
38	4	76643.5546875	Dual adaptation
39	4	100000.0	Dual adaptation
40	5	4969.18603515625	Dual adaptation
41	5	2377.5390625	Dual adaptation
42	5	10690.4521484375	Dual adaptation
43	5	9816.2568359375	Dual adaptation
44	5	12000.015625	Dual adaptation
45	5	11915.03515625	Dual adaptation
46	5	12478.48828125	Dual adaptation
47	5	2282.776123046875	Dual adaptation
48	5	7836.08154296875	Dual adaptation
49	5	10954.0546875	Dual adaptation
50	6	10628.4365234375	Dual adaptation
51	6	7932.1513671875	Dual adaptation
52	6	17906.865234375	Dual adaptation
53	6	14750.37109375	Dual adaptation
54	6	22049.556640625	Dual adaptation
55	6	24070.076171875	Dual adaptation
56	6	19797.52734375	Dual adaptation
57	6	13525.1455078125	Dual adaptation
58	6	20613.66796875	Dual adaptation
59	6	14821.998046875	Dual adaptation
60	7	100000.0	Dual adaptation
61	7	78250.7734375	Dual adaptation
62	7	100000.0	Dual adaptation
63	7	100000.0	Dual adaptation
64	7	55387.86328125	Dual adaptation
65	7	100000.0	Dual adaptation
66	7	47328.73828125	Dual adaptation
67	7	100000.0	Dual adaptation
68	7	100000.0	Dual adaptation
69	7	100000.0	Dual adaptation
70	8	100000.0	Dual adaptation
71	8	100000.0	Dual adaptation
72	8	100000.0	Dual adaptation
73	8	100000.0	Dual adaptation
74	8	81919.5390625	Dual adaptation
75	8	50784.41796875	Dual adaptation
76	8	100000.0	Dual adaptation
77	8	100000.0	Dual adaptation
78	8	100000.0	Dual adaptation
79	8	100000.0	Dual adaptation
80	9	100000.0	Dual adaptation
81	9	100000.0	Dual adaptation
82	9	100000.0	Dual adaptation
83	9	100000.0	Dual adaptation
84	9	67210.9140625	Dual adaptation
85	9	60474.6484375	Dual adaptation
86	9	58799.546875	Dual adaptation
87	9	100000.0	Dual adaptation
88	9	100000.0	Dual adaptation
89	9	100000.0	Dual adaptation
90	10	4652.52880859375	Dual adaptation
91	10	239.2124786376953	Dual adaptation
92	10	18160.70703125	Dual adaptation
93	10	4004.52197265625	Dual adaptation
94	10	14440.0556640625	Dual adaptation
95	10	19155.064453125	Dual adaptation
96	10	17092.615234375	Dual adaptation
97	10	4627.77392578125	Dual adaptation
98	10	11772.5859375	Dual adaptation
99	10	2631.274169921875	Dual adaptation


==> Fig/independent_gaussian_1000/min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	5284.90185546875	GSM
1	1	5462.94140625	GSM
2	1	5323.94677734375	GSM
3	1	5414.59716796875	GSM
4	1	4989.6953125	GSM
5	1	4991.17236328125	GSM
6	1	5475.91162109375	GSM
7	1	4844.4423828125	GSM
8	1	5183.21484375	GSM
9	1	5270.04541015625	GSM
10	2	13069.951171875	GSM
11	2	14020.9453125	GSM
12	2	13867.9248046875	GSM
13	2	11690.697265625	GSM
14	2	13009.5302734375	GSM
15	2	12646.6669921875	GSM
16	2	13274.271484375	GSM
17	2	13529.5576171875	GSM
18	2	13912.056640625	GSM
19	2	13998.9111328125	GSM
20	3	12747.25390625	GSM
21	3	12437.1435546875	GSM
22	3	12659.013671875	GSM
23	3	12064.7861328125	GSM
24	3	11816.3466796875	GSM
25	3	11246.6220703125	GSM
26	3	12299.390625	GSM
27	3	11995.466796875	GSM
28	3	12760.888671875	GSM
29	3	12552.119140625	GSM
30	4	10952.4921875	GSM
31	4	11082.0869140625	GSM
32	4	11278.27734375	GSM
33	4	10942.6240234375	GSM
34	4	10707.0986328125	GSM
35	4	11246.9326171875	GSM
36	4	10793.2705078125	GSM
37	4	10721.876953125	GSM
38	4	11197.544921875	GSM
39	4	11131.8271484375	GSM
40	5	9173.9072265625	GSM
41	5	10093.2236328125	GSM
42	5	10176.61328125	GSM
43	5	9934.4658203125	GSM
44	5	11646.0771484375	GSM
45	5	10138.7412109375	GSM
46	5	9795.5771484375	GSM
47	5	9778.87890625	GSM
48	5	10393.759765625	GSM
49	5	10205.5869140625	GSM
50	6	8834.2275390625	GSM
51	6	9322.625	GSM
52	6	9379.037109375	GSM
53	6	9077.494140625	GSM
54	6	8950.1826171875	GSM
55	6	8776.7001953125	GSM
56	6	8939.51953125	GSM
57	6	8992.3017578125	GSM
58	6	8018.392578125	GSM
59	6	9057.470703125	GSM
60	7	8247.8251953125	GSM
61	7	8759.9951171875	GSM
62	7	8643.8505859375	GSM
63	7	8495.08984375	GSM
64	7	8238.150390625	GSM
65	7	8121.7900390625	GSM
66	7	8270.232421875	GSM
67	7	8746.76953125	GSM
68	7	8736.861328125	GSM
69	7	8568.287109375	GSM
70	8	7464.8818359375	GSM
71	8	8169.79052734375	GSM
72	8	8060.62109375	GSM
73	8	7957.580078125	GSM
74	8	7586.3388671875	GSM
75	8	7531.2666015625	GSM
76	8	7858.23876953125	GSM
77	8	8238.8994140625	GSM
78	8	8254.890625	GSM
79	8	7863.20703125	GSM
80	9	7060.375	GSM
81	9	7796.52978515625	GSM
82	9	7727.89013671875	GSM
83	9	7441.875	GSM
84	9	7119.13037109375	GSM
85	9	7154.77783203125	GSM
86	9	7413.6220703125	GSM
87	9	7647.6201171875	GSM
88	9	7810.03759765625	GSM
89	9	7446.9169921875	GSM
90	10	6563.9111328125	GSM
91	10	7281.8173828125	GSM
92	10	7383.3837890625	GSM
93	10	7279.88525390625	GSM
94	10	6668.2080078125	GSM
95	10	5986.6923828125	GSM
96	10	7038.86328125	GSM
97	10	7157.6064453125	GSM
98	10	7448.173828125	GSM
99	10	7236.232421875	GSM
100	N	3083.87353515625	NUTS
101	N	3085.840576171875	NUTS
102	N	3102.862548828125	NUTS
103	N	3147.808349609375	NUTS
104	N	2994.36962890625	NUTS
105	N	2855.439208984375	NUTS
106	N	3239.82763671875	NUTS
107	N	2995.943359375	NUTS
108	N	3233.20263671875	NUTS
109	N	3221.65185546875	NUTS
0	1	6958.99853515625	Dual
1	1	7199.1318359375	Dual
2	1	7071.861328125	Dual
3	1	7074.63818359375	Dual
4	1	7083.5302734375	Dual
5	1	6825.76318359375	Dual
6	1	7527.0068359375	Dual
7	1	6340.30908203125	Dual
8	1	7317.7080078125	Dual
9	1	6536.91015625	Dual
10	2	24224.900390625	Dual
11	2	24369.5546875	Dual
12	2	24417.8984375	Dual
13	2	21156.208984375	Dual
14	2	24240.009765625	Dual
15	2	11056.2255859375	Dual
16	2	21166.330078125	Dual
17	2	23881.33203125	Dual
18	2	24326.666015625	Dual
19	2	24720.365234375	Dual
20	3	22343.474609375	Dual
21	3	22127.248046875	Dual
22	3	22408.44921875	Dual
23	3	21591.1328125	Dual
24	3	21875.505859375	Dual
25	3	20922.87109375	Dual
26	3	15696.853515625	Dual
27	3	21372.123046875	Dual
28	3	17310.017578125	Dual
29	3	22369.353515625	Dual
30	4	20034.453125	Dual
31	4	20272.82421875	Dual
32	4	20334.548828125	Dual
33	4	16099.16796875	Dual
34	4	11261.3671875	Dual
35	4	12146.8798828125	Dual
36	4	11093.5517578125	Dual
37	4	11243.9404296875	Dual
38	4	15626.6953125	Dual
39	4	20435.736328125	Dual
40	5	899.3814697265625	Dual
41	5	445.2699890136719	Dual
42	5	1998.421630859375	Dual
43	5	1813.1986083984375	Dual
44	5	2664.109130859375	Dual
45	5	2280.843994140625	Dual
46	5	2350.9990234375	Dual
47	5	415.1372985839844	Dual
48	5	1489.9630126953125	Dual
49	5	2067.096435546875	Dual
50	6	1850.3209228515625	Dual
51	6	1384.845947265625	Dual
52	6	3069.527099609375	Dual
53	6	2487.789794921875	Dual
54	6	3787.0029296875	Dual
55	6	4029.6767578125	Dual
56	6	3460.954833984375	Dual
57	6	2292.067138671875	Dual
58	6	3063.58740234375	Dual
59	6	2525.89404296875	Dual
60	7	16318.31640625	Dual
61	7	12755.6962890625	Dual
62	7	16058.19140625	Dual
63	7	15867.353515625	Dual
64	7	8970.619140625	Dual
65	7	15733.728515625	Dual
66	7	7716.1015625	Dual
67	7	16576.958984375	Dual
68	7	16422.19921875	Dual
69	7	16454.630859375	Dual
70	8	15296.5712890625	Dual
71	8	15209.1572265625	Dual
72	8	15021.8173828125	Dual
73	8	14932.2861328125	Dual
74	8	12333.259765625	Dual
75	8	7641.875	Dual
76	8	15386.583984375	Dual
77	8	15359.107421875	Dual
78	8	15528.6513671875	Dual
79	8	15167.5224609375	Dual
80	9	14459.4482421875	Dual
81	9	14516.4384765625	Dual
82	9	14213.13671875	Dual
83	9	14133.662109375	Dual
84	9	9557.4658203125	Dual
85	9	8382.1787109375	Dual
86	9	8462.5693359375	Dual
87	9	14526.05859375	Dual
88	9	14470.333984375	Dual
89	9	14223.677734375	Dual
90	10	634.7606201171875	Dual
91	10	32.601375579833984	Dual
92	10	2428.369873046875	Dual
93	10	548.5792846679688	Dual
94	10	1880.009033203125	Dual
95	10	2196.98291015625	Dual
96	10	2311.5224609375	Dual
97	10	621.3422241210938	Dual
98	10	1611.196044921875	Dual
99	10	361.7229309082031	Dual


==> Fig/independent_gaussian_10000/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.647599995136261	GSM
1	1	0.6447749733924866	GSM
2	1	0.6534500122070312	GSM
3	1	0.6672499775886536	GSM
4	1	0.6491000056266785	GSM
5	1	0.6687250137329102	GSM
6	1	0.6589999794960022	GSM
7	1	0.5941749811172485	GSM
8	1	0.6477749943733215	GSM
9	1	0.6542249917984009	GSM
10	2	0.667900025844574	GSM
11	2	0.6622750163078308	GSM
12	2	0.6442000269889832	GSM
13	2	0.6682999730110168	GSM
14	2	0.6526250243186951	GSM
15	2	0.6851999759674072	GSM
16	2	0.640250027179718	GSM
17	2	0.628724992275238	GSM
18	2	0.6479499936103821	GSM
19	2	0.6779999732971191	GSM
20	3	0.6585999727249146	GSM
21	3	0.6692000031471252	GSM
22	3	0.6409749984741211	GSM
23	3	0.6712499856948853	GSM
24	3	0.6520249843597412	GSM
25	3	0.678725004196167	GSM
26	3	0.6471750140190125	GSM
27	3	0.6370000243186951	GSM
28	3	0.6521999835968018	GSM
29	3	0.6624249815940857	GSM
30	4	0.6400499939918518	GSM
31	4	0.6534000039100647	GSM
32	4	0.6435750126838684	GSM
33	4	0.6710500121116638	GSM
34	4	0.6452999711036682	GSM
35	4	0.6768500208854675	GSM
36	4	0.6660500168800354	GSM
37	4	0.6517500281333923	GSM
38	4	0.649399995803833	GSM
39	4	0.6619750261306763	GSM
40	5	0.6549000144004822	GSM
41	5	0.650825023651123	GSM
42	5	0.6465749740600586	GSM
43	5	0.6761249899864197	GSM
44	5	0.6553249955177307	GSM
45	5	0.6607499718666077	GSM
46	5	0.668274998664856	GSM
47	5	0.647475004196167	GSM
48	5	0.6480000019073486	GSM
49	5	0.6560249924659729	GSM
50	6	0.6613249778747559	GSM
51	6	0.6551499962806702	GSM
52	6	0.6323750019073486	GSM
53	6	0.6745250225067139	GSM
54	6	0.652400016784668	GSM
55	6	0.6644250154495239	GSM
56	6	0.6743500232696533	GSM
57	6	0.6577000021934509	GSM
58	6	0.6459749937057495	GSM
59	6	0.6577749848365784	GSM
60	7	0.6576250195503235	GSM
61	7	0.6552500128746033	GSM
62	7	0.6510249972343445	GSM
63	7	0.6624249815940857	GSM
64	7	0.6479499936103821	GSM
65	7	0.6624749898910522	GSM
66	7	0.6668499708175659	GSM
67	7	0.6564750075340271	GSM
68	7	0.6531999707221985	GSM
69	7	0.6550750136375427	GSM
70	8	0.713824987411499	GSM
71	8	0.7122499942779541	GSM
72	8	0.7153249979019165	GSM
73	8	0.7126250267028809	GSM
74	8	0.7117000222206116	GSM
75	8	0.7160999774932861	GSM
76	8	0.7208999991416931	GSM
77	8	0.715149998664856	GSM
78	8	0.7149500250816345	GSM
79	8	0.7085750102996826	GSM
80	9	0.7745000123977661	GSM
81	9	0.7682250142097473	GSM
82	9	0.7739750146865845	GSM
83	9	0.7737249732017517	GSM
84	9	0.7715499997138977	GSM
85	9	0.7739750146865845	GSM
86	9	0.7785999774932861	GSM
87	9	0.7753250002861023	GSM
88	9	0.7741249799728394	GSM
89	9	0.7673500180244446	GSM
90	10	0.8140749931335449	GSM
91	10	0.8121749758720398	GSM
92	10	0.8183749914169312	GSM
93	10	0.8167250156402588	GSM
94	10	0.8136500120162964	GSM
95	10	0.8141000270843506	GSM
96	10	0.8212249875068665	GSM
97	10	0.8187999725341797	GSM
98	10	0.814424991607666	GSM
99	10	0.8118000030517578	GSM
100	N	0.9999250173568726	NUTS
101	N	0.9998499751091003	NUTS
102	N	0.9998499751091003	NUTS
103	N	1.0	NUTS
104	N	0.9999750256538391	NUTS
105	N	0.9999499917030334	NUTS
106	N	1.0	NUTS
107	N	0.9999250173568726	NUTS
108	N	0.999750018119812	NUTS
109	N	1.0	NUTS
110	AN	0.9980499744415283	NUTS
111	AN	0.9970999956130981	NUTS
112	AN	0.9973499774932861	NUTS
113	AN	0.9964749813079834	NUTS
114	AN	0.9987000226974487	NUTS
115	AN	0.9978500008583069	NUTS
116	AN	0.9986749887466431	NUTS
117	AN	0.9962249994277954	NUTS
118	AN	0.9980499744415283	NUTS
119	AN	0.9985250234603882	NUTS
0	1	0.7054749727249146	ESJD
1	1	0.708424985408783	ESJD
2	1	0.7083500027656555	ESJD
3	1	0.7114750146865845	ESJD
4	1	0.7103999853134155	ESJD
5	1	0.705299973487854	ESJD
6	1	0.7127749919891357	ESJD
7	1	0.7082750201225281	ESJD
8	1	0.7105249762535095	ESJD
9	1	0.7089750170707703	ESJD
10	2	0.694599986076355	ESJD
11	2	0.6988750100135803	ESJD
12	2	0.6986500024795532	ESJD
13	2	0.7004749774932861	ESJD
14	2	0.7013499736785889	ESJD
15	2	0.7001000046730042	ESJD
16	2	0.7019000053405762	ESJD
17	2	0.6978999972343445	ESJD
18	2	0.7008249759674072	ESJD
19	2	0.6976249814033508	ESJD
20	3	0.6866000294685364	ESJD
21	3	0.6901500225067139	ESJD
22	3	0.6884999871253967	ESJD
23	3	0.6911500096321106	ESJD
24	3	0.683775007724762	ESJD
25	3	0.6887500286102295	ESJD
26	3	0.6896499991416931	ESJD
27	3	0.6878499984741211	ESJD
28	3	0.6882500052452087	ESJD
29	3	0.6891999840736389	ESJD
30	4	0.6507250070571899	ESJD
31	4	0.659974992275238	ESJD
32	4	0.6523500084877014	ESJD
33	4	0.654699981212616	ESJD
34	4	0.643750011920929	ESJD
35	4	0.6549999713897705	ESJD
36	4	0.6515250205993652	ESJD
37	4	0.6602500081062317	ESJD
38	4	0.6554499864578247	ESJD
39	4	0.6619750261306763	ESJD
40	5	0.6193249821662903	ESJD
41	5	0.6198999881744385	ESJD
42	5	0.6119499802589417	ESJD
43	5	0.6151999831199646	ESJD
44	5	0.6154000163078308	ESJD
45	5	0.617775022983551	ESJD
46	5	0.6211749911308289	ESJD
47	5	0.6254749894142151	ESJD
48	5	0.6146249771118164	ESJD
49	5	0.6197999715805054	ESJD
50	6	0.6588249802589417	ESJD
51	6	0.6492249965667725	ESJD
52	6	0.6557499766349792	ESJD
53	6	0.6567000150680542	ESJD
54	6	0.6520000100135803	ESJD
55	6	0.6280500292778015	ESJD
56	6	0.6476250290870667	ESJD
57	6	0.6577249765396118	ESJD
58	6	0.6597499847412109	ESJD
59	6	0.6595749855041504	ESJD
60	7	0.725849986076355	ESJD
61	7	0.7141749858856201	ESJD
62	7	0.7209500074386597	ESJD
63	7	0.7113999724388123	ESJD
64	7	0.7086750268936157	ESJD
65	7	0.7037500143051147	ESJD
66	7	0.7124750018119812	ESJD
67	7	0.7191749811172485	ESJD
68	7	0.7212499976158142	ESJD
69	7	0.7101250290870667	ESJD
70	8	0.7059999704360962	ESJD
71	8	0.7154250144958496	ESJD
72	8	0.7350249886512756	ESJD
73	8	0.7206000089645386	ESJD
74	8	0.7121750116348267	ESJD
75	8	0.7248250246047974	ESJD
76	8	0.7382000088691711	ESJD
77	8	0.7169250249862671	ESJD
78	8	0.7350000143051147	ESJD
79	8	0.7075250148773193	ESJD
80	9	0.718625009059906	ESJD
81	9	0.7099000215530396	ESJD
82	9	0.7055749893188477	ESJD
83	9	0.7149749994277954	ESJD
84	9	0.6965500116348267	ESJD
85	9	0.7264000177383423	ESJD
86	9	0.7287999987602234	ESJD
87	9	0.7026000022888184	ESJD
88	9	0.7214999794960022	ESJD
89	9	0.7114499807357788	ESJD
90	10	0.6988999843597412	ESJD
91	10	0.6945000290870667	ESJD
92	10	0.6951500177383423	ESJD
93	10	0.7121000289916992	ESJD
94	10	0.7040500044822693	ESJD
95	10	0.7138500213623047	ESJD
96	10	0.7286750078201294	ESJD
97	10	0.7023500204086304	ESJD
98	10	0.7236499786376953	ESJD
99	10	0.7140499949455261	ESJD
0	1	0.7970749735832214	L2HMC
1	1	0.7994250059127808	L2HMC
2	1	0.7952749729156494	L2HMC
3	1	0.7987499833106995	L2HMC
4	1	0.8028749823570251	L2HMC
5	1	0.8029249906539917	L2HMC
6	1	0.8033249974250793	L2HMC
7	1	0.8000249862670898	L2HMC
8	1	0.8003749847412109	L2HMC
9	1	0.79830002784729	L2HMC
10	2	0.7930999994277954	L2HMC
11	2	0.7953749895095825	L2HMC
12	2	0.7945749759674072	L2HMC
13	2	0.7982000112533569	L2HMC
14	2	0.7975500226020813	L2HMC
15	2	0.798675000667572	L2HMC
16	2	0.7982500195503235	L2HMC
17	2	0.793624997138977	L2HMC
18	2	0.7980750203132629	L2HMC
19	2	0.7932000160217285	L2HMC
20	3	0.7882750034332275	L2HMC
21	3	0.7943500280380249	L2HMC
22	3	0.7874749898910522	L2HMC
23	3	0.7951750159263611	L2HMC
24	3	0.7922499775886536	L2HMC
25	3	0.7867000102996826	L2HMC
26	3	0.7972249984741211	L2HMC
27	3	0.7942249774932861	L2HMC
28	3	0.7916499972343445	L2HMC
29	3	0.7928000092506409	L2HMC
30	4	0.779449999332428	L2HMC
31	4	0.782325029373169	L2HMC
32	4	0.7797750234603882	L2HMC
33	4	0.7839499711990356	L2HMC
34	4	0.7781000137329102	L2HMC
35	4	0.7787500023841858	L2HMC
36	4	0.7831249833106995	L2HMC
37	4	0.7828750014305115	L2HMC
38	4	0.7803500294685364	L2HMC
39	4	0.7802249789237976	L2HMC
40	5	0.7540500164031982	L2HMC
41	5	0.7526749968528748	L2HMC
42	5	0.756725013256073	L2HMC
43	5	0.7567499876022339	L2HMC
44	5	0.753724992275238	L2HMC
45	5	0.7520750164985657	L2HMC
46	5	0.7584750056266785	L2HMC
47	5	0.756850004196167	L2HMC
48	5	0.756974995136261	L2HMC
49	5	0.753724992275238	L2HMC
50	6	0.7370499968528748	L2HMC
51	6	0.7392249703407288	L2HMC
52	6	0.7439749836921692	L2HMC
53	6	0.7333250045776367	L2HMC
54	6	0.7389749884605408	L2HMC
55	6	0.7361249923706055	L2HMC
56	6	0.741349995136261	L2HMC
57	6	0.7379500269889832	L2HMC
58	6	0.7403500080108643	L2HMC
59	6	0.7433000206947327	L2HMC
60	7	0.7447999715805054	L2HMC
61	7	0.7478749752044678	L2HMC
62	7	0.7572500109672546	L2HMC
63	7	0.7610250115394592	L2HMC
64	7	0.7454249858856201	L2HMC
65	7	0.7533249855041504	L2HMC
66	7	0.7464749813079834	L2HMC
67	7	0.7480250000953674	L2HMC
68	7	0.7548999786376953	L2HMC
69	7	0.7489500045776367	L2HMC
70	8	0.7831000089645386	L2HMC
71	8	0.7917249798774719	L2HMC
72	8	0.7855499982833862	L2HMC
73	8	0.7969499826431274	L2HMC
74	8	0.772225022315979	L2HMC
75	8	0.7867500185966492	L2HMC
76	8	0.7961249947547913	L2HMC
77	8	0.7965999841690063	L2HMC
78	8	0.7944750189781189	L2HMC
79	8	0.7847999930381775	L2HMC
80	9	0.7972000241279602	L2HMC
81	9	0.7945749759674072	L2HMC
82	9	0.7833499908447266	L2HMC
83	9	0.8008750081062317	L2HMC
84	9	0.8014000058174133	L2HMC
85	9	0.7990249991416931	L2HMC
86	9	0.8004000186920166	L2HMC
87	9	0.7977250218391418	L2HMC
88	9	0.7889999747276306	L2HMC
89	9	0.8055999875068665	L2HMC
90	10	0.802649974822998	L2HMC
91	10	0.8119249939918518	L2HMC
92	10	0.7876999974250793	L2HMC
93	10	0.7862750291824341	L2HMC
94	10	0.776324987411499	L2HMC
95	10	0.7888749837875366	L2HMC
96	10	0.8027250170707703	L2HMC
97	10	0.8019999861717224	L2HMC
98	10	0.7730000019073486	L2HMC
99	10	0.7914999723434448	L2HMC


==> Fig/independent_gaussian_10000/_cpu_time.csv <==
	variable	value	Sampler
0	1	189.9552664756775	GSM
1	1	153.77715229988098	GSM
2	1	205.3434557914734	GSM
3	1	156.0936152935028	GSM
4	1	158.52334117889404	GSM
5	1	183.41460037231445	GSM
6	1	158.339213848114	GSM
7	1	200.22816395759583	GSM
8	1	176.23256516456604	GSM
9	1	161.60209608078003	GSM
10	2	223.97492241859436	GSM
11	2	204.56954193115234	GSM
12	2	219.37796759605408	GSM
13	2	192.25474214553833	GSM
14	2	224.01980924606323	GSM
15	2	180.0687611103058	GSM
16	2	219.27895951271057	GSM
17	2	194.0286636352539	GSM
18	2	220.5136284828186	GSM
19	2	197.9098961353302	GSM
20	3	243.8165066242218	GSM
21	3	296.24807357788086	GSM
22	3	273.3730568885803	GSM
23	3	239.90222096443176	GSM
24	3	239.1964955329895	GSM
25	3	248.7682158946991	GSM
26	3	235.47640204429626	GSM
27	3	238.18329238891602	GSM
28	3	226.07161831855774	GSM
29	3	226.18964624404907	GSM
30	4	301.57734084129333	GSM
31	4	258.78727769851685	GSM
32	4	262.31954979896545	GSM
33	4	284.05542635917664	GSM
34	4	269.33292531967163	GSM
35	4	298.78085494041443	GSM
36	4	270.5140688419342	GSM
37	4	267.28775930404663	GSM
38	4	267.8176636695862	GSM
39	4	294.71755194664	GSM
40	5	347.40749621391296	GSM
41	5	291.67676758766174	GSM
42	5	318.0454168319702	GSM
43	5	324.67537903785706	GSM
44	5	323.2477242946625	GSM
45	5	302.62165236473083	GSM
46	5	291.96312618255615	GSM
47	5	298.56491470336914	GSM
48	5	328.57182908058167	GSM
49	5	342.19375228881836	GSM
50	6	400.64860677719116	GSM
51	6	358.2653365135193	GSM
52	6	363.8659932613373	GSM
53	6	336.2774693965912	GSM
54	6	328.081200838089	GSM
55	6	314.89584040641785	GSM
56	6	328.0054717063904	GSM
57	6	393.14621925354004	GSM
58	6	387.1398482322693	GSM
59	6	351.061185836792	GSM
60	7	397.47753858566284	GSM
61	7	386.98654675483704	GSM
62	7	447.5160331726074	GSM
63	7	440.84101581573486	GSM
64	7	433.40826535224915	GSM
65	7	429.1777868270874	GSM
66	7	440.50222420692444	GSM
67	7	432.8818361759186	GSM
68	7	364.11893486976624	GSM
69	7	383.67932510375977	GSM
70	8	402.1270444393158	GSM
71	8	393.87148547172546	GSM
72	8	453.11334681510925	GSM
73	8	394.8332214355469	GSM
74	8	383.6986746788025	GSM
75	8	388.94868683815	GSM
76	8	444.24086833000183	GSM
77	8	393.6820156574249	GSM
78	8	478.95012378692627	GSM
79	8	399.10423731803894	GSM
80	9	525.9316298961639	GSM
81	9	462.2459259033203	GSM
82	9	424.1522808074951	GSM
83	9	492.7962040901184	GSM
84	9	540.6785480976105	GSM
85	9	474.1614875793457	GSM
86	9	471.47185730934143	GSM
87	9	471.8923532962799	GSM
88	9	501.4525909423828	GSM
89	9	492.02248644828796	GSM
90	10	528.5954918861389	GSM
91	10	456.972229719162	GSM
92	10	569.8710334300995	GSM
93	10	465.4619491100311	GSM
94	10	506.8323292732239	GSM
95	10	567.3210492134094	GSM
96	10	535.7982869148254	GSM
97	10	507.1179165840149	GSM
98	10	454.51040029525757	GSM
99	10	497.05680084228516	GSM
100	N	1753.7281267642975	NUTS
101	N	1221.5789394378662	NUTS
102	N	1172.5911359786987	NUTS
103	N	1256.9523613452911	NUTS
104	N	2533.378383398056	NUTS
105	N	2192.2592809200287	NUTS
106	N	1582.0636534690857	NUTS
107	N	1288.816905260086	NUTS
108	N	1012.2357113361359	NUTS
109	N	1092.112050294876	NUTS
110	AN	293.3634991645813	NUTS
111	AN	306.7233452796936	NUTS
112	AN	336.37721824645996	NUTS
113	AN	295.27004766464233	NUTS
114	AN	249.14601278305054	NUTS
115	AN	319.19292521476746	NUTS
116	AN	276.85198497772217	NUTS
117	AN	272.4616801738739	NUTS
118	AN	305.8496799468994	NUTS
119	AN	248.82894611358643	NUTS
0	1	191.24459075927734	ESJD
1	1	189.10404467582703	ESJD
2	1	171.90144729614258	ESJD
3	1	156.47044277191162	ESJD
4	1	174.26801109313965	ESJD
5	1	158.4833207130432	ESJD
6	1	191.0128788948059	ESJD
7	1	163.04861664772034	ESJD
8	1	170.4430878162384	ESJD
9	1	177.61876130104065	ESJD
10	2	223.6630539894104	ESJD
11	2	195.0701196193695	ESJD
12	2	198.13884139060974	ESJD
13	2	221.28756380081177	ESJD
14	2	213.9143078327179	ESJD
15	2	214.70318460464478	ESJD
16	2	216.21075081825256	ESJD
17	2	210.262451171875	ESJD
18	2	222.9447214603424	ESJD
19	2	231.45138430595398	ESJD
20	3	216.54970908164978	ESJD
21	3	251.1742649078369	ESJD
22	3	227.6368362903595	ESJD
23	3	255.25423765182495	ESJD
24	3	235.9351065158844	ESJD
25	3	261.9778506755829	ESJD
26	3	226.01551485061646	ESJD
27	3	232.19400215148926	ESJD
28	3	252.4057059288025	ESJD
29	3	263.04406476020813	ESJD
30	4	258.27906680107117	ESJD
31	4	279.1867883205414	ESJD
32	4	291.65735602378845	ESJD
33	4	288.8222348690033	ESJD
34	4	290.2654695510864	ESJD
35	4	337.392112493515	ESJD
36	4	281.80952858924866	ESJD
37	4	279.4968225955963	ESJD
38	4	280.33033537864685	ESJD
39	4	281.2213680744171	ESJD
40	5	330.5635766983032	ESJD
41	5	294.63624143600464	ESJD
42	5	354.76395440101624	ESJD
43	5	337.7178478240967	ESJD
44	5	291.71805906295776	ESJD
45	5	330.10471415519714	ESJD
46	5	346.72069215774536	ESJD
47	5	322.64188027381897	ESJD
48	5	319.71698093414307	ESJD
49	5	292.30528116226196	ESJD
50	6	380.3847415447235	ESJD
51	6	352.7093527317047	ESJD
52	6	337.08739042282104	ESJD
53	6	321.8169786930084	ESJD
54	6	336.64388132095337	ESJD
55	6	325.5623242855072	ESJD
56	6	409.48164653778076	ESJD
57	6	382.3828959465027	ESJD
58	6	364.13815903663635	ESJD
59	6	378.14150071144104	ESJD
60	7	399.9437577724457	ESJD
61	7	359.9307658672333	ESJD
62	7	405.62414813041687	ESJD
63	7	430.5556290149689	ESJD
64	7	407.833128452301	ESJD
65	7	388.57060194015503	ESJD
66	7	357.21837520599365	ESJD
67	7	398.54889726638794	ESJD
68	7	359.48268151283264	ESJD
69	7	407.08904361724854	ESJD
70	8	432.42691254615784	ESJD
71	8	444.3019926548004	ESJD
72	8	425.3442597389221	ESJD
73	8	466.8865728378296	ESJD
74	8	394.29194045066833	ESJD
75	8	397.9512128829956	ESJD
76	8	461.5223562717438	ESJD
77	8	450.5120780467987	ESJD
78	8	475.6633381843567	ESJD
79	8	390.8163673877716	ESJD
80	9	463.29284501075745	ESJD
81	9	488.9469699859619	ESJD
82	9	424.066978931427	ESJD
83	9	491.76388812065125	ESJD
84	9	480.226930141449	ESJD
85	9	476.4169485569	ESJD
86	9	515.8546073436737	ESJD
87	9	425.9594421386719	ESJD
88	9	496.57792258262634	ESJD
89	9	417.1342508792877	ESJD
90	10	463.7418963909149	ESJD
91	10	502.2547035217285	ESJD
92	10	450.5058560371399	ESJD
93	10	507.54953050613403	ESJD
94	10	558.0851035118103	ESJD
95	10	519.9784231185913	ESJD
96	10	462.35244727134705	ESJD
97	10	484.03053545951843	ESJD
98	10	528.7520287036896	ESJD
99	10	548.922741651535	ESJD
0	1	165.74010610580444	L2HMC
1	1	171.31906580924988	L2HMC
2	1	181.10266828536987	L2HMC
3	1	162.26880955696106	L2HMC
4	1	175.67706942558289	L2HMC
5	1	158.2887101173401	L2HMC
6	1	183.25158858299255	L2HMC
7	1	153.5913269519806	L2HMC
8	1	157.19394183158875	L2HMC
9	1	408.3150975704193	L2HMC
10	2	220.90623664855957	L2HMC
11	2	220.21921968460083	L2HMC
12	2	205.5457284450531	L2HMC
13	2	214.08733105659485	L2HMC
14	2	198.01038765907288	L2HMC
15	2	202.31037592887878	L2HMC
16	2	191.01671147346497	L2HMC
17	2	227.1158905029297	L2HMC
18	2	200.26235389709473	L2HMC
19	2	224.0544512271881	L2HMC
20	3	252.66633415222168	L2HMC
21	3	252.35696244239807	L2HMC
22	3	281.0494418144226	L2HMC
23	3	241.42619729042053	L2HMC
24	3	233.47651195526123	L2HMC
25	3	252.95485663414001	L2HMC
26	3	237.49571251869202	L2HMC
27	3	239.47071027755737	L2HMC
28	3	270.024831533432	L2HMC
29	3	277.4982097148895	L2HMC
30	4	276.0000436306	L2HMC
31	4	282.4180335998535	L2HMC
32	4	271.9714059829712	L2HMC
33	4	270.3800985813141	L2HMC
34	4	273.47102308273315	L2HMC
35	4	257.3348789215088	L2HMC
36	4	274.09079670906067	L2HMC
37	4	315.90699887275696	L2HMC
38	4	292.80978322029114	L2HMC
39	4	251.63531136512756	L2HMC
40	5	354.8554832935333	L2HMC
41	5	299.6754114627838	L2HMC
42	5	320.1854109764099	L2HMC
43	5	352.2551176548004	L2HMC
44	5	292.8897111415863	L2HMC
45	5	337.69793939590454	L2HMC
46	5	318.7699134349823	L2HMC
47	5	301.20727372169495	L2HMC
48	5	360.47042894363403	L2HMC
49	5	346.54843521118164	L2HMC
50	6	315.93752336502075	L2HMC
51	6	325.57613492012024	L2HMC
52	6	380.4297065734863	L2HMC
53	6	433.1725175380707	L2HMC
54	6	395.2671227455139	L2HMC
55	6	399.46619153022766	L2HMC
56	6	386.0725483894348	L2HMC
57	6	378.1471617221832	L2HMC
58	6	388.38591837882996	L2HMC
59	6	365.58802127838135	L2HMC
60	7	416.79660964012146	L2HMC
61	7	345.8266758918762	L2HMC
62	7	404.4698603153229	L2HMC
63	7	414.72363448143005	L2HMC
64	7	411.25510597229004	L2HMC
65	7	391.225150346756	L2HMC
66	7	364.7050721645355	L2HMC
67	7	424.3361520767212	L2HMC
68	7	435.61438512802124	L2HMC
69	7	431.2260251045227	L2HMC
70	8	449.96138429641724	L2HMC
71	8	430.4961848258972	L2HMC
72	8	441.05260491371155	L2HMC
73	8	426.54968428611755	L2HMC
74	8	406.67557740211487	L2HMC
75	8	463.7966043949127	L2HMC
76	8	473.88206720352173	L2HMC
77	8	471.7457013130188	L2HMC
78	8	380.20921897888184	L2HMC
79	8	508.6687343120575	L2HMC
80	9	483.2734625339508	L2HMC
81	9	511.35177659988403	L2HMC
82	9	426.8785583972931	L2HMC
83	9	501.7852120399475	L2HMC
84	9	514.4696774482727	L2HMC
85	9	434.67642402648926	L2HMC
86	9	408.79788303375244	L2HMC
87	9	433.79084849357605	L2HMC
88	9	516.979754447937	L2HMC
89	9	495.0965213775635	L2HMC
90	10	533.8682079315186	L2HMC
91	10	524.0341310501099	L2HMC
92	10	445.03626704216003	L2HMC
93	10	508.5061528682709	L2HMC
94	10	462.6662242412567	L2HMC
95	10	446.42259097099304	L2HMC
96	10	507.5897979736328	L2HMC
97	10	447.1373565196991	L2HMC
98	10	590.4366779327393	L2HMC
99	10	620.0011427402496	L2HMC


==> Fig/independent_gaussian_10000/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.40601823634380074	GSM
1	1	0.5005591123840304	GSM
2	1	0.3749847838546241	GSM
3	1	0.49426822656407016	GSM
4	1	0.48168642501835673	GSM
5	1	0.41142276264278577	GSM
6	1	0.4873174508069214	GSM
7	1	0.39220898948983796	GSM
8	1	0.44328285440671417	GSM
9	1	0.4793122517329745	GSM
10	2	0.8274048404486402	GSM
11	2	0.9261491662895845	GSM
12	2	0.8655654980272321	GSM
13	2	0.9880579605389818	GSM
14	2	0.8400782583465608	GSM
15	2	1.0284082407252704	GSM
16	2	0.8760870891849777	GSM
17	2	0.9800250564908594	GSM
18	2	0.8677435155440831	GSM
19	2	0.9396959175251455	GSM
20	3	1.3340102908611735	GSM
21	3	1.1098852936361872	GSM
22	3	1.204516011073222	GSM
23	3	1.3821159011269317	GSM
24	3	1.3592634809407638	GSM
25	3	1.3031326801422725	GSM
26	3	1.4310531685902739	GSM
27	3	1.3878500767712827	GSM
28	3	1.4695734661349589	GSM
29	3	1.4515241626327022	GSM
30	4	1.6541716245719358	GSM
31	4	1.9240856194050586	GSM
32	4	1.8984755294269278	GSM
33	4	1.7596138358296773	GSM
34	4	1.812669196223119	GSM
35	4	1.6650233191013404	GSM
36	4	1.8740573581064435	GSM
37	4	1.8468125923533023	GSM
38	4	1.8868258817435775	GSM
39	4	1.6896190816992858	GSM
40	5	1.9903266772282353	GSM
41	5	2.374208566378387	GSM
42	5	2.1842536612040817	GSM
43	5	2.140144496161629	GSM
44	5	2.104072871496549	GSM
45	5	2.2820414339609427	GSM
46	5	2.4335842243767947	GSM
47	5	2.3225719398094737	GSM
48	5	2.1305580340197436	GSM
49	5	2.026695900174573	GSM
50	6	2.2813308485582566	GSM
51	6	2.5603820788120597	GSM
52	6	2.4588125687953926	GSM
53	6	2.7128601480892978	GSM
54	6	2.762866294456348	GSM
55	6	2.920576245100287	GSM
56	6	2.8576556949558785	GSM
57	6	2.3319421961680966	GSM
58	6	2.3852958296688422	GSM
59	6	2.6159643350833495	GSM
60	7	2.9512475173144828	GSM
61	7	3.0816492098398505	GSM
62	7	2.5801604020613356	GSM
63	7	2.6480179211039414	GSM
64	7	2.653680647250464	GSM
65	7	2.758273582382628	GSM
66	7	2.7753867267773757	GSM
67	7	2.721041319577348	GSM
68	7	3.236176045425276	GSM
69	7	3.0536627393855746	GSM
70	8	3.6631807338022857	GSM
71	8	3.7653660282642645	GSM
72	8	3.258363544566991	GSM
73	8	3.682013287002252	GSM
74	8	3.780746714713195	GSM
75	8	3.7746874887551454	GSM
76	8	3.376575581140155	GSM
77	8	3.7268203364153596	GSM
78	8	3.0941035994763246	GSM
79	8	3.65505284587797	GSM
80	9	3.238721700415203	GSM
81	9	3.690366374261568	GSM
82	9	4.000422568957298	GSM
83	9	3.42933619815651	GSM
84	9	3.1055322076871974	GSM
85	9	3.561331780682402	GSM
86	9	3.628373874958715	GSM
87	9	3.6048890038808317	GSM
88	9	3.440784560261742	GSM
89	9	3.4215574750146747	GSM
90	10	3.5137663562045462	GSM
91	10	4.1337503699179114	GSM
92	10	3.2978562535686335	GSM
93	10	4.000630194311338	GSM
94	10	3.626383479028429	GSM
95	10	3.2536983917778413	GSM
96	10	3.4976607204810897	GSM
97	10	3.6995271689543983	GSM
98	10	4.164621421221681	GSM
99	10	3.76337391162447	GSM
100	N	2.210640056233254	NUTS
101	N	3.1679852107518003	NUTS
102	N	3.288129304636535	NUTS
103	N	3.0338297758078543	NUTS
104	N	1.5158573067098637	NUTS
105	N	1.7375894801958807	NUTS
106	N	2.394895431808537	NUTS
107	N	3.016227888878245	NUTS
108	N	3.8452298194341803	NUTS
109	N	3.4934705816508407	NUTS
110	AN	13.634954785669983	NUTS
111	AN	13.041067990284525	NUTS
112	AN	11.891411733684185	NUTS
113	AN	13.54692096823537	NUTS
114	AN	16.040868027163384	NUTS
115	AN	12.53153111563292	NUTS
116	AN	14.440271654239531	NUTS
117	AN	14.680963566866957	NUTS
118	AN	13.078320044979176	NUTS
119	AN	16.075300170961878	NUTS
0	1	0.2632775465534886	ESJD
1	1	0.2651058241726358	ESJD
2	1	0.2921298531544762	ESJD
3	1	0.32180794538340257	ESJD
4	1	0.2897198339170384	ESJD
5	1	0.3178878429149824	ESJD
6	1	0.2665823289308945	ESJD
7	1	0.31083811436340975	ESJD
8	1	0.2975541115496595	ESJD
9	1	0.28204202375960397	ESJD
10	2	0.5325444900891573	ESJD
11	2	0.611019361169304	ESJD
12	2	0.6101947954594821	ESJD
13	2	0.5395568316001181	ESJD
14	2	0.5617402113542654	ESJD
15	2	0.5567897869116529	ESJD
16	2	0.5554730405844541	ESJD
17	2	0.5685456785894675	ESJD
18	2	0.5411171899526926	ESJD
19	2	0.5189225349005757	ESJD
20	3	0.9705673922033977	ESJD
21	3	0.8313848527621645	ESJD
22	3	0.9222865652825573	ESJD
23	3	0.8169759579146868	ESJD
24	3	0.8819032837591771	ESJD
25	3	0.793793263497218	ESJD
26	3	0.9216849300448475	ESJD
27	3	0.897921116183623	ESJD
28	3	0.8356287526616202	ESJD
29	3	0.7892747718094868	ESJD
30	4	1.3784835591799824	ESJD
31	4	1.284465415011175	ESJD
32	4	1.2449160657996283	ESJD
33	4	1.264117652888208	ESJD
34	4	1.2359942418554435	ESJD
35	4	1.0705527235134091	ESJD
36	4	1.267096381630291	ESJD
37	4	1.303382254393501	ESJD
38	4	1.29302724756238	ESJD
39	4	1.2575991637684938	ESJD
40	5	1.674388593723913	ESJD
41	5	1.9216156489956515	ESJD
42	5	1.5579449120953959	ESJD
43	5	1.6915839060701057	ESJD
44	5	1.9040203941203024	ESJD
45	5	1.7082904596800061	ESJD
46	5	1.6543323214688048	ESJD
47	5	1.7424746967841787	ESJD
48	5	1.754881163890255	ESJD
49	5	1.9704554979289401	ESJD
50	6	2.4133702434556232	ESJD
51	6	2.595343300026037	ESJD
52	6	2.728399977709045	ESJD
53	6	2.8186431397194274	ESJD
54	6	2.679493147491782	ESJD
55	6	2.714886647491147	ESJD
56	6	2.2575364404866916	ESJD
57	6	2.39027746897706	ESJD
58	6	2.486623455504389	ESJD
59	6	2.435374096449014	ESJD
60	7	3.2884054833580896	ESJD
61	7	3.61270345140997	ESJD
62	7	3.2708658831461483	ESJD
63	7	3.0573735333044723	ESJD
64	7	3.2354852852318725	ESJD
65	7	3.3958776125092416	ESJD
66	7	3.617004713517103	ESJD
67	7	3.3284894400592657	ESJD
68	7	3.6364813728826233	ESJD
69	7	3.2772685918148396	ESJD
70	8	4.118990238044421	ESJD
71	8	3.9076606118966875	ESJD
72	8	4.1152878460718165	ESJD
73	8	3.7567326190538273	ESJD
74	8	4.3677647494091545	ESJD
75	8	4.364284878930977	ESJD
76	8	3.743684183080347	ESJD
77	8	3.8837226029885357	ESJD
78	8	3.589774600749398	ESJD
79	8	4.396528326019004	ESJD
80	9	4.604509547466607	ESJD
81	9	4.425143283846806	ESJD
82	9	5.071421887205022	ESJD
83	9	4.385487759096364	ESJD
84	9	4.523443315090979	ESJD
85	9	4.5060908993154305	ESJD
86	9	4.187742683051502	ESJD
87	9	5.0658993845680556	ESJD
88	9	4.296712541697025	ESJD
89	9	5.127647696059656	ESJD
90	10	5.265141068574119	ESJD
91	10	4.930174088241016	ESJD
92	10	5.393888312262131	ESJD
93	10	4.802148319533405	ESJD
94	10	4.389135224922354	ESJD
95	10	4.718162647448867	ESJD
96	10	5.30329824010392	ESJD
97	10	5.077999337268703	ESJD
98	10	4.606975250265602	ESJD
99	10	4.467754236084704	ESJD
0	1	0.2667041791366787	L2HMC
1	1	0.25893458770394173	L2HMC
2	1	0.24318941296610347	L2HMC
3	1	0.2725438648407134	L2HMC
4	1	0.25146392270641466	L2HMC
5	1	0.27971899907001085	L2HMC
6	1	0.24354350423049317	L2HMC
7	1	0.28840675249664466	L2HMC
8	1	0.2846001238498782	L2HMC
9	1	0.10768601505616807	L2HMC
10	2	0.469537398299161	L2HMC
11	2	0.474323827107813	L2HMC
12	2	0.5065433074090107	L2HMC
13	2	0.48612803020814976	L2HMC
14	2	0.5240852834338926	L2HMC
15	2	0.5142332463021304	L2HMC
16	2	0.551697278999687	L2HMC
17	2	0.4579825126759685	L2HMC
18	2	0.5229055296640419	L2HMC
19	2	0.46029345891133644	L2HMC
20	3	0.7062160757437422	L2HMC
21	3	0.7076017254196332	L2HMC
22	3	0.6391691134444917	L2HMC
23	3	0.7492072832646003	L2HMC
24	3	0.7684850877325877	L2HMC
25	3	0.705519139551342	L2HMC
26	3	0.7626429051924897	L2HMC
27	3	0.7536659757031928	L2HMC
28	3	0.6691272927419641	L2HMC
29	3	0.6455410101327338	L2HMC
30	4	1.0633108697197668	L2HMC
31	4	1.0165085746257814	L2HMC
32	4	1.0571953895841133	L2HMC
33	4	1.0934742907289925	L2HMC
34	4	1.0567799267592233	L2HMC
35	4	1.1312422726439324	L2HMC
36	4	1.0659552293415184	L2HMC
37	4	0.924097196372155	L2HMC
38	4	1.003414355093042	L2HMC
39	4	1.1536371259958784	L2HMC
40	5	1.4025716355748168	L2HMC
41	5	1.675410447372988	L2HMC
42	5	1.5624900835281184	L2HMC
43	5	1.4482882890856121	L2HMC
44	5	1.724207562843246	L2HMC
45	5	1.4799967109472705	L2HMC
46	5	1.5913205256261924	L2HMC
47	5	1.6963112406501162	L2HMC
48	5	1.3634399881387576	L2HMC
49	5	1.4457256060841608	L2HMC
50	6	2.2930895157518605	L2HMC
51	6	2.24684647867275	L2HMC
52	6	1.931457990492379	L2HMC
53	6	1.6658423092830998	L2HMC
54	6	1.8342078899946679	L2HMC
55	6	1.8581379886510254	L2HMC
56	6	1.9343185512562726	L2HMC
57	6	1.9540445007459921	L2HMC
58	6	1.8524505245847347	L2HMC
59	6	2.006444748825036	L2HMC
60	7	2.4246083559869485	L2HMC
61	7	2.896575315111033	L2HMC
62	7	2.4884788910797506	L2HMC
63	7	2.4130674509712216	L2HMC
64	7	2.4257883838989645	L2HMC
65	7	2.5702163147459163	L2HMC
66	7	2.764436742211394	L2HMC
67	7	2.3798715584530132	L2HMC
68	7	2.3482797927051533	L2HMC
69	7	2.373350637349331	L2HMC
70	8	2.956622259500759	L2HMC
71	8	3.035884101890603	L2HMC
72	8	3.040456412144944	L2HMC
73	8	3.1006798102644146	L2HMC
74	8	3.2075842255517846	L2HMC
75	8	2.851367291700558	L2HMC
76	8	2.835662081727538	L2HMC
77	8	2.8177148606699807	L2HMC
78	8	3.5158370586054177	L2HMC
79	8	2.595535147074803	L2HMC
80	9	3.5062900813080464	L2HMC
81	9	3.331464981771927	L2HMC
82	9	3.8724346623973167	L2HMC
83	9	3.354523417096278	L2HMC
84	9	3.261028808878263	L2HMC
85	9	3.7912883043265686	L2HMC
86	9	4.1008820112388165	L2HMC
87	9	3.8628437312237116	L2HMC
88	9	3.2564848597637006	L2HMC
89	9	3.3868405772992753	L2HMC
90	10	3.79756010252136	L2HMC
91	10	3.833123185897237	L2HMC
92	10	4.587375486233482	L2HMC
93	10	4.007835782866891	L2HMC
94	10	4.368981397481652	L2HMC
95	10	4.512468535981204	L2HMC
96	10	3.996774667255667	L2HMC
97	10	4.513552873985882	L2HMC
98	10	3.4363908395903957	L2HMC
99	10	3.2972532473322596	L2HMC


==> Fig/independent_gaussian_10000/_median_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.4073719445887056	GSM
1	1	0.5023944650143752	GSM
2	1	0.37663532695151236	GSM
3	1	0.4959513593985191	GSM
4	1	0.48311578733224625	GSM
5	1	0.4128293863545414	GSM
6	1	0.488827886917383	GSM
7	1	0.39225950713935165	GSM
8	1	0.44514509718539447	GSM
9	1	0.4809605420038531	GSM
10	2	0.8352661982226879	GSM
11	2	0.9345839024375144	GSM
12	2	0.8732772895808386	GSM
13	2	0.9973848563830552	GSM
14	2	0.8472548605955632	GSM
15	2	1.0373441388390305	GSM
16	2	0.8837727908130806	GSM
17	2	0.9882869132943204	GSM
18	2	0.8759042601041339	GSM
19	2	0.9470731956107505	GSM
20	3	1.3463107847095548	GSM
21	3	1.119796476046668	GSM
22	3	1.21573412182506	GSM
23	3	1.3951330870449479	GSM
24	3	1.3725325560704673	GSM
25	3	1.3148918595790888	GSM
26	3	1.4430145875712455	GSM
27	3	1.4000779425186658	GSM
28	3	1.4841082562440424	GSM
29	3	1.4652266511916439	GSM
30	4	1.6654774601789375	GSM
31	4	1.940152059974131	GSM
32	4	1.914003614259901	GSM
33	4	1.7747883981945898	GSM
34	4	1.8282009664100471	GSM
35	4	1.6790136029667013	GSM
36	4	1.8896233204486266	GSM
37	4	1.861694111174428	GSM
38	4	1.9026823630987322	GSM
39	4	1.7041411593968392	GSM
40	5	2.005867991492835	GSM
41	5	2.392229443694506	GSM
42	5	2.2026230928446497	GSM
43	5	2.155714742814219	GSM
44	5	2.1200819820797316	GSM
45	5	2.29911191722899	GSM
46	5	2.4507973294674334	GSM
47	5	2.338094134972669	GSM
48	5	2.146251138835664	GSM
49	5	2.041845094622774	GSM
50	6	2.2957435841462224	GSM
51	6	2.5784781089412454	GSM
52	6	2.4811760345709657	GSM
53	6	2.7329358443339573	GSM
54	6	2.778957625593294	GSM
55	6	2.942829161125838	GSM
56	6	2.8741438958685497	GSM
57	6	2.345582031831706	GSM
58	6	2.401925577440769	GSM
59	6	2.6332028461570314	GSM
60	7	2.974494772828629	GSM
61	7	3.1065897384288514	GSM
62	7	2.6009894859372835	GSM
63	7	2.6744354817134184	GSM
64	7	2.66788564926534	GSM
65	7	2.77910663498873	GSM
66	7	2.7891067502843003	GSM
67	7	2.731548955002962	GSM
68	7	3.2591296463451873	GSM
69	7	3.0720622417154444	GSM
70	8	3.685286806007339	GSM
71	8	3.8006887154153044	GSM
72	8	3.27814303367723	GSM
73	8	3.7120622790647166	GSM
74	8	3.807868181542333	GSM
75	8	3.8007529054279896	GSM
76	8	3.3976338186209762	GSM
77	8	3.746331205279754	GSM
78	8	3.114230144242531	GSM
79	8	3.6802863356303472	GSM
80	9	3.258889379343999	GSM
81	9	3.714752241460771	GSM
82	9	4.02399261246903	GSM
83	9	3.450781414929276	GSM
84	9	3.1251666581453006	GSM
85	9	3.5862861162486728	GSM
86	9	3.650319703228248	GSM
87	9	3.6266782486384677	GSM
88	9	3.4621858609799894	GSM
89	9	3.4451636014890505	GSM
90	10	3.535169079495443	GSM
91	10	4.1618416736280475	GSM
92	10	3.3166300456178504	GSM
93	10	4.025636691175906	GSM
94	10	3.64913159036566	GSM
95	10	3.2758760710250474	GSM
96	10	3.520246926898171	GSM
97	10	3.722598723203085	GSM
98	10	4.191498880436626	GSM
99	10	3.786332539214866	GSM
100	N	2.2808552471472128	NUTS
101	N	3.274450689073503	NUTS
102	N	3.411248710030044	NUTS
103	N	3.1823003981780817	NUTS
104	N	1.5789192906251706	NUTS
105	N	1.8246016950701718	NUTS
106	N	2.528343275713945	NUTS
107	N	3.103621611165002	NUTS
108	N	3.9516487663926223	NUTS
109	N	3.6626278401744385	NUTS
110	AN	13.634961443366	NUTS
111	AN	13.041067990284525	NUTS
112	AN	11.891411733684185	NUTS
113	AN	13.54692096823537	NUTS
114	AN	16.054842521132738	NUTS
115	AN	12.531606072749321	NUTS
116	AN	14.448153587635911	NUTS
117	AN	14.680963566866957	NUTS
118	AN	13.078320044979176	NUTS
119	AN	16.075300170961878	NUTS
0	1	0.2111080364390987	ESJD
1	1	0.21296630154316776	ESJD
2	1	0.233436880373499	ESJD
3	1	0.2564064659971819	ESJD
4	1	0.23252750700756414	ESJD
5	1	0.25594636919535474	ESJD
6	1	0.21482277378786988	ESJD
7	1	0.25081085779265383	ESJD
8	1	0.23936483945697248	ESJD
9	1	0.22495482710256556	ESJD
10	2	0.40849869636193803	ESJD
11	2	0.4663972697670884	ESJD
12	2	0.47718389503764636	ESJD
13	2	0.41366457480261587	ESJD
14	2	0.43907185443857055	ESJD
15	2	0.4302789609465122	ESJD
16	2	0.42518036513493884	ESJD
17	2	0.4431132145988029	ESJD
18	2	0.41919240380058714	ESJD
19	2	0.40112992033425515	ESJD
20	3	0.7216841590445917	ESJD
21	3	0.616632965582582	ESJD
22	3	0.6760852901135845	ESJD
23	3	0.5910235255965813	ESJD
24	3	0.6414668240431695	ESJD
25	3	0.5755091599621569	ESJD
26	3	0.6806429928782571	ESJD
27	3	0.6551469526455778	ESJD
28	3	0.6235120166698955	ESJD
29	3	0.5764215791971613	ESJD
30	4	0.8733517750358273	ESJD
31	4	0.8178573834737908	ESJD
32	4	0.773481888163596	ESJD
33	4	0.7928667648050657	ESJD
34	4	0.7734790489740448	ESJD
35	4	0.6887283286498616	ESJD
36	4	0.8017394641182835	ESJD
37	4	0.8209242406662166	ESJD
38	4	0.8189678072851688	ESJD
39	4	0.8079259445483795	ESJD
40	5	0.9727717129041041	ESJD
41	5	1.1104573656738506	ESJD
42	5	0.89839811752283	ESJD
43	5	0.9875261417062549	ESJD
44	5	1.1067996952242956	ESJD
45	5	0.9891634308595919	ESJD
46	5	0.9570833647807719	ESJD
47	5	1.0007382353584962	ESJD
48	5	1.0115462826361032	ESJD
49	5	1.130274717758652	ESJD
50	6	1.1978037410996472	ESJD
51	6	1.3482671896019722	ESJD
52	6	1.4143391400507914	ESJD
53	6	1.4253436384497407	ESJD
54	6	1.3605038899309012	ESJD
55	6	1.3645920219460348	ESJD
56	6	1.1486805841491148	ESJD
57	6	1.2310953009854642	ESJD
58	6	1.2744269251895242	ESJD
59	6	1.266677638602334	ESJD
60	7	1.596717808807459	ESJD
61	7	1.776188199728814	ESJD
62	7	1.5867656440403626	ESJD
63	7	1.466773998422666	ESJD
64	7	1.6093363239405722	ESJD
65	7	1.6741307811837038	ESJD
66	7	1.6729620715175428	ESJD
67	7	1.6145468348030765	ESJD
68	7	1.778976466341734	ESJD
69	7	1.5891088783140925	ESJD
70	8	2.375557381012926	ESJD
71	8	2.1459982145517453	ESJD
72	8	2.3589374516685777	ESJD
73	8	2.1607052310847	ESJD
74	8	2.4813697513573483	ESJD
75	8	2.4656065098178392	ESJD
76	8	2.0761484049202013	ESJD
77	8	2.2594835325953024	ESJD
78	8	2.0343687307828247	ESJD
79	8	2.438995056946141	ESJD
80	9	4.4741468215698585	ESJD
81	9	4.739296718771656	ESJD
82	9	5.216160594294793	ESJD
83	9	4.658081996272714	ESJD
84	9	4.858022786130429	ESJD
85	9	4.578263557000894	ESJD
86	9	4.4756561421166285	ESJD
87	9	5.319436339679803	ESJD
88	9	4.2837394746738875	ESJD
89	9	5.096251776283333	ESJD
90	10	8.62548764976837	ESJD
91	10	7.964086691379192	ESJD
92	10	8.878907890756116	ESJD
93	10	7.881004236199678	ESJD
94	10	7.167365648768569	ESJD
95	10	7.692626890188714	ESJD
96	10	8.651408732897798	ESJD
97	10	8.263941439567581	ESJD
98	10	7.564982795066651	ESJD
99	10	7.286999966452955	ESJD
0	1	0.21322102531747922	L2HMC
1	1	0.2064451180880705	L2HMC
2	1	0.1922498842238797	L2HMC
3	1	0.21604005427426387	L2HMC
4	1	0.20024912904279538	L2HMC
5	1	0.22286460487315038	L2HMC
6	1	0.19542779683688122	L2HMC
7	1	0.23077261154167214	L2HMC
8	1	0.22932169549401202	L2HMC
9	1	0.08587785710066434	L2HMC
10	2	0.36230021961346776	L2HMC
11	2	0.36477502351460556	L2HMC
12	2	0.3857446361510781	L2HMC
13	2	0.3652853281044655	L2HMC
14	2	0.3991607330857144	L2HMC
15	2	0.39309470604861624	L2HMC
16	2	0.4318596625960555	L2HMC
17	2	0.3503392877862242	L2HMC
18	2	0.39811300234451785	L2HMC
19	2	0.350369875746037	L2HMC
20	3	0.5118237288679113	L2HMC
21	3	0.5063637888413315	L2HMC
22	3	0.4658071271149897	L2HMC
23	3	0.5413779818450523	L2HMC
24	3	0.5544848897813491	L2HMC
25	3	0.5181846804094051	L2HMC
26	3	0.5523085866881063	L2HMC
27	3	0.5434606748671595	L2HMC
28	3	0.48293632727956554	L2HMC
29	3	0.4692393015250774	L2HMC
30	4	0.658816523687197	L2HMC
31	4	0.6575245035763407	L2HMC
32	4	0.6792366839629597	L2HMC
33	4	0.6905579802112282	L2HMC
34	4	0.6823941016452847	L2HMC
35	4	0.7321757580473811	L2HMC
36	4	0.6933562406103494	L2HMC
37	4	0.6026834564490215	L2HMC
38	4	0.6343943828342502	L2HMC
39	4	0.7430548401383164	L2HMC
40	5	0.7451103952103774	L2HMC
41	5	0.898467733571722	L2HMC
42	5	0.8357226398398546	L2HMC
43	5	0.7652099416938559	L2HMC
44	5	0.8979637684430077	L2HMC
45	5	0.7767601068126835	L2HMC
46	5	0.8579331034143511	L2HMC
47	5	0.915965773933418	L2HMC
48	5	0.7460970901233234	L2HMC
49	5	0.7822709462637335	L2HMC
50	6	1.1668387586778903	L2HMC
51	6	1.1445149998815325	L2HMC
52	6	1.0008589317485728	L2HMC
53	6	0.8643887324326089	L2HMC
54	6	0.9408606863216263	L2HMC
55	6	0.9461689935916943	L2HMC
56	6	0.9908504573263283	L2HMC
57	6	1.0174344366510628	L2HMC
58	6	0.9793059295252553	L2HMC
59	6	1.0383621046033185	L2HMC
60	7	1.1949792343250552	L2HMC
61	7	1.439521060777977	L2HMC
62	7	1.2825053795704637	L2HMC
63	7	1.1715096440892923	L2HMC
64	7	1.17980538532748	L2HMC
65	7	1.2712177795894692	L2HMC
66	7	1.381666560384363	L2HMC
67	7	1.175524338249282	L2HMC
68	7	1.189343537533391	L2HMC
69	7	1.2041080699861508	L2HMC
70	8	1.4544747879576716	L2HMC
71	8	1.4602498481598023	L2HMC
72	8	1.4514356739566778	L2HMC
73	8	1.4733363897028524	L2HMC
74	8	1.5482037862298677	L2HMC
75	8	1.3597528899896294	L2HMC
76	8	1.3907657739618293	L2HMC
77	8	1.376458108666313	L2HMC
78	8	1.7473732039094723	L2HMC
79	8	1.235733348752297	L2HMC
80	9	1.8975447466352615	L2HMC
81	9	1.8101168670708165	L2HMC
82	9	1.9991592622525232	L2HMC
83	9	1.7780598365044067	L2HMC
84	9	1.7345217712872767	L2HMC
85	9	1.987612004833809	L2HMC
86	9	2.207821448773209	L2HMC
87	9	2.0159166775682626	L2HMC
88	9	1.7642751095996865	L2HMC
89	9	1.8357378044067074	L2HMC
90	10	3.0264546217007426	L2HMC
91	10	2.8790640815989366	L2HMC
92	10	3.7255623839292467	L2HMC
93	10	3.284684157843172	L2HMC
94	10	3.4495852694114957	L2HMC
95	10	3.3352169644730485	L2HMC
96	10	3.130835533191314	L2HMC
97	10	3.510198670955143	L2HMC
98	10	2.6900252137828455	L2HMC
99	10	2.6963682621936336	L2HMC


==> Fig/independent_gaussian_10000/_min_ess.csv <==
	variable	value	Sampler
0	1	53.688819885253906	GSM
1	1	54.970176696777344	GSM
2	1	53.595855712890625	GSM
3	1	54.00896072387695	GSM
4	1	53.04621505737305	GSM
5	1	53.466896057128906	GSM
6	1	56.194374084472656	GSM
7	1	46.14629364013672	GSM
8	1	56.6147346496582	GSM
9	1	52.0420036315918	GSM
10	2	132.02902221679688	GSM
11	2	138.50473022460938	GSM
12	2	144.67393493652344	GSM
13	2	142.96755981445312	GSM
14	2	141.08432006835938	GSM
15	2	125.95463562011719	GSM
16	2	135.32064819335938	GSM
17	2	144.24581909179688	GSM
18	2	136.6138153076172	GSM
19	2	141.80625915527344	GSM
20	3	246.10256958007812	GSM
21	3	239.3287811279297	GSM
22	3	256.0425720214844	GSM
23	3	255.5367431640625	GSM
24	3	254.72412109375	GSM
25	3	245.64712524414062	GSM
26	3	256.6239013671875	GSM
27	3	257.8560485839844	GSM
28	3	253.138427734375	GSM
29	3	259.521240234375	GSM
30	4	395.35198974609375	GSM
31	4	386.6209716796875	GSM
32	4	393.4190368652344	GSM
33	4	383.1653747558594	GSM
34	4	401.2796325683594	GSM
35	4	402.409423828125	GSM
36	4	379.29302978515625	GSM
37	4	380.86016845703125	GSM
38	4	379.5826721191406	GSM
39	4	391.135498046875	GSM
40	5	572.7384643554688	GSM
41	5	561.5426025390625	GSM
42	5	553.9721069335938	GSM
43	5	533.8214111328125	GSM
44	5	547.6761474609375	GSM
45	5	544.9435424804688	GSM
46	5	571.9044799804688	GSM
47	5	568.7044067382812	GSM
48	5	543.9788208007812	GSM
49	5	582.6575317382812	GSM
50	6	769.6889038085938	GSM
51	6	740.9876708984375	GSM
52	6	740.2205200195312	GSM
53	6	758.6241455078125	GSM
54	6	759.6008911132812	GSM
55	6	747.6688232421875	GSM
56	6	778.96337890625	GSM
57	6	747.52734375	GSM
58	6	749.6823120117188	GSM
59	6	749.6588134765625	GSM
60	7	984.9173583984375	GSM
61	7	980.9430541992188	GSM
62	7	956.7415161132812	GSM
63	7	983.2926635742188	GSM
64	7	989.7672119140625	GSM
65	7	1010.447265625	GSM
66	7	1025.5946044921875	GSM
67	7	1016.5528564453125	GSM
68	7	1015.7607421875	GSM
69	7	987.4537963867188	GSM
70	8	1294.4683837890625	GSM
71	8	1299.1265869140625	GSM
72	8	1282.6300048828125	GSM
73	8	1278.966064453125	GSM
74	8	1282.8935546875	GSM
75	8	1281.1365966796875	GSM
76	8	1321.5023193359375	GSM
77	8	1260.9295654296875	GSM
78	8	1257.4635009765625	GSM
79	8	1257.595458984375	GSM
80	9	1511.203125	GSM
81	9	1529.4022216796875	GSM
82	9	1508.43603515625	GSM
83	9	1493.197021484375	GSM
84	9	1471.5152587890625	GSM
85	9	1475.27587890625	GSM
86	9	1478.8992919921875	GSM
87	9	1510.687744140625	GSM
88	9	1505.7215576171875	GSM
89	9	1493.1156005859375	GSM
90	10	1644.205810546875	GSM
91	10	1677.2816162109375	GSM
92	10	1665.7796630859375	GSM
93	10	1660.956787109375	GSM
94	10	1605.009033203125	GSM
95	10	1626.0718994140625	GSM
96	10	1646.275390625	GSM
97	10	1682.5615234375	GSM
98	10	1652.6820068359375	GSM
99	10	1665.091552734375	GSM
100	N	2128.786865234375	NUTS
101	N	2144.793212890625	NUTS
102	N	2023.956298828125	NUTS
103	N	1820.0074462890625	NUTS
104	N	1923.057373046875	NUTS
105	N	1775.8267822265625	NUTS
106	N	1660.521728515625	NUTS
107	N	2213.009521484375	NUTS
108	N	2260.120849609375	NUTS
109	N	1835.485107421875	NUTS
110	AN	3982.63037109375	NUTS
111	AN	4000.0	NUTS
112	AN	4000.0	NUTS
113	AN	4000.0	NUTS
114	AN	3859.831298828125	NUTS
115	AN	3944.38037109375	NUTS
116	AN	3861.90283203125	NUTS
117	AN	4000.0	NUTS
118	AN	4000.0	NUTS
119	AN	4000.0	NUTS
0	1	3.6590263843536377	ESJD
1	1	3.7373270988464355	ESJD
2	1	3.587777614593506	ESJD
3	1	3.8135623931884766	ESJD
4	1	3.544726610183716	ESJD
5	1	3.2986245155334473	ESJD
6	1	3.6212158203125	ESJD
7	1	3.4407849311828613	ESJD
8	1	3.387691020965576	ESJD
9	1	3.5412967205047607	ESJD
10	2	3.6704280376434326	ESJD
11	2	3.7310402393341064	ESJD
12	2	3.6821720600128174	ESJD
13	2	3.5664730072021484	ESJD
14	2	3.5694069862365723	ESJD
15	2	3.506621837615967	ESJD
16	2	3.4420323371887207	ESJD
17	2	3.623262405395508	ESJD
18	2	3.6130776405334473	ESJD
19	2	3.698319673538208	ESJD
20	3	3.8375353813171387	ESJD
21	3	3.6712310314178467	ESJD
22	3	3.681602954864502	ESJD
23	3	3.665994167327881	ESJD
24	3	3.5954298973083496	ESJD
25	3	3.850883960723877	ESJD
26	3	3.6260085105895996	ESJD
27	3	3.7659881114959717	ESJD
28	3	3.489246368408203	ESJD
29	3	3.6569743156433105	ESJD
30	4	3.6555867195129395	ESJD
31	4	3.3880398273468018	ESJD
32	4	3.5722694396972656	ESJD
33	4	3.684863567352295	ESJD
34	4	3.7095866203308105	ESJD
35	4	3.8723626136779785	ESJD
36	4	3.8200912475585938	ESJD
37	4	3.6652512550354004	ESJD
38	4	3.5860869884490967	ESJD
39	4	3.676532030105591	ESJD
40	5	3.7504653930664062	ESJD
41	5	3.672788619995117	ESJD
42	5	3.7308738231658936	ESJD
43	5	3.7161335945129395	ESJD
44	5	3.724025011062622	ESJD
45	5	3.80005145072937	ESJD
46	5	3.7474722862243652	ESJD
47	5	3.8748488426208496	ESJD
48	5	3.4749770164489746	ESJD
49	5	3.6067237854003906	ESJD
50	6	3.7524707317352295	ESJD
51	6	3.657689332962036	ESJD
52	6	3.9342243671417236	ESJD
53	6	3.5326781272888184	ESJD
54	6	3.843858242034912	ESJD
55	6	3.5459835529327393	ESJD
56	6	3.7345688343048096	ESJD
57	6	3.8818187713623047	ESJD
58	6	3.638237714767456	ESJD
59	6	3.8379063606262207	ESJD
60	7	3.712437391281128	ESJD
61	7	3.716026782989502	ESJD
62	7	3.861711025238037	ESJD
63	7	3.7968437671661377	ESJD
64	7	3.6632721424102783	ESJD
65	7	3.8857147693634033	ESJD
66	7	3.7484383583068848	ESJD
67	7	3.599163770675659	ESJD
68	7	3.9123008251190186	ESJD
69	7	3.6748695373535156	ESJD
70	8	3.835428237915039	ESJD
71	8	3.7522270679473877	ESJD
72	8	3.887916088104248	ESJD
73	8	3.7764179706573486	ESJD
74	8	3.5387470722198486	ESJD
75	8	3.8879590034484863	ESJD
76	8	3.386475086212158	ESJD
77	8	4.03957462310791	ESJD
78	8	3.966519832611084	ESJD
79	8	3.9201953411102295	ESJD
80	9	3.7600760459899902	ESJD
81	9	4.0014824867248535	ESJD
82	9	4.104803085327148	ESJD
83	9	3.7753360271453857	ESJD
84	9	3.940096616744995	ESJD
85	9	3.5274910926818848	ESJD
86	9	3.9403223991394043	ESJD
87	9	3.9480838775634766	ESJD
88	9	3.9177708625793457	ESJD
89	9	3.746992826461792	ESJD
90	10	3.8591911792755127	ESJD
91	10	3.788398027420044	ESJD
92	10	3.7396976947784424	ESJD
93	10	4.063046455383301	ESJD
94	10	3.792448043823242	ESJD
95	10	3.9405322074890137	ESJD
96	10	3.8675637245178223	ESJD
97	10	3.54986310005188	ESJD
98	10	3.5308117866516113	ESJD
99	10	3.831974506378174	ESJD
0	1	3.490879774093628	L2HMC
1	1	3.6653168201446533	L2HMC
2	1	3.6434388160705566	L2HMC
3	1	3.4374523162841797	L2HMC
4	1	3.6522908210754395	L2HMC
5	1	3.469080686569214	L2HMC
6	1	3.7019095420837402	L2HMC
7	1	3.5442795753479004	L2HMC
8	1	3.7131271362304688	L2HMC
9	1	3.617029905319214	L2HMC
10	2	3.752312183380127	L2HMC
11	2	3.9528660774230957	L2HMC
12	2	3.79132342338562	L2HMC
13	2	3.488741397857666	L2HMC
14	2	3.732339859008789	L2HMC
15	2	3.5133113861083984	L2HMC
16	2	3.6081326007843018	L2HMC
17	2	3.439194440841675	L2HMC
18	2	3.6965556144714355	L2HMC
19	2	3.5722122192382812	L2HMC
20	3	3.808868885040283	L2HMC
21	3	3.8473353385925293	L2HMC
22	3	3.778717041015625	L2HMC
23	3	3.8619067668914795	L2HMC
24	3	3.6775524616241455	L2HMC
25	3	3.705713987350464	L2HMC
26	3	3.5564866065979004	L2HMC
27	3	3.6573333740234375	L2HMC
28	3	3.6229710578918457	L2HMC
29	3	3.719191074371338	L2HMC
30	4	3.761399745941162	L2HMC
31	4	3.777883529663086	L2HMC
32	4	3.7513279914855957	L2HMC
33	4	3.962022066116333	L2HMC
34	4	3.8295726776123047	L2HMC
35	4	3.6478378772735596	L2HMC
36	4	3.596653461456299	L2HMC
37	4	3.6260745525360107	L2HMC
38	4	3.5989232063293457	L2HMC
39	4	3.5243682861328125	L2HMC
40	5	3.670957565307617	L2HMC
41	5	3.780369520187378	L2HMC
42	5	3.7440268993377686	L2HMC
43	5	3.8823554515838623	L2HMC
44	5	3.620337963104248	L2HMC
45	5	3.761308193206787	L2HMC
46	5	3.7417430877685547	L2HMC
47	5	3.888237714767456	L2HMC
48	5	3.5311553478240967	L2HMC
49	5	3.898566484451294	L2HMC
50	6	3.6492862701416016	L2HMC
51	6	3.8276076316833496	L2HMC
52	6	3.944599151611328	L2HMC
53	6	3.4018540382385254	L2HMC
54	6	3.643061399459839	L2HMC
55	6	3.8571581840515137	L2HMC
56	6	3.9488234519958496	L2HMC
57	6	3.671172618865967	L2HMC
58	6	3.7614662647247314	L2HMC
59	6	3.757535219192505	L2HMC
60	7	3.823418378829956	L2HMC
61	7	3.6610426902770996	L2HMC
62	7	3.825312376022339	L2HMC
63	7	3.9027793407440186	L2HMC
64	7	3.574500560760498	L2HMC
65	7	3.8716800212860107	L2HMC
66	7	3.5382838249206543	L2HMC
67	7	3.531055450439453	L2HMC
68	7	3.8327090740203857	L2HMC
69	7	3.8338146209716797	L2HMC
70	8	3.8761353492736816	L2HMC
71	8	3.8878753185272217	L2HMC
72	8	3.938314914703369	L2HMC
73	8	3.7839889526367188	L2HMC
74	8	3.845479965209961	L2HMC
75	8	3.8141555786132812	L2HMC
76	8	3.918051242828369	L2HMC
77	8	3.882518768310547	L2HMC
78	8	3.7895286083221436	L2HMC
79	8	3.54560923576355	L2HMC
80	9	3.870565891265869	L2HMC
81	9	4.031719207763672	L2HMC
82	9	3.8148255348205566	L2HMC
83	9	3.732060194015503	L2HMC
84	9	3.6756160259246826	L2HMC
85	9	3.8748691082000732	L2HMC
86	9	3.786008358001709	L2HMC
87	9	3.9654273986816406	L2HMC
88	9	3.8869121074676514	L2HMC
89	9	3.8734443187713623	L2HMC
90	10	3.981614589691162	L2HMC
91	10	3.8324170112609863	L2HMC
92	10	4.080348014831543	L2HMC
93	10	3.7799999713897705	L2HMC
94	10	3.949612855911255	L2HMC
95	10	3.9248268604278564	L2HMC
96	10	3.8481974601745605	L2HMC
97	10	3.823202610015869	L2HMC
98	10	3.8262505531311035	L2HMC
99	10	3.862255573272705	L2HMC


==> Fig/independent_gaussian_10000/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.2826392948627472	GSM
1	1	0.3574664890766144	GSM
2	1	0.2610059082508087	GSM
3	1	0.3460036516189575	GSM
4	1	0.3346271514892578	GSM
5	1	0.29150840640068054	GSM
6	1	0.3548986315727234	GSM
7	1	0.2304685413837433	GSM
8	1	0.32125014066696167	GSM
9	1	0.322037935256958	GSM
10	2	0.5894812345504761	GSM
11	2	0.6770544648170471	GSM
12	2	0.6594734191894531	GSM
13	2	0.7436360716819763	GSM
14	2	0.6297850012779236	GSM
15	2	0.6994807720184326	GSM
16	2	0.6171164512634277	GSM
17	2	0.7434253096580505	GSM
18	2	0.6195254921913147	GSM
19	2	0.716519296169281	GSM
20	3	1.0093761682510376	GSM
21	3	0.807866096496582	GSM
22	3	0.9366050362586975	GSM
23	3	1.065170407295227	GSM
24	3	1.0649157762527466	GSM
25	3	0.987453818321228	GSM
26	3	1.089807391166687	GSM
27	3	1.0825949907302856	GSM
28	3	1.1197266578674316	GSM
29	3	1.1473612785339355	GSM
30	4	1.310947299003601	GSM
31	4	1.4939720630645752	GSM
32	4	1.499770164489746	GSM
33	4	1.3489105701446533	GSM
34	4	1.4899019002914429	GSM
35	4	1.3468379974365234	GSM
36	4	1.4021193981170654	GSM
37	4	1.4249069690704346	GSM
38	4	1.4173176288604736	GSM
39	4	1.3271536827087402	GSM
40	5	1.6486070156097412	GSM
41	5	1.9252222776412964	GSM
42	5	1.7418019771575928	GSM
43	5	1.6441696882247925	GSM
44	5	1.694292426109314	GSM
45	5	1.8007421493530273	GSM
46	5	1.9588242769241333	GSM
47	5	1.9047931432724	GSM
48	5	1.6555856466293335	GSM
49	5	1.7027122974395752	GSM
50	6	1.9211070537567139	GSM
51	6	2.068264961242676	GSM
52	6	2.0343217849731445	GSM
53	6	2.2559471130371094	GSM
54	6	2.3152830600738525	GSM
55	6	2.3743369579315186	GSM
56	6	2.3748488426208496	GSM
57	6	1.9013978242874146	GSM
58	6	1.936463713645935	GSM
59	6	2.1354079246520996	GSM
60	7	2.477919578552246	GSM
61	7	2.5348246097564697	GSM
62	7	2.1378934383392334	GSM
63	7	2.2304928302764893	GSM
64	7	2.2836833000183105	GSM
65	7	2.354379177093506	GSM
66	7	2.3282392024993896	GSM
67	7	2.3483378887176514	GSM
68	7	2.789639949798584	GSM
69	7	2.573643445968628	GSM
70	8	3.219053268432617	GSM
71	8	3.298351526260376	GSM
72	8	2.8307044506073	GSM
73	8	3.2392563819885254	GSM
74	8	3.343492269515991	GSM
75	8	3.293844699859619	GSM
76	8	2.9747426509857178	GSM
77	8	3.202913999557495	GSM
78	8	2.625458002090454	GSM
79	8	3.151045083999634	GSM
80	9	2.8733832836151123	GSM
81	9	3.308633327484131	GSM
82	9	3.5563547611236572	GSM
83	9	3.0300498008728027	GSM
84	9	2.7216084003448486	GSM
85	9	3.1113362312316895	GSM
86	9	3.1367709636688232	GSM
87	9	3.2013397216796875	GSM
88	9	3.0027196407318115	GSM
89	9	3.034649133682251	GSM
90	10	3.110517978668213	GSM
91	10	3.6704235076904297	GSM
92	10	2.923081874847412	GSM
93	10	3.5684051513671875	GSM
94	10	3.16674542427063	GSM
95	10	2.8662288188934326	GSM
96	10	3.0725655555725098	GSM
97	10	3.317890167236328	GSM
98	10	3.636180877685547	GSM
99	10	3.3499019145965576	GSM
100	N	1.2138636112213135	NUTS
101	N	1.755754828453064	NUTS
102	N	1.7260545492172241	NUTS
103	N	1.4479526281356812	NUTS
104	N	0.7590880990028381	NUTS
105	N	0.8100441694259644	NUTS
106	N	1.0495922565460205	NUTS
107	N	1.7170860767364502	NUTS
108	N	2.2328009605407715	NUTS
109	N	1.68067467212677	NUTS
110	AN	13.575753211975098	NUTS
111	AN	13.041067123413086	NUTS
112	AN	11.891411781311035	NUTS
113	AN	13.546920776367188	NUTS
114	AN	15.4922456741333	NUTS
115	AN	12.357355117797852	NUTS
116	AN	13.9493408203125	NUTS
117	AN	14.680964469909668	NUTS
118	AN	13.078320503234863	NUTS
119	AN	16.075300216674805	NUTS
0	1	0.0191327054053545	ESJD
1	1	0.019763337448239326	ESJD
2	1	0.020871130749583244	ESJD
3	1	0.024372413754463196	ESJD
4	1	0.020340662449598312	ESJD
5	1	0.020813701674342155	ESJD
6	1	0.018957966938614845	ESJD
7	1	0.021102815866470337	ESJD
8	1	0.019875790923833847	ESJD
9	1	0.019937627017498016	ESJD
10	2	0.016410524025559425	ESJD
11	2	0.019126662984490395	ESJD
12	2	0.01858379691839218	ESJD
13	2	0.01611691527068615	ESJD
14	2	0.016686154529452324	ESJD
15	2	0.016332415863871574	ESJD
16	2	0.015919800847768784	ESJD
17	2	0.017232093960046768	ESJD
18	2	0.016206160187721252	ESJD
19	2	0.015978818759322166	ESJD
20	3	0.01772126741707325	ESJD
21	3	0.014616270549595356	ESJD
22	3	0.016173142939805984	ESJD
23	3	0.01436212845146656	ESJD
24	3	0.01523906271904707	ESJD
25	3	0.014699273742735386	ESJD
26	3	0.01604318432509899	ESJD
27	3	0.01621914468705654	ESJD
28	3	0.013823959976434708	ESJD
29	3	0.013902516104280949	ESJD
30	4	0.014153632335364819	ESJD
31	4	0.012135387398302555	ESJD
32	4	0.012248172424733639	ESJD
33	4	0.012758241035044193	ESJD
34	4	0.012779979035258293	ESJD
35	4	0.0114773353561759	ESJD
36	4	0.013555577956140041	ESJD
37	4	0.013113749213516712	ESJD
38	4	0.01279236190021038	ESJD
39	4	0.013073444366455078	ESJD
40	5	0.01134567055851221	ESJD
41	5	0.012465502135455608	ESJD
42	5	0.010516496375203133	ESJD
43	5	0.011003663763403893	ESJD
44	5	0.012765836901962757	ESJD
45	5	0.01151165459305048	ESJD
46	5	0.01080833189189434	ESJD
47	5	0.012009751982986927	ESJD
48	5	0.010868916288018227	ESJD
49	5	0.012338894419372082	ESJD
50	6	0.009864934720098972	ESJD
51	6	0.010370264761149883	ESJD
52	6	0.011671229265630245	ESJD
53	6	0.010977289639413357	ESJD
54	6	0.011418173089623451	ESJD
55	6	0.010891873389482498	ESJD
56	6	0.009120234288275242	ESJD
57	6	0.010151653550565243	ESJD
58	6	0.009991366416215897	ESJD
59	6	0.010149392299354076	ESJD
60	7	0.009282398968935013	ESJD
61	7	0.010324282571673393	ESJD
62	7	0.00952041707932949	ESJD
63	7	0.008818474598228931	ESJD
64	7	0.008982282131910324	ESJD
65	7	0.010000023059546947	ESJD
66	7	0.01049340795725584	ESJD
67	7	0.00903067085891962	ESJD
68	7	0.010883141309022903	ESJD
69	7	0.009027188643813133	ESJD
70	8	0.008869540877640247	ESJD
71	8	0.00844521727412939	ESJD
72	8	0.00914063397794962	ESJD
73	8	0.008088512346148491	ESJD
74	8	0.008974941447377205	ESJD
75	8	0.009769938886165619	ESJD
76	8	0.0073376186192035675	ESJD
77	8	0.008966628462076187	ESJD
78	8	0.008338922634720802	ESJD
79	8	0.010030785575509071	ESJD
80	9	0.0081159807741642	ESJD
81	9	0.008183878846466541	ESJD
82	9	0.009679609909653664	ESJD
83	9	0.007677131332457066	ESJD
84	9	0.008204655721783638	ESJD
85	9	0.007404209580272436	ESJD
86	9	0.007638435810804367	ESJD
87	9	0.0092686852440238	ESJD
88	9	0.007889539003372192	ESJD
89	9	0.008982702158391476	ESJD
90	10	0.0083218514919281	ESJD
91	10	0.007542782463133335	ESJD
92	10	0.00830110814422369	ESJD
93	10	0.008005221374332905	ESJD
94	10	0.0067954654805362225	ESJD
95	10	0.007578261662274599	ESJD
96	10	0.008364968933165073	ESJD
97	10	0.007333965040743351	ESJD
98	10	0.006677632685750723	ESJD
99	10	0.0069808997213840485	ESJD
0	1	0.021062370389699936	L2HMC
1	1	0.021394681185483932	L2HMC
2	1	0.02011808566749096	L2HMC
3	1	0.021183690056204796	L2HMC
4	1	0.020789798349142075	L2HMC
5	1	0.021916160359978676	L2HMC
6	1	0.020201241597533226	L2HMC
7	1	0.023076040670275688	L2HMC
8	1	0.02362131141126156	L2HMC
9	1	0.008858428336679935	L2HMC
10	2	0.016985995694994926	L2HMC
11	2	0.01794968731701374	L2HMC
12	2	0.018445158377289772	L2HMC
13	2	0.01629588007926941	L2HMC
14	2	0.018849212676286697	L2HMC
15	2	0.017365947365760803	L2HMC
16	2	0.01888909377157688	L2HMC
17	2	0.01514290552586317	L2HMC
18	2	0.018458563834428787	L2HMC
19	2	0.01594349928200245	L2HMC
20	3	0.015074698254466057	L2HMC
21	3	0.015245608054101467	L2HMC
22	3	0.013445026241242886	L2HMC
23	3	0.01599622145295143	L2HMC
24	3	0.015751274302601814	L2HMC
25	3	0.014649705030024052	L2HMC
26	3	0.014974950812757015	L2HMC
27	3	0.015272571705281734	L2HMC
28	3	0.013417176902294159	L2HMC
29	3	0.013402577489614487	L2HMC
30	4	0.013628258369863033	L2HMC
31	4	0.013376920484006405	L2HMC
32	4	0.013793096877634525	L2HMC
33	4	0.014653527177870274	L2HMC
34	4	0.014003578573465347	L2HMC
35	4	0.01417545136064291	L2HMC
36	4	0.01312212459743023	L2HMC
37	4	0.011478297412395477	L2HMC
38	4	0.012290993705391884	L2HMC
39	4	0.014005857519805431	L2HMC
40	5	0.010344937443733215	L2HMC
41	5	0.012614880688488483	L2HMC
42	5	0.011693308129906654	L2HMC
43	5	0.011021430604159832	L2HMC
44	5	0.012360755354166031	L2HMC
45	5	0.011138084344565868	L2HMC
46	5	0.011738068424165249	L2HMC
47	5	0.012908844277262688	L2HMC
48	5	0.009795963764190674	L2HMC
49	5	0.011249701492488384	L2HMC
50	6	0.011550657451152802	L2HMC
51	6	0.011756413616240025	L2HMC
52	6	0.010368798859417439	L2HMC
53	6	0.00785334687680006	L2HMC
54	6	0.009216707199811935	L2HMC
55	6	0.009655781090259552	L2HMC
56	6	0.010228190571069717	L2HMC
57	6	0.009708316996693611	L2HMC
58	6	0.009684867225587368	L2HMC
59	6	0.010278059169650078	L2HMC
60	7	0.009173343889415264	L2HMC
61	7	0.010586351156234741	L2HMC
62	7	0.009457595646381378	L2HMC
63	7	0.00941055454313755	L2HMC
64	7	0.008691687136888504	L2HMC
65	7	0.009896296076476574	L2HMC
66	7	0.00970176700502634	L2HMC
67	7	0.008321363478899002	L2HMC
68	7	0.00879839900881052	L2HMC
69	7	0.008890499360859394	L2HMC
70	8	0.0086143733933568	L2HMC
71	8	0.009031149558722973	L2HMC
72	8	0.008929354138672352	L2HMC
73	8	0.008871156722307205	L2HMC
74	8	0.009455891326069832	L2HMC
75	8	0.008223768323659897	L2HMC
76	8	0.00826798751950264	L2HMC
77	8	0.008230109699070454	L2HMC
78	8	0.00996695552021265	L2HMC
79	8	0.0069703697226941586	L2HMC
80	9	0.008009059354662895	L2HMC
81	9	0.00788443349301815	L2HMC
82	9	0.008936558850109577	L2HMC
83	9	0.0074375648982822895	L2HMC
84	9	0.007144475821405649	L2HMC
85	9	0.008914375677704811	L2HMC
86	9	0.009261321276426315	L2HMC
87	9	0.00914133433252573	L2HMC
88	9	0.007518500089645386	L2HMC
89	9	0.007823614403605461	L2HMC
90	10	0.007458047475665808	L2HMC
91	10	0.007313296664506197	L2HMC
92	10	0.009168574586510658	L2HMC
93	10	0.0074335383251309395	L2HMC
94	10	0.008536634966731071	L2HMC
95	10	0.008791729807853699	L2HMC
96	10	0.007581314072012901	L2HMC
97	10	0.008550398051738739	L2HMC
98	10	0.0064803739078342915	L2HMC
99	10	0.006229432765394449	L2HMC


==> Fig/independent_gaussian_10000/_transformed_condition_number.csv <==
	variable	value	Sampler
0	1	1.261570438075827	GSM
1	1	1.2328319505038603	GSM
2	1	1.2603066489677335	GSM
3	1	1.2663558393097079	GSM
4	1	1.2484315967394988	GSM
5	1	1.2327283207732491	GSM
6	1	1.2691119961853414	GSM
7	1	1.4245994090036804	GSM
8	1	1.2843793973437139	GSM
9	1	1.2764889970071909	GSM
10	2	1.2649548104551915	GSM
11	2	1.333471970434148	GSM
12	2	1.3393216497624225	GSM
13	2	1.2837435001278399	GSM
14	2	1.28456809306233	GSM
15	2	1.3034061467602738	GSM
16	2	1.2939973814480297	GSM
17	2	1.2835095584054639	GSM
18	2	1.3395042102292418	GSM
19	2	1.3716092591617288	GSM
20	3	1.2889002082437788	GSM
21	3	1.3865173377889595	GSM
22	3	1.3452192534599585	GSM
23	3	1.3447005178503795	GSM
24	3	1.3326090567559241	GSM
25	3	1.3108043720552465	GSM
26	3	1.3140314895326572	GSM
27	3	1.2781532044331412	GSM
28	3	1.331772020645586	GSM
29	3	1.3461463378845255	GSM
30	4	1.306019836806968	GSM
31	4	1.2945794339304648	GSM
32	4	1.3180465837910746	GSM
33	4	1.3163730752200684	GSM
34	4	1.3280178546192236	GSM
35	4	1.3457121050773357	GSM
36	4	1.3325700509200398	GSM
37	4	1.282453743392558	GSM
38	4	1.3303049131739912	GSM
39	4	1.3275804574009087	GSM
40	5	1.296458262847714	GSM
41	5	1.2997743712933474	GSM
42	5	1.2689957419131919	GSM
43	5	1.3171772305696756	GSM
44	5	1.3005042885769882	GSM
45	5	1.2739267390745344	GSM
46	5	1.2861854971725395	GSM
47	5	1.26917517885519	GSM
48	5	1.3097719244522652	GSM
49	5	1.3183497799402377	GSM
50	6	1.2621879822307958	GSM
51	6	1.2346034167991853	GSM
52	6	1.2274021534509072	GSM
53	6	1.2671713333217183	GSM
54	6	1.2424701833634613	GSM
55	6	1.2354512339299482	GSM
56	6	1.2214248304139155	GSM
57	6	1.215926152074766	GSM
58	6	1.2726178522164804	GSM
59	6	1.2702769590232288	GSM
60	7	1.108225799378519	GSM
61	7	1.1382339919061923	GSM
62	7	1.092646291573274	GSM
63	7	1.117999490217929	GSM
64	7	1.097784769450281	GSM
65	7	1.1106744429066135	GSM
66	7	1.0949004687131427	GSM
67	7	1.0964596035952219	GSM
68	7	1.100159109534714	GSM
69	7	1.1598364011316498	GSM
70	8	1.0071833836096797	GSM
71	8	1.018722509379547	GSM
72	8	1.011276694300366	GSM
73	8	1.0128211382931798	GSM
74	8	1.0177166550381394	GSM
75	8	1.014245392480064	GSM
76	8	1.0167583127632738	GSM
77	8	1.0231959738025875	GSM
78	8	1.026964682765785	GSM
79	8	1.0248531562104921	GSM
80	9	1.0083569252201765	GSM
81	9	1.0186584351095511	GSM
82	9	1.0126166836136774	GSM
83	9	1.0136565023836972	GSM
84	9	1.020999736061473	GSM
85	9	1.0149564892676106	GSM
86	9	1.0164671223715753	GSM
87	9	1.0231312728980346	GSM
88	9	1.0259089110566362	GSM
89	9	1.0268973988418555	GSM
90	10	1.0087594675851728	GSM
91	10	1.018483979013536	GSM
92	10	1.012953558205647	GSM
93	10	1.0137830257503642	GSM
94	10	1.0250807785197105	GSM
95	10	1.0158863280551718	GSM
96	10	1.0157507661041454	GSM
97	10	1.0251443855926992	GSM
98	10	1.0249955162988067	GSM
99	10	1.0281634734062302	GSM
0	1	245201.8188898983	ESJD
1	1	63890973.2791226	ESJD
2	1	284889058.8802412	ESJD
3	1	4305855.498781181	ESJD
4	1	9522661.296743328	ESJD
5	1	10127207.30016035	ESJD
6	1	17625565.43867228	ESJD
7	1	1416217.6573934727	ESJD
8	1	3683959.1345121516	ESJD
9	1	16122804.006702514	ESJD
10	2	65522500.016211234	ESJD
11	2	552827.6770930447	ESJD
12	2	139920305.89647204	ESJD
13	2	6125621.721055782	ESJD
14	2	378890025.3122753	ESJD
15	2	2034216.5411383582	ESJD
16	2	11817459.274341939	ESJD
17	2	188173683.95754164	ESJD
18	2	37057752.20856819	ESJD
19	2	31828962449.308853	ESJD
20	3	6962940.621567208	ESJD
21	3	17128366.76744581	ESJD
22	3	25768328.117649738	ESJD
23	3	21925702.479150947	ESJD
24	3	373087995.9023122	ESJD
25	3	39666103.85716314	ESJD
26	3	7204787.8381799655	ESJD
27	3	18960290.520385362	ESJD
28	3	4339526.7021353375	ESJD
29	3	36342805.230052024	ESJD
30	4	210405960.76570177	ESJD
31	4	36104387.984613776	ESJD
32	4	191067962.049271	ESJD
33	4	22223980.427646767	ESJD
34	4	332783077.245504	ESJD
35	4	10104954.709410451	ESJD
36	4	12237928.80575113	ESJD
37	4	5550381196.168689	ESJD
38	4	120522551.64616008	ESJD
39	4	13064780.738711776	ESJD
40	5	912348264.9669421	ESJD
41	5	8110856.379705291	ESJD
42	5	63556567.61840518	ESJD
43	5	27337445.163831625	ESJD
44	5	121158975.89784835	ESJD
45	5	348457069.54888815	ESJD
46	5	6198132.912387956	ESJD
47	5	25886931753.699776	ESJD
48	5	20373812.7334901	ESJD
49	5	103767692.92444512	ESJD
50	6	32935234.45660533	ESJD
51	6	51136594.47358417	ESJD
52	6	8513374427.748503	ESJD
53	6	31518312.260122553	ESJD
54	6	6043138.060996689	ESJD
55	6	6479877.141362026	ESJD
56	6	114672003.47604132	ESJD
57	6	556849071.183645	ESJD
58	6	80330484.06296907	ESJD
59	6	15572904623.602936	ESJD
60	7	70140590.66741194	ESJD
61	7	4369596.521102657	ESJD
62	7	53709695.1945846	ESJD
63	7	17581343.33988113	ESJD
64	7	12406661.373308029	ESJD
65	7	1514699534.0190358	ESJD
66	7	83803993.27931297	ESJD
67	7	144045414.74846423	ESJD
68	7	58924422.54810437	ESJD
69	7	31761398.043016516	ESJD
70	8	97148181.41448034	ESJD
71	8	17447848.594024725	ESJD
72	8	519324466.205918	ESJD
73	8	593267452.6861709	ESJD
74	8	24963235433.919773	ESJD
75	8	98016478.88781437	ESJD
76	8	21285521.93537058	ESJD
77	8	471049995.00934255	ESJD
78	8	418416521.08600783	ESJD
79	8	4698876.085423581	ESJD
80	9	908817324.7313861	ESJD
81	9	6689317.3804619685	ESJD
82	9	63636265.69931719	ESJD
83	9	561790887.8436786	ESJD
84	9	96342266.39809282	ESJD
85	9	18996118.92640979	ESJD
86	9	166993644.87052897	ESJD
87	9	33623482.14768441	ESJD
88	9	8401297.640003087	ESJD
89	9	1172833269.5166934	ESJD
90	10	37020845.34883336	ESJD
91	10	440800093.84279615	ESJD
92	10	51539643.18529464	ESJD
93	10	74300387.2221424	ESJD
94	10	1191393971.4431374	ESJD
95	10	97446895.81772736	ESJD
96	10	436531787.4937034	ESJD
97	10	267626868.95394403	ESJD
98	10	31449583978.912823	ESJD
99	10	5713838.027382324	ESJD
0	1	983503.6516749372	L2HMC
1	1	773415.267184872	L2HMC
2	1	1145740.2453133701	L2HMC
3	1	2370434.076408921	L2HMC
4	1	5492939.283880178	L2HMC
5	1	10986781.80454652	L2HMC
6	1	108786.98056232717	L2HMC
7	1	3012593.061135918	L2HMC
8	1	1376746.0231764289	L2HMC
9	1	1047947.000431039	L2HMC
10	2	526182.0493723706	L2HMC
11	2	4872299.74661049	L2HMC
12	2	605362266.5724102	L2HMC
13	2	341994.7517499905	L2HMC
14	2	3891573.667363287	L2HMC
15	2	3806450.594417651	L2HMC
16	2	3874020.694014241	L2HMC
17	2	635581.3206432888	L2HMC
18	2	51954182.5473221	L2HMC
19	2	6410456.517346488	L2HMC
20	3	27186996.411892768	L2HMC
21	3	3114199.9902432086	L2HMC
22	3	802122.6292172923	L2HMC
23	3	1728632.7924004165	L2HMC
24	3	29202242.68951832	L2HMC
25	3	1061002315.6581908	L2HMC
26	3	53238513.189996704	L2HMC
27	3	236544604.31037232	L2HMC
28	3	474066637.54278415	L2HMC
29	3	15066348.754392957	L2HMC
30	4	111343376.09957546	L2HMC
31	4	164833513.24711907	L2HMC
32	4	76753794.21625064	L2HMC
33	4	103429685.08750774	L2HMC
34	4	12630793.0087089	L2HMC
35	4	46797436.859021425	L2HMC
36	4	5568215.319025069	L2HMC
37	4	14319461.333774025	L2HMC
38	4	143499127.90047953	L2HMC
39	4	35425860.4032874	L2HMC
40	5	122156642.34555732	L2HMC
41	5	129760277.9713625	L2HMC
42	5	32954341.223476205	L2HMC
43	5	25058289.132407073	L2HMC
44	5	2021775.3100310606	L2HMC
45	5	9720049.751329534	L2HMC
46	5	10932579.625131467	L2HMC
47	5	4959691.410892805	L2HMC
48	5	43613407.78146721	L2HMC
49	5	4424777.15877616	L2HMC
50	6	2045882501.7121856	L2HMC
51	6	13491013.941344388	L2HMC
52	6	13367472.53468134	L2HMC
53	6	52846387.274557784	L2HMC
54	6	1944798445.2385287	L2HMC
55	6	9788461.338635894	L2HMC
56	6	1123747217.8438404	L2HMC
57	6	45032990.442805335	L2HMC
58	6	82745120.66452645	L2HMC
59	6	39087797.10088435	L2HMC
60	7	8538027.347397173	L2HMC
61	7	18541436.101294518	L2HMC
62	7	132181515.20671909	L2HMC
63	7	24438380.11705425	L2HMC
64	7	81165875.08247493	L2HMC
65	7	15540914.184419936	L2HMC
66	7	2244986056.272604	L2HMC
67	7	64397665.94596119	L2HMC
68	7	29294939.424459692	L2HMC
69	7	246297789.8408079	L2HMC
70	8	109981395.7080242	L2HMC
71	8	9432981.904697444	L2HMC
72	8	2409378.351386335	L2HMC
73	8	210709936.49144146	L2HMC
74	8	4245755.936544876	L2HMC
75	8	14045616.74200767	L2HMC
76	8	74706128.65769827	L2HMC
77	8	5220527950.4183235	L2HMC
78	8	37680468.35424823	L2HMC
79	8	207762504.08193478	L2HMC
80	9	19214175494.23943	L2HMC
81	9	32668002.562507898	L2HMC
82	9	158360367.9713807	L2HMC
83	9	51091747.97378482	L2HMC
84	9	10861010.795668017	L2HMC
85	9	558649176.221081	L2HMC
86	9	68762427.16030002	L2HMC
87	9	4518529.407760401	L2HMC
88	9	95716067.02988634	L2HMC
89	9	868361300.2456442	L2HMC
90	10	26257635.090301916	L2HMC
91	10	945849687.0090308	L2HMC
92	10	3546699150.9388223	L2HMC
93	10	116941850.88128833	L2HMC
94	10	347764337.23323	L2HMC
95	10	41046717.54324154	L2HMC
96	10	19227518.36993235	L2HMC
97	10	12988746.144916102	L2HMC
98	10	686171691.2752753	L2HMC
99	10	30647060.546454262	L2HMC


==> Fig/independent_gaussian_10000/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.6653620004653931	0.6573700308799744	0.6485120058059692	0.6505320072174072	0.6550960540771484	0.6560300588607788	0.6585760712623596	0.7014819979667664	0.7626579999923706	0.807170033454895	0.9999300241470337
std	0.008294708095490932	0.013491836376488209	0.013039812445640564	0.014218953438103199	0.011991887353360653	0.007905121892690659	0.006947876885533333	0.0029626411851495504	0.0024295777548104525	0.0016931869322434068	4.026904207421467e-05
min	0.6532599925994873	0.6231399774551392	0.6213200092315674	0.631060004234314	0.6334999799728394	0.6444200277328491	0.6468200087547302	0.6977999806404114	0.7597200274467468	0.8047400116920471	0.9998400211334229
25%	0.6591900140047073	0.6575350165367126	0.6485250145196915	0.639524981379509	0.6491950005292892	0.6507349759340286	0.6556250154972076	0.6996349841356277	0.7608300149440765	0.8059249818325043	0.9999200105667114
50%	0.6661199927330017	0.6588200032711029	0.652649998664856	0.6510800123214722	0.6566599905490875	0.6554699838161469	0.6589100062847137	0.7010499835014343	0.7619700133800507	0.8070900142192841	0.9999299943447113
75%	0.6687800139188766	0.6619400084018707	0.6574000120162964	0.6596400141716003	0.6605999916791916	0.6633099913597107	0.6613450050354004	0.702579990029335	0.7640950083732605	0.807919979095459	0.9999600052833557
max	0.6830400228500366	0.676800012588501	0.6595399975776672	0.6711199879646301	0.672819972038269	0.666100025177002	0.6685799956321716	0.7067400217056274	0.7670800089836121	0.8098800182342529	0.9999799728393555


==> Fig/independent_gaussian_10000/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	327.8923645019531	360.53839111328125	111.78582763671875	269.962646484375	351.2789306640625	132.24571228027344	683.9744873046875	331.91009521484375	210.1689453125	529.9715576171875	2363.265869140625
std	290.8418273925781	345.3247375488281	21.22675323486328	275.2957458496094	512.5925903320312	40.79012680053711	720.5276489257812	345.7996826171875	158.11514282226562	364.656982421875	497.2369384765625
min	93.438232421875	71.94581604003906	77.2408676147461	86.28594970703125	88.26327514648438	87.60967254638672	97.2313003540039	97.92451477050781	101.66814422607422	133.78346252441406	1835.5198974609375
25%	144.2314796447754	132.3403434753418	97.52322387695312	115.11581611633301	127.98322105407715	111.0634937286377	119.50569915771484	107.01747512817383	123.8222885131836	230.3509864807129	2060.8219604492188
50%	180.70899200439453	183.40523529052734	113.96007537841797	128.90442276000977	151.59144592285156	118.90363311767578	238.56951522827148	140.33314514160156	129.20586395263672	524.4891357421875	2233.571533203125
75%	355.1470413208008	623.0409889221191	125.47132873535156	226.30287170410156	183.4759178161621	144.09967041015625	1190.8807067871094	498.18211364746094	231.8533706665039	641.5643768310547	2333.427001953125
max	928.1823120117188	920.9302368164062	147.23097229003906	819.12255859375	1726.822021484375	229.68374633789062	1957.32275390625	1154.319580078125	558.3486938476562	1238.7354736328125	3381.19921875


==> Fig/independent_gaussian_10000/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.4799022078514099	1.347465991973877	3.8215603828430176	4.04285192489624	5.490117073059082	9.296690940856934	7.346179008483887	11.049531936645508	14.224286079406738	7.39272403717041	2.111654043197632
std	0.2868034243583679	0.9742355942726135	0.7601351737976074	2.145174741744995	2.932739734649658	2.306752920150757	6.164107799530029	6.867700576782227	6.211463451385498	5.535149574279785	0.3738552927970886
min	0.10097727179527283	0.25663402676582336	2.8189501762390137	0.7574469447135925	0.5078114867210388	5.002957820892334	0.7445731163024902	1.5958367586135864	3.8648788928985596	1.9427845478057861	1.4263088703155518
25%	0.2638101950287819	0.4822660759091377	3.2988150119781494	2.7541568875312805	4.725401163101196	7.990305185317993	1.2114447355270386	3.963556468486786	10.004620790481567	3.7525131702423096	2.0672354102134705
50%	0.5257818400859833	1.3301887512207031	3.6312694549560547	4.821026086807251	5.765376091003418	9.628245830535889	7.890505790710449	13.233420372009277	16.781435012817383	4.594167709350586	2.160600781440735
75%	0.6518438458442688	1.7691327929496765	4.254741549491882	5.434836387634277	6.780811309814453	10.410599946975708	12.283893823623657	17.270546674728394	17.450703620910645	10.516144752502441	2.345552086830139
max	1.0049138069152832	3.3027451038360596	5.297852516174316	7.232674598693848	9.733522415161133	13.025696754455566	15.187149047851562	18.793094635009766	21.136072158813477	17.773645401000977	2.629101276397705


==> Fig/independent_gaussian_10000/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	59.487327575683594	172.85574340820312	328.4886169433594	497.516357421875	706.7864379882812	939.95166015625	1252.806396484375	1631.2735595703125	1936.239013671875	2167.92236328125	2532.982177734375
std	2.434443473815918	6.01219367980957	4.8398566246032715	8.35461711883545	19.23099708557129	41.91814422607422	27.81979751586914	20.28338050842285	17.56330680847168	11.31926441192627	39.68852996826172
min	54.88276290893555	158.54737854003906	322.0405578613281	485.6753845214844	663.651123046875	859.50634765625	1187.643310546875	1594.807861328125	1907.1083984375	2150.2939453125	2452.38525390625
25%	58.29868221282959	171.43136596679688	325.9504623413086	491.88806915283203	698.2495574951172	941.4248046875	1244.3433227539062	1624.7234191894531	1924.6375427246094	2158.99609375	2518.48486328125
50%	59.60674285888672	173.0020980834961	327.2779083251953	496.6174774169922	711.0282287597656	955.9465942382812	1258.2896728515625	1631.73583984375	1938.5076904296875	2170.1663818359375	2531.6536865234375
75%	61.35363483428955	176.20641708374023	330.6012420654297	500.6279830932617	715.9272918701172	962.8088989257812	1269.1049499511719	1644.5346069335938	1950.1884460449219	2176.0780029296875	2542.2622680664062
max	62.49036407470703	181.55731201171875	338.2731628417969	515.0718994140625	731.1806030273438	980.5543212890625	1288.7474365234375	1664.0023193359375	1958.657958984375	2182.583740234375	2602.002197265625


==> Fig/independent_gaussian_10000/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.29865562915802	1.0724743604660034	3.0396978855133057	3.232224225997925	4.447480201721191	7.602899074554443	6.228959083557129	9.7688570022583	12.733728408813477	6.688350677490234	1.107912302017212
std	0.16948780417442322	0.6688851714134216	0.6022170782089233	1.7166956663131714	2.338176965713501	1.8658806085586548	5.198646068572998	6.063289165496826	5.555748462677002	5.0125837326049805	0.19199584424495697
min	0.06272062659263611	0.23485085368156433	2.2127671241760254	0.6013584733009338	0.4234255850315094	4.126828193664551	0.6499001383781433	1.3907837867736816	3.5003628730773926	1.7527145147323608	0.743142306804657
25%	0.17489302530884743	0.6627732366323471	2.6237865686416626	2.196399986743927	3.865149438381195	6.687678933143616	1.0493710041046143	3.529021680355072	8.859660983085632	3.4134973287582397	1.088868409395218
50%	0.3307272046804428	0.9752596616744995	2.8989802598953247	3.8709951639175415	4.69749641418457	8.082199096679688	6.7039079666137695	11.670114040374756	15.013541221618652	4.169936776161194	1.137493371963501
75%	0.4098629131913185	1.334138810634613	3.336216926574707	4.343773126602173	5.541151762008667	8.568449974060059	10.69655704498291	15.078915357589722	15.665642976760864	9.469563603401184	1.2389229834079742
max	0.587369441986084	2.5235283374786377	4.169302463531494	5.7516865730285645	7.5189948081970215	9.898764610290527	12.961122512817383	16.632017135620117	18.95847511291504	16.147132873535156	1.3360711336135864


==> Fig/independent_gaussian_10000/transformed_condition_number.csv <==
	1	2	3	4	5	6	7	8	9	10
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	1.619964361190796	1.309823751449585	1.3210999965667725	1.325035810470581	1.3093839883804321	1.2933868169784546	1.1674998998641968	1.0188534259796143	1.0199861526489258	1.0203449726104736
std	0.04664953798055649	0.019871002063155174	0.027939656749367714	0.02739688754081726	0.049095794558525085	0.0607876256108284	0.03293691948056221	0.006171993911266327	0.006875145249068737	0.0074661835096776485
min	1.5658307075500488	1.2801597118377686	1.2826513051986694	1.2821381092071533	1.2301386594772339	1.2343289852142334	1.119328260421753	1.011542797088623	1.0118827819824219	1.0119448900222778
25%	1.5786249339580536	1.2976256608963013	1.2935280799865723	1.3057092726230621	1.2849929630756378	1.2469816207885742	1.1462250053882599	1.0153436958789825	1.0161648988723755	1.0149362683296204
50%	1.6223176717758179	1.308388888835907	1.3290404081344604	1.3245693445205688	1.306384563446045	1.2790830731391907	1.1701747179031372	1.01637464761734	1.0169601440429688	1.0176748633384705
75%	1.6447469592094421	1.3216124773025513	1.3422727286815643	1.3486118912696838	1.336927354335785	1.3116324543952942	1.1779570579528809	1.019934505224228	1.0227860510349274	1.0245410203933716
max	1.70465087890625	1.338846206665039	1.3567264080047607	1.3617374897003174	1.3994327783584595	1.4167753458023071	1.2418313026428223	1.0301226377487183	1.0320546627044678	1.034743070602417


==> Fig/independent_gaussian_ill_conditioned/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.6613270044326782	GSM
1	1	0.6425769925117493	GSM
2	1	0.6635779738426208	GSM
3	1	0.6354719996452332	GSM
4	1	0.6768969893455505	GSM
5	1	0.6331440210342407	GSM
6	1	0.6417949795722961	GSM
7	1	0.6614199876785278	GSM
8	1	0.6455259919166565	GSM
9	1	0.6548230051994324	GSM
10	2	0.6688100099563599	GSM
11	2	0.6433489918708801	GSM
12	2	0.661575973033905	GSM
13	2	0.6499819755554199	GSM
14	2	0.6512500047683716	GSM
15	2	0.6485109925270081	GSM
16	2	0.6490979790687561	GSM
17	2	0.6656529903411865	GSM
18	2	0.6464790105819702	GSM
19	2	0.629298985004425	GSM
20	3	0.7569940090179443	GSM
21	3	0.7537720203399658	GSM
22	3	0.7547900080680847	GSM
23	3	0.7521989941596985	GSM
24	3	0.7555930018424988	GSM
25	3	0.7546219825744629	GSM
26	3	0.7537009716033936	GSM
27	3	0.7543969750404358	GSM
28	3	0.7549329996109009	GSM
29	3	0.7569940090179443	GSM
30	4	0.8707900047302246	GSM
31	4	0.8698390126228333	GSM
32	4	0.8699309825897217	GSM
33	4	0.8677430152893066	GSM
34	4	0.8705649971961975	GSM
35	4	0.8699899911880493	GSM
36	4	0.869454026222229	GSM
37	4	0.8694360256195068	GSM
38	4	0.8698130249977112	GSM
39	4	0.8711450099945068	GSM
40	5	0.9198459982872009	GSM
41	5	0.9191629886627197	GSM
42	5	0.9191330075263977	GSM
43	5	0.9180060029029846	GSM
44	5	0.9194620251655579	GSM
45	5	0.9192320108413696	GSM
46	5	0.9188669919967651	GSM
47	5	0.9188140034675598	GSM
48	5	0.9192360043525696	GSM
49	5	0.9201319813728333	GSM
50	6	0.9453129768371582	GSM
51	6	0.9446529746055603	GSM
52	6	0.9445379972457886	GSM
53	6	0.9441900253295898	GSM
54	6	0.9449499845504761	GSM
55	6	0.9446589946746826	GSM
56	6	0.9443320035934448	GSM
57	6	0.9447730183601379	GSM
58	6	0.9447709918022156	GSM
59	6	0.9455029964447021	GSM
60	7	0.9601290225982666	GSM
61	7	0.9598709940910339	GSM
62	7	0.9597370028495789	GSM
63	7	0.9591019749641418	GSM
64	7	0.9600719809532166	GSM
65	7	0.9596409797668457	GSM
66	7	0.9594789743423462	GSM
67	7	0.9599829912185669	GSM
68	7	0.9599499702453613	GSM
69	7	0.9602900147438049	GSM
70	8	0.9696149826049805	GSM
71	8	0.9696490168571472	GSM
72	8	0.9695429801940918	GSM
73	8	0.9688060283660889	GSM
74	8	0.9696159958839417	GSM
75	8	0.9692190289497375	GSM
76	8	0.9691309928894043	GSM
77	8	0.9696699976921082	GSM
78	8	0.9695309996604919	GSM
79	8	0.9696829915046692	GSM
80	9	0.9760479927062988	GSM
81	9	0.9761239886283875	GSM
82	9	0.9760839939117432	GSM
83	9	0.9754539728164673	GSM
84	9	0.9761639833450317	GSM
85	9	0.9757050275802612	GSM
86	9	0.9757230281829834	GSM
87	9	0.9762920141220093	GSM
88	9	0.9760149717330933	GSM
89	9	0.9761530160903931	GSM
90	10	0.9806309938430786	GSM
91	10	0.9806399941444397	GSM
92	10	0.9807130098342896	GSM
93	10	0.9802489876747131	GSM
94	10	0.9806349873542786	GSM
95	10	0.9804279804229736	GSM
96	10	0.9804009795188904	GSM
97	10	0.9807519912719727	GSM
98	10	0.9807199835777283	GSM
99	10	0.980679988861084	GSM
100	N	1.0	NUTS
101	N	1.0	NUTS
102	N	1.0	NUTS
103	N	1.0	NUTS
104	N	1.0	NUTS
105	N	1.0	NUTS
106	N	1.0	NUTS
107	N	1.0	NUTS
108	N	1.0	NUTS
109	N	1.0	NUTS
110	AN	0.6318240165710449	NUTS
111	AN	0.675108015537262	NUTS
112	AN	0.6763589978218079	NUTS
113	AN	0.6623610258102417	NUTS
114	AN	0.6507729887962341	NUTS
115	AN	0.6757709980010986	NUTS
116	AN	0.6754869818687439	NUTS
117	AN	0.6756730079650879	NUTS
118	AN	0.675383985042572	NUTS
119	AN	0.667041003704071	NUTS
0	1	0.8538240194320679	ESJD
1	1	0.8539659976959229	ESJD
2	1	0.8549950122833252	ESJD
3	1	0.8536580204963684	ESJD
4	1	0.8540989756584167	ESJD
5	1	0.8537740111351013	ESJD
6	1	0.8541610240936279	ESJD
7	1	0.8549249768257141	ESJD
8	1	0.8545560240745544	ESJD
9	1	0.854216992855072	ESJD
10	2	0.8473970293998718	ESJD
11	2	0.8479059934616089	ESJD
12	2	0.8480790257453918	ESJD
13	2	0.8471279740333557	ESJD
14	2	0.8485140204429626	ESJD
15	2	0.8471400141716003	ESJD
16	2	0.8475130200386047	ESJD
17	2	0.8485900163650513	ESJD
18	2	0.8474299907684326	ESJD
19	2	0.8475880026817322	ESJD
20	3	0.8510299921035767	ESJD
21	3	0.8500099778175354	ESJD
22	3	0.8506159782409668	ESJD
23	3	0.8503919839859009	ESJD
24	3	0.8511660099029541	ESJD
25	3	0.8504689931869507	ESJD
26	3	0.850346028804779	ESJD
27	3	0.8507890105247498	ESJD
28	3	0.8501989841461182	ESJD
29	3	0.8501960039138794	ESJD
30	4	0.9223610162734985	ESJD
31	4	0.921858012676239	ESJD
32	4	0.9221190214157104	ESJD
33	4	0.921746015548706	ESJD
34	4	0.9222220182418823	ESJD
35	4	0.9219340085983276	ESJD
36	4	0.9221420288085938	ESJD
37	4	0.9217060208320618	ESJD
38	4	0.9218050241470337	ESJD
39	4	0.9219009876251221	ESJD
40	5	0.9683709740638733	ESJD
41	5	0.9685059785842896	ESJD
42	5	0.9677760004997253	ESJD
43	5	0.9682930111885071	ESJD
44	5	0.9684969782829285	ESJD
45	5	0.9678040146827698	ESJD
46	5	0.9672669768333435	ESJD
47	5	0.9681429862976074	ESJD
48	5	0.9678159952163696	ESJD
49	5	0.9677690267562866	ESJD
50	6	0.9875140190124512	ESJD
51	6	0.9879149794578552	ESJD
52	6	0.9877880215644836	ESJD
53	6	0.9876319766044617	ESJD
54	6	0.9875739812850952	ESJD
55	6	0.9880589842796326	ESJD
56	6	0.987591028213501	ESJD
57	6	0.9877049922943115	ESJD
58	6	0.9876390099525452	ESJD
59	6	0.9879140257835388	ESJD
60	7	0.9971429705619812	ESJD
61	7	0.9972190260887146	ESJD
62	7	0.9971010088920593	ESJD
63	7	0.9971219897270203	ESJD
64	7	0.9974269866943359	ESJD
65	7	0.9975450038909912	ESJD
66	7	0.9972599744796753	ESJD
67	7	0.9968889951705933	ESJD
68	7	0.997177004814148	ESJD
69	7	0.9967439770698547	ESJD
70	8	0.9985870122909546	ESJD
71	8	0.9986180067062378	ESJD
72	8	0.9983699917793274	ESJD
73	8	0.9979360103607178	ESJD
74	8	0.9980030059814453	ESJD
75	8	0.9983429908752441	ESJD
76	8	0.9974210262298584	ESJD
77	8	0.9987480044364929	ESJD
78	8	0.998835027217865	ESJD
79	8	0.9982600212097168	ESJD
80	9	0.9983720183372498	ESJD
81	9	0.9979540109634399	ESJD
82	9	0.9982860088348389	ESJD
83	9	0.997979998588562	ESJD
84	9	0.9984539747238159	ESJD
85	9	0.9982100129127502	ESJD
86	9	0.9972100257873535	ESJD
87	9	0.9977279901504517	ESJD
88	9	0.9981359839439392	ESJD
89	9	0.9981570243835449	ESJD
90	10	0.9985830187797546	ESJD
91	10	0.9978749752044678	ESJD
92	10	0.9978690147399902	ESJD
93	10	0.9976400136947632	ESJD
94	10	0.9984210133552551	ESJD
95	10	0.9975060224533081	ESJD
96	10	0.9975510239601135	ESJD
97	10	0.9971250295639038	ESJD
98	10	0.9978349804878235	ESJD
99	10	0.9986720085144043	ESJD
0	1	0.8768709897994995	L2HMC
1	1	0.8769350051879883	L2HMC
2	1	0.8777580261230469	L2HMC
3	1	0.8768069744110107	L2HMC
4	1	0.877344012260437	L2HMC
5	1	0.8766630291938782	L2HMC
6	1	0.876999020576477	L2HMC
7	1	0.8782010078430176	L2HMC
8	1	0.8776969909667969	L2HMC
9	1	0.8772919774055481	L2HMC
10	2	0.8700739741325378	L2HMC
11	2	0.8705099821090698	L2HMC
12	2	0.8711730241775513	L2HMC
13	2	0.8698409795761108	L2HMC
14	2	0.8711259961128235	L2HMC
15	2	0.8698269724845886	L2HMC
16	2	0.8697230219841003	L2HMC
17	2	0.8717529773712158	L2HMC
18	2	0.8704090118408203	L2HMC
19	2	0.8701900243759155	L2HMC
20	3	0.8702290058135986	L2HMC
21	3	0.8689680099487305	L2HMC
22	3	0.8701170086860657	L2HMC
23	3	0.8699229955673218	L2HMC
24	3	0.8705030083656311	L2HMC
25	3	0.8696410059928894	L2HMC
26	3	0.8692960143089294	L2HMC
27	3	0.8703680038452148	L2HMC
28	3	0.8694660067558289	L2HMC
29	3	0.8698549866676331	L2HMC
30	4	0.9077119827270508	L2HMC
31	4	0.9135310053825378	L2HMC
32	4	0.9137579798698425	L2HMC
33	4	0.9094690084457397	L2HMC
34	4	0.9160280227661133	L2HMC
35	4	0.9115250110626221	L2HMC
36	4	0.9084579944610596	L2HMC
37	4	0.9115869998931885	L2HMC
38	4	0.9118189811706543	L2HMC
39	4	0.9091519713401794	L2HMC
40	5	0.9640660285949707	L2HMC
41	5	0.9648560285568237	L2HMC
42	5	0.9638620018959045	L2HMC
43	5	0.9655470252037048	L2HMC
44	5	0.9640640020370483	L2HMC
45	5	0.9645900130271912	L2HMC
46	5	0.9644309878349304	L2HMC
47	5	0.9644250273704529	L2HMC
48	5	0.9643160104751587	L2HMC
49	5	0.9638839960098267	L2HMC
50	6	0.983555018901825	L2HMC
51	6	0.9835720062255859	L2HMC
52	6	0.9833800196647644	L2HMC
53	6	0.983922004699707	L2HMC
54	6	0.9841989874839783	L2HMC
55	6	0.9840869903564453	L2HMC
56	6	0.9842579960823059	L2HMC
57	6	0.9835649728775024	L2HMC
58	6	0.9840400218963623	L2HMC
59	6	0.9843720197677612	L2HMC
60	7	0.9943289756774902	L2HMC
61	7	0.9940599799156189	L2HMC
62	7	0.9945870041847229	L2HMC
63	7	0.9941049814224243	L2HMC
64	7	0.9944720268249512	L2HMC
65	7	0.9945359826087952	L2HMC
66	7	0.9942759871482849	L2HMC
67	7	0.9932739734649658	L2HMC
68	7	0.9948530197143555	L2HMC
69	7	0.994642972946167	L2HMC
70	8	0.9988530278205872	L2HMC
71	8	0.9984350204467773	L2HMC
72	8	0.9989449977874756	L2HMC
73	8	0.9989280104637146	L2HMC
74	8	0.9992079734802246	L2HMC
75	8	0.9985049962997437	L2HMC
76	8	0.9981870055198669	L2HMC
77	8	0.9990630149841309	L2HMC
78	8	0.9992560148239136	L2HMC
79	8	0.9991829991340637	L2HMC
80	9	0.9987080097198486	L2HMC
81	9	0.9986230134963989	L2HMC
82	9	0.9992210268974304	L2HMC
83	9	0.9988679885864258	L2HMC
84	9	0.9990170001983643	L2HMC
85	9	0.9985120296478271	L2HMC
86	9	0.9981970191001892	L2HMC
87	9	0.9987019896507263	L2HMC
88	9	0.9985929727554321	L2HMC
89	9	0.9993659853935242	L2HMC
90	10	0.9987360239028931	L2HMC
91	10	0.9988049864768982	L2HMC
92	10	0.9985960125923157	L2HMC
93	10	0.9985629916191101	L2HMC
94	10	0.9986510276794434	L2HMC
95	10	0.9986640214920044	L2HMC
96	10	0.9986850023269653	L2HMC
97	10	0.9985209703445435	L2HMC
98	10	0.9982209801673889	L2HMC
99	10	0.9984319806098938	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_cpu_time.csv <==
	variable	value	Sampler
0	1	57.46224808692932	GSM
1	1	53.62020015716553	GSM
2	1	57.503541231155396	GSM
3	1	57.361884117126465	GSM
4	1	54.68022799491882	GSM
5	1	59.04562997817993	GSM
6	1	58.283480644226074	GSM
7	1	57.60424470901489	GSM
8	1	57.63935041427612	GSM
9	1	63.13701319694519	GSM
10	2	66.00399088859558	GSM
11	2	62.46074461936951	GSM
12	2	64.2901840209961	GSM
13	2	64.42941856384277	GSM
14	2	65.91021227836609	GSM
15	2	64.51287055015564	GSM
16	2	63.980557680130005	GSM
17	2	63.5104398727417	GSM
18	2	65.37929582595825	GSM
19	2	64.00384831428528	GSM
20	3	70.31134748458862	GSM
21	3	70.50344324111938	GSM
22	3	70.71211552619934	GSM
23	3	70.16760921478271	GSM
24	3	61.28765082359314	GSM
25	3	66.36472225189209	GSM
26	3	72.35102605819702	GSM
27	3	66.63856625556946	GSM
28	3	71.75906109809875	GSM
29	3	67.05407357215881	GSM
30	4	76.40111017227173	GSM
31	4	75.51093864440918	GSM
32	4	76.88795328140259	GSM
33	4	75.71321177482605	GSM
34	4	78.1806869506836	GSM
35	4	76.24635672569275	GSM
36	4	77.27099013328552	GSM
37	4	77.2479100227356	GSM
38	4	77.20530915260315	GSM
39	4	77.3418231010437	GSM
40	5	84.65073943138123	GSM
41	5	80.83847975730896	GSM
42	5	85.34772872924805	GSM
43	5	81.4032576084137	GSM
44	5	82.0127305984497	GSM
45	5	84.49634313583374	GSM
46	5	79.76359939575195	GSM
47	5	82.52265167236328	GSM
48	5	80.51754021644592	GSM
49	5	82.89389419555664	GSM
50	6	89.23451709747314	GSM
51	6	88.80800819396973	GSM
52	6	89.30635643005371	GSM
53	6	76.99257802963257	GSM
54	6	91.0596182346344	GSM
55	6	89.9399962425232	GSM
56	6	88.87133264541626	GSM
57	6	88.93749642372131	GSM
58	6	89.23273420333862	GSM
59	6	89.3084990978241	GSM
60	7	94.98264241218567	GSM
61	7	95.41754221916199	GSM
62	7	95.78541111946106	GSM
63	7	95.0762071609497	GSM
64	7	86.63707160949707	GSM
65	7	94.28729367256165	GSM
66	7	94.83496975898743	GSM
67	7	93.1785078048706	GSM
68	7	96.77403807640076	GSM
69	7	95.8899896144867	GSM
70	8	86.84413838386536	GSM
71	8	102.43968439102173	GSM
72	8	102.19871807098389	GSM
73	8	96.9423930644989	GSM
74	8	100.88405299186707	GSM
75	8	94.5478105545044	GSM
76	8	100.31339931488037	GSM
77	8	92.3331561088562	GSM
78	8	97.03426742553711	GSM
79	8	99.89294219017029	GSM
80	9	92.45899534225464	GSM
81	9	108.46032786369324	GSM
82	9	107.54969429969788	GSM
83	9	107.76597595214844	GSM
84	9	108.40596556663513	GSM
85	9	108.31226301193237	GSM
86	9	105.4136004447937	GSM
87	9	110.02401757240295	GSM
88	9	109.42528891563416	GSM
89	9	100.80700206756592	GSM
90	10	98.89198470115662	GSM
91	10	115.8698673248291	GSM
92	10	116.09050464630127	GSM
93	10	112.4880530834198	GSM
94	10	106.23644614219666	GSM
95	10	116.66620922088623	GSM
96	10	113.43183875083923	GSM
97	10	114.12045645713806	GSM
98	10	116.77432203292847	GSM
99	10	114.97644829750061	GSM
100	N	2968.4476425647736	NUTS
101	N	2919.631168603897	NUTS
102	N	3005.344383955002	NUTS
103	N	2953.343329191208	NUTS
104	N	2904.106852054596	NUTS
105	N	3004.607497692108	NUTS
106	N	3011.907151699066	NUTS
107	N	3001.5359694957733	NUTS
108	N	2937.701357603073	NUTS
109	N	3476.4499378204346	NUTS
110	AN	315.4705572128296	NUTS
111	AN	485.42505860328674	NUTS
112	AN	313.11976957321167	NUTS
113	AN	326.65488386154175	NUTS
114	AN	312.8314321041107	NUTS
115	AN	372.9637689590454	NUTS
116	AN	501.45710039138794	NUTS
117	AN	920.7693808078766	NUTS
118	AN	848.2927219867706	NUTS
119	AN	314.09841203689575	NUTS
0	1	48.549391746520996	ESJD
1	1	49.16859197616577	ESJD
2	1	49.060518980026245	ESJD
3	1	47.458067893981934	ESJD
4	1	49.19197082519531	ESJD
5	1	48.022738218307495	ESJD
6	1	48.000824213027954	ESJD
7	1	48.54301428794861	ESJD
8	1	48.273695945739746	ESJD
9	1	48.58106470108032	ESJD
10	2	53.805131673812866	ESJD
11	2	53.965320348739624	ESJD
12	2	55.355629205703735	ESJD
13	2	58.13221979141235	ESJD
14	2	55.46397519111633	ESJD
15	2	58.387471199035645	ESJD
16	2	58.29643964767456	ESJD
17	2	55.27735137939453	ESJD
18	2	56.63571381568909	ESJD
19	2	55.85252261161804	ESJD
20	3	61.647128105163574	ESJD
21	3	61.538126945495605	ESJD
22	3	61.005483865737915	ESJD
23	3	60.62037134170532	ESJD
24	3	61.9185357093811	ESJD
25	3	57.4546275138855	ESJD
26	3	61.24548530578613	ESJD
27	3	61.674965620040894	ESJD
28	3	61.78104305267334	ESJD
29	3	62.72516417503357	ESJD
30	4	73.36229968070984	ESJD
31	4	67.55349445343018	ESJD
32	4	67.51118803024292	ESJD
33	4	67.58737564086914	ESJD
34	4	70.9655213356018	ESJD
35	4	68.17528796195984	ESJD
36	4	67.59247040748596	ESJD
37	4	67.54466557502747	ESJD
38	4	72.1414041519165	ESJD
39	4	65.46706318855286	ESJD
40	5	75.11937761306763	ESJD
41	5	74.50658392906189	ESJD
42	5	73.26814270019531	ESJD
43	5	98.61151051521301	ESJD
44	5	74.28951382637024	ESJD
45	5	73.72988271713257	ESJD
46	5	75.05360102653503	ESJD
47	5	75.14962029457092	ESJD
48	5	75.10182666778564	ESJD
49	5	77.0069637298584	ESJD
50	6	74.51283121109009	ESJD
51	6	81.6312735080719	ESJD
52	6	80.51308512687683	ESJD
53	6	80.46319222450256	ESJD
54	6	94.16655945777893	ESJD
55	6	80.9005172252655	ESJD
56	6	164.82317805290222	ESJD
57	6	81.36034917831421	ESJD
58	6	80.93306255340576	ESJD
59	6	80.24241375923157	ESJD
60	7	86.05777931213379	ESJD
61	7	86.2249128818512	ESJD
62	7	86.64829516410828	ESJD
63	7	86.31678938865662	ESJD
64	7	87.29472303390503	ESJD
65	7	86.54919791221619	ESJD
66	7	87.9434745311737	ESJD
67	7	87.39403438568115	ESJD
68	7	86.02825570106506	ESJD
69	7	86.86809229850769	ESJD
70	8	93.00853085517883	ESJD
71	8	98.5820541381836	ESJD
72	8	93.62325310707092	ESJD
73	8	92.5082950592041	ESJD
74	8	91.99318790435791	ESJD
75	8	92.08018231391907	ESJD
76	8	93.15314292907715	ESJD
77	8	92.82155704498291	ESJD
78	8	93.69912075996399	ESJD
79	8	93.95523166656494	ESJD
80	9	97.61061358451843	ESJD
81	9	104.98254060745239	ESJD
82	9	97.24751114845276	ESJD
83	9	103.45706725120544	ESJD
84	9	104.05581331253052	ESJD
85	9	106.24021768569946	ESJD
86	9	104.92170071601868	ESJD
87	9	99.95551776885986	ESJD
88	9	98.56066799163818	ESJD
89	9	91.78306984901428	ESJD
90	10	104.51710343360901	ESJD
91	10	104.17386746406555	ESJD
92	10	105.10989737510681	ESJD
93	10	104.03501987457275	ESJD
94	10	106.59893894195557	ESJD
95	10	105.56813478469849	ESJD
96	10	108.22840857505798	ESJD
97	10	105.88476276397705	ESJD
98	10	110.2234582901001	ESJD
99	10	105.74261975288391	ESJD
0	1	49.55195665359497	L2HMC
1	1	52.607388734817505	L2HMC
2	1	48.22876262664795	L2HMC
3	1	48.36493492126465	L2HMC
4	1	47.83427453041077	L2HMC
5	1	47.948704957962036	L2HMC
6	1	48.3305459022522	L2HMC
7	1	48.0859808921814	L2HMC
8	1	48.100852251052856	L2HMC
9	1	49.01021099090576	L2HMC
10	2	55.07430076599121	L2HMC
11	2	55.729912519454956	L2HMC
12	2	54.83360457420349	L2HMC
13	2	55.30780386924744	L2HMC
14	2	55.60557579994202	L2HMC
15	2	55.810808181762695	L2HMC
16	2	55.17282319068909	L2HMC
17	2	56.12275791168213	L2HMC
18	2	56.13720417022705	L2HMC
19	2	53.90872550010681	L2HMC
20	3	62.13905167579651	L2HMC
21	3	60.58748769760132	L2HMC
22	3	57.50562310218811	L2HMC
23	3	60.49350619316101	L2HMC
24	3	61.12220096588135	L2HMC
25	3	62.411028146743774	L2HMC
26	3	61.65073561668396	L2HMC
27	3	62.029813051223755	L2HMC
28	3	61.41447377204895	L2HMC
29	3	63.776272773742676	L2HMC
30	4	68.2212085723877	L2HMC
31	4	68.34698581695557	L2HMC
32	4	67.94229221343994	L2HMC
33	4	71.62862753868103	L2HMC
34	4	68.09504437446594	L2HMC
35	4	68.66767716407776	L2HMC
36	4	67.71888637542725	L2HMC
37	4	71.99481153488159	L2HMC
38	4	69.07101440429688	L2HMC
39	4	68.43195581436157	L2HMC
40	5	74.13933491706848	L2HMC
41	5	74.14292597770691	L2HMC
42	5	73.76728415489197	L2HMC
43	5	74.21783924102783	L2HMC
44	5	74.6157853603363	L2HMC
45	5	75.28819966316223	L2HMC
46	5	88.39695048332214	L2HMC
47	5	72.856112241745	L2HMC
48	5	74.2750153541565	L2HMC
49	5	74.81901240348816	L2HMC
50	6	80.08301162719727	L2HMC
51	6	79.4293110370636	L2HMC
52	6	78.94087147712708	L2HMC
53	6	81.03183889389038	L2HMC
54	6	87.28742384910583	L2HMC
55	6	82.69975304603577	L2HMC
56	6	79.49040031433105	L2HMC
57	6	80.44548749923706	L2HMC
58	6	80.53097248077393	L2HMC
59	6	80.11992812156677	L2HMC
60	7	85.99567747116089	L2HMC
61	7	86.41574263572693	L2HMC
62	7	85.65045928955078	L2HMC
63	7	88.21267247200012	L2HMC
64	7	89.15153670310974	L2HMC
65	7	85.94501852989197	L2HMC
66	7	86.3322958946228	L2HMC
67	7	95.72779822349548	L2HMC
68	7	91.14583373069763	L2HMC
69	7	86.55420804023743	L2HMC
70	8	93.02118372917175	L2HMC
71	8	92.2001645565033	L2HMC
72	8	91.98676562309265	L2HMC
73	8	91.59187364578247	L2HMC
74	8	102.80458545684814	L2HMC
75	8	85.44691514968872	L2HMC
76	8	92.03249931335449	L2HMC
77	8	92.82103729248047	L2HMC
78	8	94.31418895721436	L2HMC
79	8	91.22611403465271	L2HMC
80	9	98.19206881523132	L2HMC
81	9	99.64185929298401	L2HMC
82	9	104.09115815162659	L2HMC
83	9	99.62000250816345	L2HMC
84	9	97.28329920768738	L2HMC
85	9	98.33400797843933	L2HMC
86	9	98.45508599281311	L2HMC
87	9	97.65455317497253	L2HMC
88	9	101.46167206764221	L2HMC
89	9	103.25950241088867	L2HMC
90	10	104.84067845344543	L2HMC
91	10	108.44959592819214	L2HMC
92	10	107.11319899559021	L2HMC
93	10	105.98250222206116	L2HMC
94	10	105.34551572799683	L2HMC
95	10	107.47197151184082	L2HMC
96	10	107.22276973724365	L2HMC
97	10	110.64472961425781	L2HMC
98	10	105.76585531234741	L2HMC
99	10	118.22928190231323	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_mean_ess_per_sec.csv <==
	variable	value	Sampler
0	1	171.5538199819374	GSM
1	1	186.63332805393628	GSM
2	1	171.01952862507918	GSM
3	1	174.41849734892736	GSM
4	1	178.48037607225945	GSM
5	1	169.43293547311694	GSM
6	1	171.62372621599673	GSM
7	1	171.05027119894692	GSM
8	1	173.06263345686207	GSM
9	1	157.32451532060432	GSM
10	2	411.4954183542084	GSM
11	2	437.5025705289269	GSM
12	2	424.3689792008514	GSM
13	2	424.35732484583656	GSM
14	2	413.55725527410965	GSM
15	2	422.1913419501264	GSM
16	2	425.9389341856019	GSM
17	2	429.1982911824268	GSM
18	2	415.3861846767903	GSM
19	2	424.8228746279353	GSM
20	3	739.9844626630742	GSM
21	3	742.9497513456246	GSM
22	3	738.8375972416345	GSM
23	3	747.9670903329426	GSM
24	3	851.284107383596	GSM
25	3	787.9373908215091	GSM
26	3	723.569342788455	GSM
27	3	785.3609563610016	GSM
28	3	726.7518617433768	GSM
29	3	775.9024784528832	GSM
30	4	809.2149673688659	GSM
31	4	828.5083264672414	GSM
32	4	810.852600625536	GSM
33	4	827.6490625753007	GSM
34	4	792.9852157139164	GSM
35	4	820.2554320890638	GSM
36	4	809.6902381906847	GSM
37	4	808.013618269793	GSM
38	4	807.0245273138602	GSM
39	4	799.2720843351286	GSM
40	5	770.83556764609	GSM
41	5	817.4500816119726	GSM
42	5	771.0785707756914	GSM
43	5	814.7778388864466	GSM
44	5	796.8759982213711	GSM
45	5	782.2624963336266	GSM
46	5	827.6405081716492	GSM
47	5	797.0053173839858	GSM
48	5	818.2016708459248	GSM
49	5	787.1091073194799	GSM
50	6	749.1402884152882	GSM
51	6	761.609156234772	GSM
52	6	754.6322975373397	GSM
53	6	883.3750220225556	GSM
54	6	734.73061231277	GSM
55	6	753.369204672752	GSM
56	6	760.0534269808081	GSM
57	6	756.9661232002453	GSM
58	6	757.0841362549259	GSM
59	6	748.5146366280014	GSM
60	7	712.343886937595	GSM
61	7	718.2752867662568	GSM
62	7	711.1408833443994	GSM
63	7	725.4690296304728	GSM
64	7	780.8819812139624	GSM
65	7	729.2867775089236	GSM
66	7	720.4621669215527	GSM
67	7	732.006081465008	GSM
68	7	706.4403562815827	GSM
69	7	706.5800444592393	GSM
70	8	785.1452831924007	GSM
71	8	674.1816273211106	GSM
72	8	669.8238678243821	GSM
73	8	718.4772734427858	GSM
74	8	674.2219426194486	GSM
75	8	735.3095311490307	GSM
76	8	686.153739506361	GSM
77	8	744.3123774137752	GSM
78	8	708.8912403062773	GSM
79	8	683.0154401209923	GSM
80	9	742.6499890121518	GSM
81	9	639.791106036558	GSM
82	9	637.3313239877108	GSM
83	9	650.4426403434113	GSM
84	9	629.2710370543994	GSM
85	9	647.1686837507748	GSM
86	9	656.3847788192812	GSM
87	9	627.4702414822227	GSM
88	9	631.3487157275341	GSM
89	9	680.360492384555	GSM
90	10	698.43343683234	GSM
91	10	600.800210030815	GSM
92	10	591.3364498169334	GSM
93	10	625.65574695126	GSM
94	10	643.355967226322	GSM
95	10	604.1911190115254	GSM
96	10	612.5749928565441	GSM
97	10	606.5596083643279	GSM
98	10	593.6358994056286	GSM
99	10	599.8903152237949	GSM
100	N	3.11063884782196	NUTS
101	N	3.174700352988322	NUTS
102	N	3.067315643746212	NUTS
103	N	3.1180310531181417	NUTS
104	N	3.178928569951235	NUTS
105	N	3.0868024824994635	NUTS
106	N	3.081108813942021	NUTS
107	N	3.092089082351265	NUTS
108	N	3.1338503426916104	NUTS
109	N	2.65111561160673	NUTS
110	AN	316.986792312716	NUTS
111	AN	206.00502225354816	NUTS
112	AN	319.3666121315238	NUTS
113	AN	306.13349115694444	NUTS
114	AN	319.66097309147585	NUTS
115	AN	268.12255860429394	NUTS
116	AN	199.41885342125948	NUTS
117	AN	105.2431519714269	NUTS
118	AN	115.12806174532177	NUTS
119	AN	318.3715554354775	NUTS
0	1	71.44236567466467	ESJD
1	1	71.13349792978183	ESJD
2	1	72.29863977807848	ESJD
3	1	74.59497316008871	ESJD
4	1	71.81687705209153	ESJD
5	1	72.68409989629582	ESJD
6	1	74.4025157615692	ESJD
7	1	72.24961034317575	ESJD
8	1	72.69771627008778	ESJD
9	1	72.58741744618624	ESJD
10	2	193.69126438635257	ESJD
11	2	194.17103216306077	ESJD
12	2	189.03245961314641	ESJD
13	2	179.71371580250266	ESJD
14	2	188.55427672695112	ESJD
15	2	179.35720886916	ESJD
16	2	180.4264847605847	ESJD
17	2	188.77445984735235	ESJD
18	2	184.4165765635971	ESJD
19	2	189.0746277533098	ESJD
20	3	366.2043944729856	ESJD
21	3	371.4723859567074	ESJD
22	3	372.32718373301367	ESJD
23	3	371.9868415460558	ESJD
24	3	363.82377730327903	ESJD
25	3	397.0756232948583	ESJD
26	3	370.7784139985356	ESJD
27	3	367.7486405968095	ESJD
28	3	365.16134583371684	ESJD
29	3	363.0016156508181	ESJD
30	4	391.87383370098075	ESJD
31	4	431.0937703611463	ESJD
32	4	444.480118553574	ESJD
33	4	425.99761085359916	ESJD
34	4	404.46234057292	ESJD
35	4	421.51488166114524	ESJD
36	4	427.7346056088667	ESJD
37	4	428.6845344353935	ESJD
38	4	400.7326493777013	ESJD
39	4	443.10195954302793	ESJD
40	5	477.0585818028127	ESJD
41	5	493.57702825650176	ESJD
42	5	489.826097876565	ESJD
43	5	364.72827626397003	ESJD
44	5	482.1081237482361	ESJD
45	5	474.8296813798532	ESJD
46	5	504.42309247580425	ESJD
47	5	477.804570275973	ESJD
48	5	492.09126814557766	ESJD
49	5	453.2591806072781	ESJD
50	6	678.9446208825634	ESJD
51	6	570.6430674255478	ESJD
52	6	589.9531142999751	ESJD
53	6	627.2649741098688	ESJD
54	6	495.4444661660193	ESJD
55	6	576.4213958317738	ESJD
56	6	306.50346387439083	ESJD
57	6	609.2549960683082	ESJD
58	6	612.6536663218541	ESJD
59	6	592.6253370528642	ESJD
60	7	792.0191154687373	ESJD
61	7	778.3646237713554	ESJD
62	7	819.8015450328686	ESJD
63	7	788.5765784338258	ESJD
64	7	802.4054075444449	ESJD
65	7	809.4746629952455	ESJD
66	7	841.7751653223429	ESJD
67	7	780.1975255438206	ESJD
68	7	779.7614292924633	ESJD
69	7	749.0830331451617	ESJD
70	8	978.5810180597223	ESJD
71	8	882.651219567124	ESJD
72	8	950.8816438015482	ESJD
73	8	930.1383791575879	ESJD
74	8	956.8280659434591	ESJD
75	8	945.133218413976	ESJD
76	8	998.3846077346878	ESJD
77	8	937.4230003255815	ESJD
78	8	896.79411750045	ESJD
79	8	947.6677580444446	ESJD
80	9	983.5194552575421	ESJD
81	9	895.9398994419373	ESJD
82	9	976.9238609867656	ESJD
83	9	908.6238106793493	ESJD
84	9	893.8857412332497	ESJD
85	9	922.4472080566105	ESJD
86	9	934.047046690102	ESJD
87	9	960.4408192551853	ESJD
88	9	953.7613074058627	ESJD
89	9	1056.8474478416213	ESJD
90	10	937.6597815615141	ESJD
91	10	931.1591811493481	ESJD
92	10	951.3851929959453	ESJD
93	10	942.0146017240569	ESJD
94	10	900.817552835	ESJD
95	10	937.7891960666676	ESJD
96	10	923.9718232634691	ESJD
97	10	916.1052393697274	ESJD
98	10	898.1810108601165	ESJD
99	10	917.3271699877146	ESJD
0	1	63.35195109874388	L2HMC
1	1	59.90052965949939	L2HMC
2	1	65.24546931283837	L2HMC
3	1	65.1233588310676	L2HMC
4	1	65.33221057837038	L2HMC
5	1	65.66051009180507	L2HMC
6	1	65.34056782406094	L2HMC
7	1	65.53427778384493	L2HMC
8	1	65.26930160856777	L2HMC
9	1	64.25405883384366	L2HMC
10	2	166.9394456999608	L2HMC
11	2	167.96210955126307	L2HMC
12	2	169.04129550965496	L2HMC
13	2	166.4195142031363	L2HMC
14	2	165.85148962947375	L2HMC
15	2	166.9398133080974	L2HMC
16	2	167.78816352558448	L2HMC
17	2	165.18407652183996	L2HMC
18	2	164.95343063368392	L2HMC
19	2	173.10433325596819	L2HMC
20	3	330.9622392501114	L2HMC
21	3	342.30677984228555	L2HMC
22	3	359.1138281629926	L2HMC
23	3	339.61435174586757	L2HMC
24	3	338.37486985162553	L2HMC
25	3	330.0162632867891	L2HMC
26	3	334.1328363756837	L2HMC
27	3	332.8633782589267	L2HMC
28	3	334.6402981287702	L2HMC
29	3	325.6901938172962	L2HMC
30	4	413.9615468888136	L2HMC
31	4	412.27980567739337	L2HMC
32	4	413.83172196960595	L2HMC
33	4	388.77154054029467	L2HMC
34	4	411.26587442611736	L2HMC
35	4	407.79722626031963	L2HMC
36	4	414.0991314562662	L2HMC
37	4	388.42127384000787	L2HMC
38	4	403.04895244550147	L2HMC
39	4	415.06327648922814	L2HMC
40	5	486.94261423956516	L2HMC
41	5	455.4841779194707	L2HMC
42	5	489.20002199724263	L2HMC
43	5	496.3695647735192	L2HMC
44	5	460.33479406032734	L2HMC
45	5	443.7429187869995	L2HMC
46	5	381.0629722329088	L2HMC
47	5	475.7977384584876	L2HMC
48	5	521.4492674161743	L2HMC
49	5	493.6362271239779	L2HMC
50	6	693.1605303620715	L2HMC
51	6	558.2915218389305	L2HMC
52	6	608.8227695069918	L2HMC
53	6	603.786057420189	L2HMC
54	6	505.71695809306664	L2HMC
55	6	547.1987697449264	L2HMC
56	6	650.9700654309186	L2HMC
57	6	619.9994767478166	L2HMC
58	6	608.0821304398258	L2HMC
59	6	610.9421435167757	L2HMC
60	7	770.1209207254586	L2HMC
61	7	619.8880922606722	L2HMC
62	7	636.53842660014	L2HMC
63	7	672.9227313552002	L2HMC
64	7	644.1814875552982	L2HMC
65	7	659.7195549533762	L2HMC
66	7	723.2027511750537	L2HMC
67	7	631.3441311232025	L2HMC
68	7	651.2825114463478	L2HMC
69	7	674.8145513080913	L2HMC
70	8	732.2395429928214	L2HMC
71	8	621.7625494569304	L2HMC
72	8	708.5600204524146	L2HMC
73	8	722.5539524220377	L2HMC
74	8	594.8462474046813	L2HMC
75	8	832.3271698915053	L2HMC
76	8	762.6680000128493	L2HMC
77	8	724.0636163731454	L2HMC
78	8	701.3098398164245	L2HMC
79	8	681.9138600913094	L2HMC
80	9	734.6573334068524	L2HMC
81	9	645.8854443218075	L2HMC
82	9	674.0853071332989	L2HMC
83	9	723.705296349416	L2HMC
84	9	659.7655352099545	L2HMC
85	9	774.6170901698755	L2HMC
86	9	773.9831554315288	L2HMC
87	9	749.5743042195389	L2HMC
88	9	740.1091407939481	L2HMC
89	9	679.7844410065455	L2HMC
90	10	745.9132087715901	L2HMC
91	10	639.4548952115773	L2HMC
92	10	692.6269131225773	L2HMC
93	10	765.6336086025079	L2HMC
94	10	676.0836692507814	L2HMC
95	10	755.93466761284	L2HMC
96	10	748.9536318572289	L2HMC
97	10	733.7032565448015	L2HMC
98	10	785.9841800267192	L2HMC
99	10	670.0104262491517	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_median_ess_per_sec.csv <==
	variable	value	Sampler
0	1	173.92875731600756	GSM
1	1	185.12306758283324	GSM
2	1	173.63124787320402	GSM
3	1	173.11174948516827	GSM
4	1	182.54997972295067	GSM
5	1	165.9202340582045	GSM
6	1	171.10833877024496	GSM
7	1	173.66841864644564	GSM
8	1	171.93906564625124	GSM
9	1	158.05679396949338	GSM
10	2	418.046691245871	GSM
11	2	436.4061006014172	GSM
12	2	429.92604290937686	GSM
13	2	425.85222316766544	GSM
14	2	412.9617185314995	GSM
15	2	419.35161063468956	GSM
16	2	428.46910650368056	GSM
17	2	434.0654474325549	GSM
18	2	409.576202567566	GSM
19	2	421.47403119378725	GSM
20	3	741.2429555136683	GSM
21	3	743.627854308433	GSM
22	3	738.0932719996539	GSM
23	3	747.750198947155	GSM
24	3	853.2610490308415	GSM
25	3	788.3139204053316	GSM
26	3	725.0526709227883	GSM
27	3	786.4198694962929	GSM
28	3	726.1804508912485	GSM
29	3	779.3096808002416	GSM
30	4	810.9496955155009	GSM
31	4	830.2168692848926	GSM
32	4	810.5618213692177	GSM
33	4	827.6668104685482	GSM
34	4	795.1587414400615	GSM
35	4	820.449524354721	GSM
36	4	810.2888568869795	GSM
37	4	810.3308330649547	GSM
38	4	804.1763231321976	GSM
39	4	802.1013972472915	GSM
40	5	772.8499798711979	GSM
41	5	818.9979695315086	GSM
42	5	770.3802327720044	GSM
43	5	814.5897801502269	GSM
44	5	799.6830605160919	GSM
45	5	782.2956431083397	GSM
46	5	829.2345251444686	GSM
47	5	800.6389314605244	GSM
48	5	814.4730578108897	GSM
49	5	790.8392146814352	GSM
50	6	750.5187225711613	GSM
51	6	763.0143557352205	GSM
52	6	754.1654617160547	GSM
53	6	882.797957471179	GSM
54	6	736.9748494286496	GSM
55	6	752.280023645483	GSM
56	6	761.6908890641171	GSM
57	6	760.3929943851273	GSM
58	6	753.1165882535024	GSM
59	6	751.951809496216	GSM
60	7	713.4489408172766	GSM
61	7	719.2883506143905	GSM
62	7	710.4993940843767	GSM
63	7	725.5487765143296	GSM
64	7	783.8474319612824	GSM
65	7	727.0490604949777	GSM
66	7	722.2814869117259	GSM
67	7	734.9969804026001	GSM
68	7	702.9219717228935	GSM
69	7	709.3131569150196	GSM
70	8	786.216841912215	GSM
71	8	675.0676669993816	GSM
72	8	670.885104533581	GSM
73	8	717.9893870444324	GSM
74	8	677.5365460189269	GSM
75	8	730.5758562905104	GSM
76	8	687.5131899355299	GSM
77	8	747.5974412552234	GSM
78	8	705.7214113436787	GSM
79	8	685.2576452642105	GSM
80	9	742.0599470449202	GSM
81	9	640.5321964226299	GSM
82	9	639.734028690245	GSM
83	9	649.0500103999249	GSM
84	9	633.5367588261016	GSM
85	9	641.2257249887638	GSM
86	9	657.6115684550999	GSM
87	9	630.2210613184538	GSM
88	9	628.07718421231	GSM
89	9	682.6397549386185	GSM
90	10	696.7326781029216	GSM
91	10	601.442397322196	GSM
92	10	594.1946050856259	GSM
93	10	624.2838998793264	GSM
94	10	648.5193464847526	GSM
95	10	597.7947323243817	GSM
96	10	613.7150635273904	GSM
97	10	608.8467681501638	GSM
98	10	591.1253811906965	GSM
99	10	600.750070103718	GSM
100	N	3.368764150193966	NUTS
101	N	3.4250901646531533	NUTS
102	N	3.327405688808317	NUTS
103	N	3.3859930544338592	NUTS
104	N	3.443399471656907	NUTS
105	N	3.3282217420016345	NUTS
106	N	3.3201554683911274	NUTS
107	N	3.331627573891742	NUTS
108	N	3.4040219827379565	NUTS
109	N	2.876497627999647	NUTS
110	AN	316.986792312716	NUTS
111	AN	206.00502225354816	NUTS
112	AN	319.3666121315238	NUTS
113	AN	306.13349115694444	NUTS
114	AN	319.66097309147585	NUTS
115	AN	268.12255860429394	NUTS
116	AN	199.41885342125948	NUTS
117	AN	105.40069260730547	NUTS
118	AN	115.24250116285282	NUTS
119	AN	318.3715554354775	NUTS
0	1	20.278087214540143	ESJD
1	1	17.590617282844327	ESJD
2	1	21.82566729245293	ESJD
3	1	21.659622351700268	ESJD
4	1	21.147213963450476	ESJD
5	1	18.070844439143908	ESJD
6	1	25.04780293377865	ESJD
7	1	18.549102584883837	ESJD
8	1	19.79838106670549	ESJD
9	1	20.467421580778296	ESJD
10	2	45.13822863002078	ESJD
11	2	44.29565023667934	ESJD
12	2	43.79676679310525	ESJD
13	2	36.724674345494215	ESJD
14	2	40.95106472379969	ESJD
15	2	38.04099801153805	ESJD
16	2	40.78646278874591	ESJD
17	2	42.62085350902024	ESJD
18	2	41.92135904698869	ESJD
19	2	46.22734257220445	ESJD
20	3	65.51089593112334	ESJD
21	3	72.29822604204294	ESJD
22	3	67.81811793698378	ESJD
23	3	66.58529071152627	ESJD
24	3	58.888233573116274	ESJD
25	3	66.21202964166137	ESJD
26	3	62.62108578148806	ESJD
27	3	56.827036817241826	ESJD
28	3	63.827236277961205	ESJD
29	3	62.059345214705715	ESJD
30	4	60.34197328874604	ESJD
31	4	74.53137726190705	ESJD
32	4	84.77902886882111	ESJD
33	4	78.1196640068858	ESJD
34	4	63.86847284925697	ESJD
35	4	69.10276035161274	ESJD
36	4	76.09029994983939	ESJD
37	4	78.10350820283456	ESJD
38	4	72.27113234194468	ESJD
39	4	78.41150715689332	ESJD
40	5	66.6269868339866	ESJD
41	5	52.86767832565	ESJD
42	5	56.055305401148466	ESJD
43	5	47.35086262744424	ESJD
44	5	58.2151855528243	ESJD
45	5	63.30469852981745	ESJD
46	5	61.19016832843326	ESJD
47	5	60.915664570972105	ESJD
48	5	64.29080228383063	ESJD
49	5	50.26993750183752	ESJD
50	6	716.5763100238363	ESJD
51	6	37.95733225682633	ESJD
52	6	39.09398865735462	ESJD
53	6	658.2394344335939	ESJD
54	6	42.00332492261678	ESJD
55	6	53.26220510319004	ESJD
56	6	316.30155127553616	ESJD
57	6	54.762628685773215	ESJD
58	6	55.20576257198434	ESJD
59	6	51.79959045591003	ESJD
60	7	1162.0099983907023	ESJD
61	7	1159.7576229160588	ESJD
62	7	1154.090796715667	ESJD
63	7	1158.523164592375	ESJD
64	7	1145.5446162668993	ESJD
65	7	1155.4122096131555	ESJD
66	7	1137.0940315139876	ESJD
67	7	1144.2428616887864	ESJD
68	7	1162.4087828478657	ESJD
69	7	1151.1706698515572	ESJD
70	8	1075.170192245133	ESJD
71	8	1014.3834075503119	ESJD
72	8	1068.1107169565705	ESJD
73	8	1080.9841424058384	ESJD
74	8	1087.0370108704842	ESJD
75	8	1086.0100130892524	ESJD
76	8	1073.5010849406956	ESJD
77	8	1077.3359463420582	ESJD
78	8	1067.2458736958422	ESJD
79	8	1064.3366870179957	ESJD
80	9	1024.478756230875	ESJD
81	9	952.5393405548932	ESJD
82	9	1028.303951628597	ESJD
83	9	966.5845230001418	ESJD
84	9	961.0227128747827	ESJD
85	9	941.2631315933436	ESJD
86	9	953.0916799629491	ESJD
87	9	1000.4450202663448	ESJD
88	9	1014.6035131223332	ESJD
89	9	1089.525553726878	ESJD
90	10	956.7812034087	ESJD
91	10	959.9336420383422	ESJD
92	10	951.3851929959453	ESJD
93	10	961.2147921013762	ESJD
94	10	938.0956414064424	ESJD
95	10	947.2555350527463	ESJD
96	10	923.9718232634691	ESJD
97	10	944.4229499092847	ESJD
98	10	907.247890342973	ESJD
99	10	945.6924770134864	ESJD
0	1	18.708424340598985	L2HMC
1	1	15.018630098671352	L2HMC
2	1	20.193662271156043	L2HMC
3	1	18.065783799483814	L2HMC
4	1	18.126916936752636	L2HMC
5	1	17.60314114395628	L2HMC
6	1	18.06199620091463	L2HMC
7	1	18.070670000105412	L2HMC
8	1	17.759507296562283	L2HMC
9	1	18.329272299036575	L2HMC
10	2	39.4119762928187	L2HMC
11	2	38.71686062859224	L2HMC
12	2	36.82891826992259	L2HMC
13	2	37.59829059117969	L2HMC
14	2	39.75176971277074	L2HMC
15	2	36.636109089739676	L2HMC
16	2	37.32806094982458	L2HMC
17	2	37.88624430973541	L2HMC
18	2	40.66332435927655	L2HMC
19	2	40.506740379951076	L2HMC
20	3	62.99612996693593	L2HMC
21	3	70.11523934404792	L2HMC
22	3	63.31333327515107	L2HMC
23	3	59.56326793926358	L2HMC
24	3	59.01109388168963	L2HMC
25	3	55.091703118558	L2HMC
26	3	58.99297931985788	L2HMC
27	3	60.46411711352694	L2HMC
28	3	61.34389375515888	L2HMC
29	3	59.07520574168818	L2HMC
30	4	74.83517302172211	L2HMC
31	4	71.1459156332309	L2HMC
32	4	69.62481795141358	L2HMC
33	4	68.59204172159433	L2HMC
34	4	66.03895808512378	L2HMC
35	4	69.45454786983953	L2HMC
36	4	80.02701494509121	L2HMC
37	4	63.50813690846298	L2HMC
38	4	63.89507444597955	L2HMC
39	4	74.61080313770927	L2HMC
40	5	65.32846814859197	L2HMC
41	5	59.784129828282914	L2HMC
42	5	58.55028760522118	L2HMC
43	5	58.79276422555812	L2HMC
44	5	64.56208378258619	L2HMC
45	5	62.012763840699684	L2HMC
46	5	51.891438525816994	L2HMC
47	5	66.67064525148666	L2HMC
48	5	62.84789438352197	L2HMC
49	5	61.13825301875062	L2HMC
50	6	1248.7042878147536	L2HMC
51	6	82.34118953929065	L2HMC
52	6	89.43517709147845	L2HMC
53	6	101.14403872660758	L2HMC
54	6	56.47735912238462	L2HMC
55	6	78.41890257330093	L2HMC
56	6	1258.0135413152693	L2HMC
57	6	137.58949019217792	L2HMC
58	6	104.4972981665883	L2HMC
59	6	109.83140260285057	L2HMC
60	7	1162.8491447553924	L2HMC
61	7	1157.1965587512861	L2HMC
62	7	1167.536062613967	L2HMC
63	7	1133.623970317205	L2HMC
64	7	1121.685656782536	L2HMC
65	7	1163.5345679193688	L2HMC
66	7	1158.3150773849452	L2HMC
67	7	1044.6286434639414	L2HMC
68	7	1097.142852359694	L2HMC
69	7	1155.3453294091937	L2HMC
70	8	1075.0239460631553	L2HMC
71	8	1084.5967627174539	L2HMC
72	8	1087.1129050209336	L2HMC
73	8	1091.7999165158983	L2HMC
74	8	972.7192571772457	L2HMC
75	8	1170.317264524023	L2HMC
76	8	1086.5726862368213	L2HMC
77	8	1077.3419788975048	L2HMC
78	8	1060.2858499410413	L2HMC
79	8	1096.177350731113	L2HMC
80	9	1018.4121916014487	L2HMC
81	9	1003.5942796487059	L2HMC
82	9	960.6963912759322	L2HMC
83	9	1003.8144698079626	L2HMC
84	9	1027.9256646766555	L2HMC
85	9	1016.9421755078462	L2HMC
86	9	1015.691561198775	L2HMC
87	9	1024.0177928091587	L2HMC
88	9	985.5938499942348	L2HMC
89	9	968.4338745124055	L2HMC
90	10	953.8282418155569	L2HMC
91	10	922.0873452236108	L2HMC
92	10	933.591760284528	L2HMC
93	10	943.5519817268869	L2HMC
94	10	949.2573016415905	L2HMC
95	10	930.4751610421738	L2HMC
96	10	932.6377246647935	L2HMC
97	10	903.7936135650683	L2HMC
98	10	945.4847190965392	L2HMC
99	10	845.8141535751257	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_min_ess.csv <==
	variable	value	Sampler
0	1	5704.74072265625	GSM
1	1	7786.91943359375	GSM
2	1	7222.0322265625	GSM
3	1	7655.75146484375	GSM
4	1	6561.77490234375	GSM
5	1	5442.2685546875	GSM
6	1	7204.0517578125	GSM
7	1	6974.68359375	GSM
8	1	6414.619140625	GSM
9	1	7915.8173828125	GSM
10	2	19522.99609375	GSM
11	2	22048.896484375	GSM
12	2	22489.431640625	GSM
13	2	21492.990234375	GSM
14	2	21019.38671875	GSM
15	2	21608.64453125	GSM
16	2	20707.138671875	GSM
17	2	19923.5546875	GSM
18	2	16989.18359375	GSM
19	2	23806.013671875	GSM
20	3	49597.14453125	GSM
21	3	49578.41015625	GSM
22	3	50627.65625	GSM
23	3	49877.4296875	GSM
24	3	49762.73046875	GSM
25	3	50370.796875	GSM
26	3	50377.3515625	GSM
27	3	49694.6171875	GSM
28	3	50420.7421875	GSM
29	3	48753.50390625	GSM
30	4	57984.0625	GSM
31	4	58486.86328125	GSM
32	4	60245.28125	GSM
33	4	59807.7265625	GSM
34	4	59263.10546875	GSM
35	4	60705.80078125	GSM
36	4	59489.90625	GSM
37	4	59473.20703125	GSM
38	4	59819.0625	GSM
39	4	57875.34375	GSM
40	5	61715.70703125	GSM
41	5	61352.2421875	GSM
42	5	63347.34375	GSM
43	5	62352.0234375	GSM
44	5	61955.2109375	GSM
45	5	63549.17578125	GSM
46	5	62752.0546875	GSM
47	5	61271.6875	GSM
48	5	63573.0390625	GSM
49	5	59819.625	GSM
50	6	62577.33203125	GSM
51	6	62783.1875	GSM
52	6	64676.1875	GSM
53	6	64572.23046875	GSM
54	6	62699.88671875	GSM
55	6	65658.1640625	GSM
56	6	63906.14453125	GSM
57	6	63011.3984375	GSM
58	6	64990.0625	GSM
59	6	62272.83203125	GSM
60	7	63694.03125	GSM
61	7	64030.45703125	GSM
62	7	61526.36328125	GSM
63	7	65008.7265625	GSM
64	7	64041.625	GSM
65	7	65909.0625	GSM
66	7	63930.86328125	GSM
67	7	63704.7578125	GSM
68	7	64748.58203125	GSM
69	7	62748.88671875	GSM
70	8	63912.64453125	GSM
71	8	64336.5234375	GSM
72	8	59670.96875	GSM
73	8	65370.6640625	GSM
74	8	60331.0078125	GSM
75	8	66503.703125	GSM
76	8	65296.67578125	GSM
77	8	64624.38671875	GSM
78	8	63400.4375	GSM
79	8	63565.4375	GSM
80	9	64202.5234375	GSM
81	9	64357.6171875	GSM
82	9	59109.13671875	GSM
83	9	66544.5234375	GSM
84	9	60516.55078125	GSM
85	9	66846.609375	GSM
86	9	64944.0234375	GSM
87	9	65291.26171875	GSM
88	9	65077.09375	GSM
89	9	63654.4453125	GSM
90	10	64605.57421875	GSM
91	10	64310.0859375	GSM
92	10	58770.76953125	GSM
93	10	67016.9296875	GSM
94	10	61150.82421875	GSM
95	10	66502.234375	GSM
96	10	65357.7109375	GSM
97	10	65041.9140625	GSM
98	10	64251.9296875	GSM
99	10	63722.5546875	GSM
100	N	1671.519287109375	NUTS
101	N	1725.0982666015625	NUTS
102	N	1685.0062255859375	NUTS
103	N	1632.87646484375	NUTS
104	N	1634.4296875	NUTS
105	N	1781.2744140625	NUTS
106	N	1855.0814208984375	NUTS
107	N	1808.676025390625	NUTS
108	N	1611.9259033203125	NUTS
109	N	1652.077880859375	NUTS
110	AN	100000.0	NUTS
111	AN	100000.0	NUTS
112	AN	100000.0	NUTS
113	AN	100000.0	NUTS
114	AN	100000.0	NUTS
115	AN	100000.0	NUTS
116	AN	100000.0	NUTS
117	AN	95961.859375	NUTS
118	AN	96706.3046875	NUTS
119	AN	100000.0	NUTS
0	1	4.196167945861816	ESJD
1	1	5.389337539672852	ESJD
2	1	4.378523349761963	ESJD
3	1	5.122317314147949	ESJD
4	1	4.407174110412598	ESJD
5	1	4.724462032318115	ESJD
6	1	4.286061763763428	ESJD
7	1	4.716855049133301	ESJD
8	1	5.013941764831543	ESJD
9	1	5.150845050811768	ESJD
10	2	4.715293884277344	ESJD
11	2	5.511789321899414	ESJD
12	2	4.718798637390137	ESJD
13	2	5.371607780456543	ESJD
14	2	5.432514667510986	ESJD
15	2	5.28033971786499	ESJD
16	2	6.254084587097168	ESJD
17	2	5.929664611816406	ESJD
18	2	5.9333415031433105	ESJD
19	2	4.821791172027588	ESJD
20	3	5.618043422698975	ESJD
21	3	5.0647149085998535	ESJD
22	3	4.494454383850098	ESJD
23	3	4.6060991287231445	ESJD
24	3	5.9514970779418945	ESJD
25	3	5.90643835067749	ESJD
26	3	6.1218647956848145	ESJD
27	3	6.845301151275635	ESJD
28	3	6.120007514953613	ESJD
29	3	7.105864524841309	ESJD
30	4	7.893812656402588	ESJD
31	4	6.8708953857421875	ESJD
32	4	4.203622341156006	ESJD
33	4	6.064369201660156	ESJD
34	4	7.210137367248535	ESJD
35	4	8.097855567932129	ESJD
36	4	5.8764142990112305	ESJD
37	4	5.786161422729492	ESJD
38	4	7.357659339904785	ESJD
39	4	8.079151153564453	ESJD
40	5	6.4415998458862305	ESJD
41	5	8.870123863220215	ESJD
42	5	7.225485324859619	ESJD
43	5	7.510878562927246	ESJD
44	5	5.1441450119018555	ESJD
45	5	6.06326150894165	ESJD
46	5	6.431822776794434	ESJD
47	5	7.868974208831787	ESJD
48	5	7.608024597167969	ESJD
49	5	9.285167694091797	ESJD
50	6	6.024205207824707	ESJD
51	6	6.779538154602051	ESJD
52	6	6.054476737976074	ESJD
53	6	5.934117317199707	ESJD
54	6	10.546592712402344	ESJD
55	6	9.974189758300781	ESJD
56	6	6.942995548248291	ESJD
57	6	5.1289472579956055	ESJD
58	6	9.605846405029297	ESJD
59	6	7.179783821105957	ESJD
60	7	9.29261302947998	ESJD
61	7	6.7923903465271	ESJD
62	7	10.43443489074707	ESJD
63	7	11.685037612915039	ESJD
64	7	8.664648056030273	ESJD
65	7	8.113314628601074	ESJD
66	7	4.613768100738525	ESJD
67	7	7.227944850921631	ESJD
68	7	8.390667915344238	ESJD
69	7	8.208688735961914	ESJD
70	8	12.540220260620117	ESJD
71	8	8.021180152893066	ESJD
72	8	12.685704231262207	ESJD
73	8	11.589984893798828	ESJD
74	8	18.16530418395996	ESJD
75	8	11.923794746398926	ESJD
76	8	12.67178726196289	ESJD
77	8	6.486477851867676	ESJD
78	8	7.681787014007568	ESJD
79	8	16.277835845947266	ESJD
80	9	22.326269149780273	ESJD
81	9	6.865496635437012	ESJD
82	9	7.4291534423828125	ESJD
83	9	13.942953109741211	ESJD
84	9	10.973250389099121	ESJD
85	9	7.464493751525879	ESJD
86	9	10.442529678344727	ESJD
87	9	17.765045166015625	ESJD
88	9	8.501667022705078	ESJD
89	9	20.295318603515625	ESJD
90	10	71.77984619140625	ESJD
91	10	21.675996780395508	ESJD
92	10	100000.0	ESJD
93	10	105.94371032714844	ESJD
94	10	48.5662727355957	ESJD
95	10	65.50288391113281	ESJD
96	10	100000.0	ESJD
97	10	36.17101287841797	ESJD
98	10	61.45940399169922	ESJD
99	10	15.20466136932373	ESJD
0	1	4.066058158874512	L2HMC
1	1	5.1018829345703125	L2HMC
2	1	4.607544898986816	L2HMC
3	1	4.27197790145874	L2HMC
4	1	4.538142681121826	L2HMC
5	1	4.704184055328369	L2HMC
6	1	5.61433744430542	L2HMC
7	1	3.938363552093506	L2HMC
8	1	5.2901692390441895	L2HMC
9	1	5.0930867195129395	L2HMC
10	2	5.185621738433838	L2HMC
11	2	4.769517421722412	L2HMC
12	2	5.567442893981934	L2HMC
13	2	5.712614059448242	L2HMC
14	2	5.339828014373779	L2HMC
15	2	4.975673675537109	L2HMC
16	2	4.5917863845825195	L2HMC
17	2	4.860932350158691	L2HMC
18	2	7.405311584472656	L2HMC
19	2	4.99960994720459	L2HMC
20	3	5.313140869140625	L2HMC
21	3	4.723846435546875	L2HMC
22	3	4.894032001495361	L2HMC
23	3	6.9837822914123535	L2HMC
24	3	6.8240485191345215	L2HMC
25	3	5.849614143371582	L2HMC
26	3	8.041699409484863	L2HMC
27	3	6.221449375152588	L2HMC
28	3	6.06035041809082	L2HMC
29	3	5.934268951416016	L2HMC
30	4	6.123717308044434	L2HMC
31	4	5.997458457946777	L2HMC
32	4	4.520632266998291	L2HMC
33	4	5.752838134765625	L2HMC
34	4	6.7259979248046875	L2HMC
35	4	6.460638999938965	L2HMC
36	4	8.716235160827637	L2HMC
37	4	8.74304485321045	L2HMC
38	4	5.193175315856934	L2HMC
39	4	9.474186897277832	L2HMC
40	5	7.268248558044434	L2HMC
41	5	6.375339508056641	L2HMC
42	5	5.606828212738037	L2HMC
43	5	10.19314193725586	L2HMC
44	5	8.640116691589355	L2HMC
45	5	9.309636116027832	L2HMC
46	5	6.728610038757324	L2HMC
47	5	7.558821201324463	L2HMC
48	5	6.251821994781494	L2HMC
49	5	5.339344024658203	L2HMC
50	6	8.393050193786621	L2HMC
51	6	8.99386978149414	L2HMC
52	6	8.170530319213867	L2HMC
53	6	6.9402947425842285	L2HMC
54	6	5.046955585479736	L2HMC
55	6	7.26198673248291	L2HMC
56	6	12.399617195129395	L2HMC
57	6	8.314911842346191	L2HMC
58	6	12.673376083374023	L2HMC
59	6	5.609447479248047	L2HMC
60	7	5.392846584320068	L2HMC
61	7	7.113028049468994	L2HMC
62	7	6.916040897369385	L2HMC
63	7	9.85149097442627	L2HMC
64	7	12.297552108764648	L2HMC
65	7	12.9299898147583	L2HMC
66	7	7.715937614440918	L2HMC
67	7	8.220457077026367	L2HMC
68	7	7.3096208572387695	L2HMC
69	7	5.369994163513184	L2HMC
70	8	5.225211143493652	L2HMC
71	8	6.722866058349609	L2HMC
72	8	6.50369930267334	L2HMC
73	8	4.880232334136963	L2HMC
74	8	7.568968772888184	L2HMC
75	8	9.690752029418945	L2HMC
76	8	6.323195457458496	L2HMC
77	8	5.904389381408691	L2HMC
78	8	12.813321113586426	L2HMC
79	8	6.675942420959473	L2HMC
80	9	8.624795913696289	L2HMC
81	9	5.302180767059326	L2HMC
82	9	8.456538200378418	L2HMC
83	9	21.05582618713379	L2HMC
84	9	10.721824645996094	L2HMC
85	9	13.262880325317383	L2HMC
86	9	6.597856044769287	L2HMC
87	9	15.929155349731445	L2HMC
88	9	15.58338737487793	L2HMC
89	9	6.347760200500488	L2HMC
90	10	7.285573482513428	L2HMC
91	10	6.281563758850098	L2HMC
92	10	14.202064514160156	L2HMC
93	10	9.479745864868164	L2HMC
94	10	19.096538543701172	L2HMC
95	10	15.826370239257812	L2HMC
96	10	9.744260787963867	L2HMC
97	10	18.628644943237305	L2HMC
98	10	18.731891632080078	L2HMC
99	10	16.92237663269043	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	99.27806091308594	GSM
1	1	145.22361755371094	GSM
2	1	125.59282684326172	GSM
3	1	133.46408081054688	GSM
4	1	120.00269317626953	GSM
5	1	92.1705551147461	GSM
6	1	123.6036605834961	GSM
7	1	121.07933807373047	GSM
8	1	111.28888702392578	GSM
9	1	125.37522888183594	GSM
10	2	295.78509521484375	GSM
11	2	353.0040588378906	GSM
12	2	349.811279296875	GSM
13	2	333.5896911621094	GSM
14	2	318.909423828125	GSM
15	2	334.9508972167969	GSM
16	2	323.6473693847656	GSM
17	2	313.7052001953125	GSM
18	2	259.855712890625	GSM
19	2	371.9466247558594	GSM
20	3	705.3931884765625	GSM
21	3	703.20556640625	GSM
22	3	715.9686279296875	GSM
23	3	710.8326416015625	GSM
24	3	811.95361328125	GSM
25	3	758.9995727539062	GSM
26	3	696.290771484375	GSM
27	3	745.7335815429688	GSM
28	3	702.6393432617188	GSM
29	3	727.077392578125	GSM
30	4	758.9426879882812	GSM
31	4	774.5482177734375	GSM
32	4	783.54638671875	GSM
33	4	789.924560546875	GSM
34	4	758.0274047851562	GSM
35	4	796.1797485351562	GSM
36	4	769.88671875	GSM
37	4	769.9005126953125	GSM
38	4	774.8050537109375	GSM
39	4	748.3059692382812	GSM
40	5	729.0628051757812	GSM
41	5	758.948486328125	GSM
42	5	742.2264404296875	GSM
43	5	765.9647216796875	GSM
44	5	755.4340209960938	GSM
45	5	752.09375	GSM
46	5	786.7255249023438	GSM
47	5	742.4832763671875	GSM
48	5	789.55517578125	GSM
49	5	721.6409301757812	GSM
50	6	701.2681884765625	GSM
51	6	706.9541625976562	GSM
52	6	724.2058715820312	GSM
53	6	838.6812744140625	GSM
54	6	688.5586547851562	GSM
55	6	730.0218505859375	GSM
56	6	719.086181640625	GSM
57	6	708.4907836914062	GSM
58	6	728.3208618164062	GSM
59	6	697.2777709960938	GSM
60	7	670.5859985351562	GSM
61	7	671.055419921875	GSM
62	7	642.33544921875	GSM
63	7	683.7538452148438	GSM
64	7	739.1942749023438	GSM
65	7	699.0238037109375	GSM
66	7	674.1275024414062	GSM
67	7	683.6851196289062	GSM
68	7	669.0697631835938	GSM
69	7	654.3840942382812	GSM
70	8	735.946533203125	GSM
71	8	628.04296875	GSM
72	8	583.8720092773438	GSM
73	8	674.3248901367188	GSM
74	8	598.023193359375	GSM
75	8	703.3870239257812	GSM
76	8	650.9267578125	GSM
77	8	699.9044799804688	GSM
78	8	653.3818969726562	GSM
79	8	636.3356323242188	GSM
80	9	694.38916015625	GSM
81	9	593.374755859375	GSM
82	9	549.5983276367188	GSM
83	9	617.4910278320312	GSM
84	9	558.2400512695312	GSM
85	9	617.1656494140625	GSM
86	9	616.0877075195312	GSM
87	9	593.4273681640625	GSM
88	9	594.7171630859375	GSM
89	9	631.4486694335938	GSM
90	10	653.2943725585938	GSM
91	10	555.0199584960938	GSM
92	10	506.24957275390625	GSM
93	10	595.769287109375	GSM
94	10	575.610595703125	GSM
95	10	570.0214233398438	GSM
96	10	576.1848754882812	GSM
97	10	569.94091796875	GSM
98	10	550.2230834960938	GSM
99	10	554.22265625	GSM
100	N	0.5630953907966614	NUTS
101	N	0.5908617377281189	NUTS
102	N	0.5606698989868164	NUTS
103	N	0.5528908371925354	NUTS
104	N	0.5627993941307068	NUTS
105	N	0.5928476452827454	NUTS
106	N	0.615915834903717	NUTS
107	N	0.6025835275650024	NUTS
108	N	0.548703134059906	NUTS
109	N	0.47521981596946716	NUTS
110	AN	316.9867858886719	NUTS
111	AN	206.00502014160156	NUTS
112	AN	319.3666076660156	NUTS
113	AN	306.13348388671875	NUTS
114	AN	319.6609802246094	NUTS
115	AN	268.12255859375	NUTS
116	AN	199.41885375976562	NUTS
117	AN	104.21920776367188	NUTS
118	AN	114.0010986328125	NUTS
119	AN	318.3715515136719	NUTS
0	1	0.08643090724945068	ESJD
1	1	0.10960935801267624	ESJD
2	1	0.08924739062786102	ESJD
3	1	0.10793353617191315	ESJD
4	1	0.08959133177995682	ESJD
5	1	0.09837968647480011	ESJD
6	1	0.08929142355918884	ESJD
7	1	0.09716856479644775	ESJD
8	1	0.1038648784160614	ESJD
9	1	0.10602577030658722	ESJD
10	2	0.08763650804758072	ESJD
11	2	0.10213576257228851	ESJD
12	2	0.08524514734745026	ESJD
13	2	0.09240327775478363	ESJD
14	2	0.09794672578573227	ESJD
15	2	0.0904361754655838	ESJD
16	2	0.10728073120117188	ESJD
17	2	0.10727114230394363	ESJD
18	2	0.10476324707269669	ESJD
19	2	0.08633076399564743	ESJD
20	3	0.0911322832107544	ESJD
21	3	0.08230206370353699	ESJD
22	3	0.07367295771837234	ESJD
23	3	0.07598268985748291	ESJD
24	3	0.09611818194389343	ESJD
25	3	0.10280178487300873	ESJD
26	3	0.09995618462562561	ESJD
27	3	0.11098995059728622	ESJD
28	3	0.09905963391065598	ESJD
29	3	0.11328571289777756	ESJD
30	4	0.10760039836168289	ESJD
31	4	0.10171043127775192	ESJD
32	4	0.06226556748151779	ESJD
33	4	0.08972636610269547	ESJD
34	4	0.10160056501626968	ESJD
35	4	0.11877992749214172	ESJD
36	4	0.08693889528512955	ESJD
37	4	0.08566422760486603	ESJD
38	4	0.10198941081762314	ESJD
39	4	0.12340787053108215	ESJD
40	5	0.08575151115655899	ESJD
41	5	0.11905154585838318	ESJD
42	5	0.09861700981855392	ESJD
43	5	0.07616634666919708	ESJD
44	5	0.06924456357955933	ESJD
45	5	0.082236148416996	ESJD
46	5	0.08569638431072235	ESJD
47	5	0.10471076518297195	ESJD
48	5	0.10130278766155243	ESJD
49	5	0.1205756887793541	ESJD
50	6	0.08084788918495178	ESJD
51	6	0.08305075019598007	ESJD
52	6	0.07519866526126862	ESJD
53	6	0.07374946027994156	ESJD
54	6	0.11199934780597687	ESJD
55	6	0.1232895627617836	ESJD
56	6	0.04212390258908272	ESJD
57	6	0.0630398839712143	ESJD
58	6	0.11868878453969955	ESJD
59	6	0.08947616815567017	ESJD
60	7	0.10798109322786331	ESJD
61	7	0.07877526432275772	ESJD
62	7	0.1204228550195694	ESJD
63	7	0.13537387549877167	ESJD
64	7	0.09925740957260132	ESJD
65	7	0.09374222904443741	ESJD
66	7	0.05246288329362869	ESJD
67	7	0.08270524442195892	ESJD
68	7	0.09753385931253433	ESJD
69	7	0.09449601173400879	ESJD
70	8	0.13482871651649475	ESJD
71	8	0.08136551827192307	ESJD
72	8	0.13549736142158508	ESJD
73	8	0.12528590857982635	ESJD
74	8	0.19746358692646027	ESJD
75	8	0.1294935941696167	ESJD
76	8	0.13603177666664124	ESJD
77	8	0.06988115608692169	ESJD
78	8	0.08198355883359909	ESJD
79	8	0.1732509732246399	ESJD
80	9	0.22872789204120636	ESJD
81	9	0.06539655476808548	ESJD
82	9	0.07639427483081818	ESJD
83	9	0.13477042317390442	ESJD
84	9	0.1054554283618927	ESJD
85	9	0.07026052474975586	ESJD
86	9	0.09952688217163086	ESJD
87	9	0.1777295023202896	ESJD
88	9	0.08625821024179459	ESJD
89	9	0.22112266719341278	ESJD
90	10	0.6867760419845581	ESJD
91	10	0.20807518064975739	ESJD
92	10	951.38525390625	ESJD
93	10	1.0183466672897339	ESJD
94	10	0.4555980861186981	ESJD
95	10	0.6204797029495239	ESJD
96	10	923.9718017578125	ESJD
97	10	0.34160733222961426	ESJD
98	10	0.5575891733169556	ESJD
99	10	0.14378933608531952	ESJD
0	1	0.08205646276473999	L2HMC
1	1	0.09698034822940826	L2HMC
2	1	0.09553520381450653	L2HMC
3	1	0.08832799643278122	L2HMC
4	1	0.09487219899892807	L2HMC
5	1	0.0981086790561676	L2HMC
6	1	0.1161653995513916	L2HMC
7	1	0.08190253376960754	L2HMC
8	1	0.10998077690601349	L2HMC
9	1	0.1039188876748085	L2HMC
10	2	0.09415683150291443	L2HMC
11	2	0.08558271825313568	L2HMC
12	2	0.10153341293334961	L2HMC
13	2	0.10328766703605652	L2HMC
14	2	0.09603044390678406	L2HMC
15	2	0.0891525149345398	L2HMC
16	2	0.08322551101446152	L2HMC
17	2	0.08661250025033951	L2HMC
18	2	0.13191451132297516	L2HMC
19	2	0.09274213016033173	L2HMC
20	3	0.08550405502319336	L2HMC
21	3	0.07796736061573029	L2HMC
22	3	0.0851052775979042	L2HMC
23	3	0.11544680595397949	L2HMC
24	3	0.11164598912000656	L2HMC
25	3	0.093727245926857	L2HMC
26	3	0.1304396390914917	L2HMC
27	3	0.10029773414134979	L2HMC
28	3	0.09867951273918152	L2HMC
29	3	0.09304822236299515	L2HMC
30	4	0.08976266533136368	L2HMC
31	4	0.0877501517534256	L2HMC
32	4	0.06653635203838348	L2HMC
33	4	0.08031479269266129	L2HMC
34	4	0.09877367317676544	L2HMC
35	4	0.09408558905124664	L2HMC
36	4	0.1287120282649994	L2HMC
37	4	0.12143992632627487	L2HMC
38	4	0.07518602907657623	L2HMC
39	4	0.13844682276248932	L2HMC
40	5	0.09803498536348343	L2HMC
41	5	0.0859871581196785	L2HMC
42	5	0.07600697875022888	L2HMC
43	5	0.13734085857868195	L2HMC
44	5	0.11579475551843643	L2HMC
45	5	0.12365332245826721	L2HMC
46	5	0.07611812651157379	L2HMC
47	5	0.10374999791383743	L2HMC
48	5	0.08417126536369324	L2HMC
49	5	0.07136346399784088	L2HMC
50	6	0.1048043817281723	L2HMC
51	6	0.1132311150431633	L2HMC
52	6	0.10350190103054047	L2HMC
53	6	0.08564898371696472	L2HMC
54	6	0.05781996250152588	L2HMC
55	6	0.08781147003173828	L2HMC
56	6	0.15598885715007782	L2HMC
57	6	0.10336082428693771	L2HMC
58	6	0.15737268328666687	L2HMC
59	6	0.0700131356716156	L2HMC
60	7	0.06271067261695862	L2HMC
61	7	0.0823117196559906	L2HMC
62	7	0.08074726909399033	L2HMC
63	7	0.11167886853218079	L2HMC
64	7	0.13793988525867462	L2HMC
65	7	0.1504449099302292	L2HMC
66	7	0.08937486261129379	L2HMC
67	7	0.08587324619293213	L2HMC
68	7	0.08019698411226273	L2HMC
69	7	0.062041979283094406	L2HMC
70	8	0.05617227032780647	L2HMC
71	8	0.07291598618030548	L2HMC
72	8	0.07070255279541016	L2HMC
73	8	0.053282372653484344	L2HMC
74	8	0.07362481206655502	L2HMC
75	8	0.11341254413127899	L2HMC
76	8	0.06870611011981964	L2HMC
77	8	0.06361046433448792	L2HMC
78	8	0.13585783541202545	L2HMC
79	8	0.0731801688671112	L2HMC
80	9	0.08783597499132156	L2HMC
81	9	0.05321238189935684	L2HMC
82	9	0.0812416598200798	L2HMC
83	9	0.21136142313480377	L2HMC
84	9	0.11021238565444946	L2HMC
85	9	0.1348758190870285	L2HMC
86	9	0.06701386719942093	L2HMC
87	9	0.16311737895011902	L2HMC
88	9	0.1535889059305191	L2HMC
89	9	0.06147385761141777	L2HMC
90	10	0.06949185580015182	L2HMC
91	10	0.057921506464481354	L2HMC
92	10	0.13258931040763855	L2HMC
93	10	0.08944632858037949	L2HMC
94	10	0.18127529323101044	L2HMC
95	10	0.14726044237613678	L2HMC
96	10	0.09087865054607391	L2HMC
97	10	0.1683645099401474	L2HMC
98	10	0.17710717022418976	L2HMC
99	10	0.14313186705112457	L2HMC


==> Fig/independent_gaussian_ill_conditioned/_transformed_condition_number.csv <==
	variable	value	Sampler
0	1	1.8381936421525735	GSM
1	1	1.5063913250835534	GSM
2	1	1.742260486873973	GSM
3	1	1.5986097474550263	GSM
4	1	1.6257107841703369	GSM
5	1	2.3094245979201165	GSM
6	1	1.5683900179968109	GSM
7	1	1.5740697943147677	GSM
8	1	1.7308331915092305	GSM
9	1	1.474507123081107	GSM
10	2	1.5603498054331029	GSM
11	2	1.4264488486127551	GSM
12	2	1.4848999475167894	GSM
13	2	1.4557442736028696	GSM
14	2	1.4532203285005096	GSM
15	2	1.5694003593217711	GSM
16	2	1.4846345194565267	GSM
17	2	1.486719046626673	GSM
18	2	2.117116995966609	GSM
19	2	1.368656538895167	GSM
20	3	1.069938233799747	GSM
21	3	1.0757520028633045	GSM
22	3	1.0755319577657774	GSM
23	3	1.072417548702145	GSM
24	3	1.0504228546245575	GSM
25	3	1.0616607616154288	GSM
26	3	1.050002271748071	GSM
27	3	1.0450701708564123	GSM
28	3	1.0730853891043515	GSM
29	3	1.0834564107634392	GSM
30	4	1.071891304748321	GSM
31	4	1.0850107285419845	GSM
32	4	1.065908404604036	GSM
33	4	1.0700291552406058	GSM
34	4	1.0464731074667208	GSM
35	4	1.0586710760117999	GSM
36	4	1.0615578511610348	GSM
37	4	1.0478777683792102	GSM
38	4	1.090439441808476	GSM
39	4	1.0745881500566448	GSM
40	5	1.0660140130125917	GSM
41	5	1.0850741319371897	GSM
42	5	1.0633327182623613	GSM
43	5	1.0795312561213146	GSM
44	5	1.0480356038929197	GSM
45	5	1.0663676198943184	GSM
46	5	1.0601729651519702	GSM
47	5	1.0702152861306635	GSM
48	5	1.085845904287492	GSM
49	5	1.0933651281725771	GSM
50	6	1.0757345966227836	GSM
51	6	1.0911396076281126	GSM
52	6	1.070851591196244	GSM
53	6	1.071014244258907	GSM
54	6	1.0644372717241448	GSM
55	6	1.0698974063309372	GSM
56	6	1.0552321262613673	GSM
57	6	1.0655859840230406	GSM
58	6	1.0849425924624463	GSM
59	6	1.0924742876163906	GSM
60	7	1.0718005787167049	GSM
61	7	1.0850099859439306	GSM
62	7	1.1142921377424233	GSM
63	7	1.0697290427446644	GSM
64	7	1.06213666012044	GSM
65	7	1.1348235218248364	GSM
66	7	1.0788334108151245	GSM
67	7	1.066926568201751	GSM
68	7	1.0988569602067628	GSM
69	7	1.096871556138397	GSM
70	8	1.1036485913215044	GSM
71	8	1.0861502145654414	GSM
72	8	1.152362750930459	GSM
73	8	1.0829595722774243	GSM
74	8	1.1130655557478142	GSM
75	8	1.1545554602686563	GSM
76	8	1.0641701575136395	GSM
77	8	1.065327826635507	GSM
78	8	1.120680495749294	GSM
79	8	1.0868748605559913	GSM
80	9	1.144556071489692	GSM
81	9	1.0911245851815794	GSM
82	9	1.1626271878812047	GSM
83	9	1.0947184323943284	GSM
84	9	1.1109791015127088	GSM
85	9	1.168161244910481	GSM
86	9	1.0776561284282193	GSM
87	9	1.062459115418808	GSM
88	9	1.1102235516440555	GSM
89	9	1.0938849716320624	GSM
90	10	1.1616985563491264	GSM
91	10	1.0940963174026725	GSM
92	10	1.162991817794091	GSM
93	10	1.0894711108215964	GSM
94	10	1.1185025622217808	GSM
95	10	1.1898389014796271	GSM
96	10	1.073255899524719	GSM
97	10	1.0652708050041197	GSM
98	10	1.1114166609568468	GSM
99	10	1.1499255873152994	GSM
0	1	20988651.289461438	ESJD
1	1	68609.0081196008	ESJD
2	1	29842.275758488544	ESJD
3	1	1701692.9169545283	ESJD
4	1	67678.0173010023	ESJD
5	1	191736.7576499114	ESJD
6	1	22641.266660791225	ESJD
7	1	35540.12864855682	ESJD
8	1	118199.40981429169	ESJD
9	1	25222.42276577994	ESJD
10	2	30441.377173854715	ESJD
11	2	82486.12187818749	ESJD
12	2	465329.6637751688	ESJD
13	2	39136.08009936651	ESJD
14	2	27165.35227954743	ESJD
15	2	55411.71159531332	ESJD
16	2	36567.6315613337	ESJD
17	2	24664.211078335535	ESJD
18	2	80119.3439691229	ESJD
19	2	246449.3797199379	ESJD
20	3	220896.96429770876	ESJD
21	3	54815072.24406901	ESJD
22	3	84335.37067406828	ESJD
23	3	277598.6068097812	ESJD
24	3	78120.21785634432	ESJD
25	3	120806.24593153766	ESJD
26	3	90085.85260455248	ESJD
27	3	41886.460413742614	ESJD
28	3	50499.464361338905	ESJD
29	3	48138.19800846188	ESJD
30	4	114708.49491525363	ESJD
31	4	136330.62937514874	ESJD
32	4	21734448.604564983	ESJD
33	4	253509.5037295114	ESJD
34	4	104055.68594632023	ESJD
35	4	118692.26698060134	ESJD
36	4	227489.47275661674	ESJD
37	4	1434299.512814975	ESJD
38	4	211195.47295770104	ESJD
39	4	88131.43296856339	ESJD
40	5	324932.6229008091	ESJD
41	5	68901.81424800036	ESJD
42	5	80656.38203683049	ESJD
43	5	83541.70156115666	ESJD
44	5	449044.19392321724	ESJD
45	5	860195.0481591952	ESJD
46	5	999003.9255805031	ESJD
47	5	91121.31409258087	ESJD
48	5	121558.71580406583	ESJD
49	5	60577.77903646138	ESJD
50	6	198521.0809850219	ESJD
51	6	320050.63836131676	ESJD
52	6	169699.78364722157	ESJD
53	6	225840.80016763383	ESJD
54	6	51656.052004434816	ESJD
55	6	42183.485806154524	ESJD
56	6	112603.5370823441	ESJD
57	6	539374.2110193669	ESJD
58	6	42375.71242861454	ESJD
59	6	81485.62121023073	ESJD
60	7	45304.736009762586	ESJD
61	7	329803.4909245877	ESJD
62	7	34162.83039004949	ESJD
63	7	37007.95501580663	ESJD
64	7	63422.53157277948	ESJD
65	7	64891.25118189822	ESJD
66	7	971108.9471120526	ESJD
67	7	84046.59515652276	ESJD
68	7	105005.41773987631	ESJD
69	7	59521.98868363619	ESJD
70	8	25782.794215862632	ESJD
71	8	53156.81244643241	ESJD
72	8	24120.43835197671	ESJD
73	8	33070.18810402646	ESJD
74	8	23420.986253204763	ESJD
75	8	43156.99838290447	ESJD
76	8	36794.46365499205	ESJD
77	8	87993.2147087077	ESJD
78	8	77934.19149739749	ESJD
79	8	27041.743466667245	ESJD
80	9	18050.310996378495	ESJD
81	9	528786.9946649949	ESJD
82	9	74452.90798938685	ESJD
83	9	43507.4947088461	ESJD
84	9	32726.081973654986	ESJD
85	9	134025.02241074562	ESJD
86	9	63095.426887397596	ESJD
87	9	22360.552522568334	ESJD
88	9	50675.703358722436	ESJD
89	9	16312.85109784812	ESJD
90	10	3965.478129044919	ESJD
91	10	15522.199608342866	ESJD
92	10	1.0998048225055914	ESJD
93	10	2544.652680575889	ESJD
94	10	5522.39847373251	ESJD
95	10	4402.979294016544	ESJD
96	10	1.1397168068591186	ESJD
97	10	27155.574142532772	ESJD
98	10	4086.277397708265	ESJD
99	10	25015.672762404	ESJD
0	1	280570.3628799705	L2HMC
1	1	23096.841739829597	L2HMC
2	1	31012773.292210728	L2HMC
3	1	89933.60018277226	L2HMC
4	1	45399.96189652571	L2HMC
5	1	366160.34002721054	L2HMC
6	1	24211.41506819206	L2HMC
7	1	46580.02219643778	L2HMC
8	1	22618.73681932286	L2HMC
9	1	36586.53254247237	L2HMC
10	2	1570136.6768561057	L2HMC
11	2	143707.98774939866	L2HMC
12	2	36292.17880809965	L2HMC
13	2	262200.3918467769	L2HMC
14	2	405168.43399783765	L2HMC
15	2	53817.74141216863	L2HMC
16	2	228699.34164105303	L2HMC
17	2	51299.29104700207	L2HMC
18	2	25190.886451052065	L2HMC
19	2	78718.24315396804	L2HMC
20	3	52111.446120690234	L2HMC
21	3	306020.9039703733	L2HMC
22	3	967220525.9919652	L2HMC
23	3	25026.117476949472	L2HMC
24	3	73748.09961203845	L2HMC
25	3	242531.7242529559	L2HMC
26	3	27681.268330200703	L2HMC
27	3	226102.440825497	L2HMC
28	3	77819.07085624863	L2HMC
29	3	75156.85964782075	L2HMC
30	4	100985.77841517645	L2HMC
31	4	113462.6735640444	L2HMC
32	4	264735.1716155846	L2HMC
33	4	331006.96324837505	L2HMC
34	4	98456.23076649377	L2HMC
35	4	135767.16248997027	L2HMC
36	4	98986.68588293412	L2HMC
37	4	38704.36041018153	L2HMC
38	4	603585.9379687102	L2HMC
39	4	51522.11256235929	L2HMC
40	5	65760.23844032663	L2HMC
41	5	219400.60603118566	L2HMC
42	5	82647.43263675537	L2HMC
43	5	60651.721200468106	L2HMC
44	5	73716.6707634818	L2HMC
45	5	80614.51521936858	L2HMC
46	5	461291.8446626709	L2HMC
47	5	83046.24496201087	L2HMC
48	5	278704.1432667014	L2HMC
49	5	474209.25707035	L2HMC
50	6	48411.00142711833	L2HMC
51	6	64251.73181010534	L2HMC
52	6	73611.1708274995	L2HMC
53	6	197070.84226247887	L2HMC
54	6	318281.0719513128	L2HMC
55	6	88331.09452000639	L2HMC
56	6	35422.18021401573	L2HMC
57	6	236614.20422133914	L2HMC
58	6	41126.93850337391	L2HMC
59	6	401179.00592739997	L2HMC
60	7	320488.0995187707	L2HMC
61	7	81528.56071138577	L2HMC
62	7	46419.78568575603	L2HMC
63	7	44494.417718578174	L2HMC
64	7	40777.48713736864	L2HMC
65	7	34875.14683391561	L2HMC
66	7	78585.2001749925	L2HMC
67	7	89510.15977268615	L2HMC
68	7	52587.510503103054	L2HMC
69	7	709422.1969879669	L2HMC
70	8	134718.57937244602	L2HMC
71	8	63029.40280841386	L2HMC
72	8	305611.38717613136	L2HMC
73	8	287925.7090972629	L2HMC
74	8	104236.44764987401	L2HMC
75	8	46894.91639001414	L2HMC
76	8	231873.3218297224	L2HMC
77	8	358408.55846377934	L2HMC
78	8	49170.918239110724	L2HMC
79	8	179392.76842970474	L2HMC
80	9	105742.94287172063	L2HMC
81	9	93792.33848553832	L2HMC
82	9	67322.07905715516	L2HMC
83	9	19612.697432855417	L2HMC
84	9	58485.41262306508	L2HMC
85	9	30206.288461532025	L2HMC
86	9	186448.68102979072	L2HMC
87	9	21903.04202964496	L2HMC
88	9	23516.951295726434	L2HMC
89	9	201779.36424775896	L2HMC
90	10	85571.88352588352	L2HMC
91	10	99342.25306623681	L2HMC
92	10	28883.407741143586	L2HMC
93	10	60903.898199220595	L2HMC
94	10	18056.960404872643	L2HMC
95	10	20073.664096617173	L2HMC
96	10	71014.13114558013	L2HMC
97	10	85783.16905299717	L2HMC
98	10	18044.386981781692	L2HMC
99	10	18460.58784044163	L2HMC


==> Fig/pima/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.66329	0.8129	0.93299	0.96528	0.97857	0.98531	0.98916	0.99197	0.99341	0.99472	0.92405	0.97134
1	0.6822	0.81366	0.93239	0.96392	0.97742	0.98437	0.98871	0.99152	0.99333	0.99447	0.93823	0.96783
2	0.65493	0.80782	0.93057	0.96395	0.97713	0.98448	0.98874	0.99148	0.9932	0.99457	0.91357	0.97124
3	0.62884	0.81316	0.93398	0.9653	0.97888	0.98551	0.98937	0.99175	0.99332	0.99455	0.92234	0.97104
4	0.62597	0.81282	0.93237	0.96438	0.97772	0.98478	0.98878	0.99134	0.9931	0.9943	0.93678	0.96619
5	0.65756	0.81023	0.93191	0.96368	0.97744	0.98482	0.98913	0.99175	0.99327	0.99467	0.91824	0.97755
6	0.6501	0.81059	0.93202	0.96418	0.97735	0.98449	0.98852	0.99113	0.99302	0.99447	0.90973	0.97332
7	0.6895	0.81278	0.93256	0.96395	0.97778	0.98527	0.98966	0.99194	0.99366	0.99484	0.92592	0.97377
8	0.65117	0.81059	0.93177	0.96447	0.97756	0.98441	0.98837	0.99129	0.99329	0.9945	0.92657	0.97108
9	0.61858	0.8146	0.93315	0.96496	0.97811	0.98505	0.98913	0.99165	0.9933	0.99446	0.92565	0.97164


==> Fig/pima/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	7.2858543	9.029978	12.057042	12.04748	13.467545	14.797134	16.083885	17.384096	18.685833	19.940714	73.11734	78.82047
1	7.339703	9.020209	10.576223	12.0774555	13.533209	14.855388	16.11407	17.450596	18.672686	20.085278	73.050995	94.07851
2	7.34925	8.984498	10.524701	12.000512	13.441057	14.832338	16.2307	17.339205	18.73313	19.997229	71.965004	85.62606
3	7.280798	8.9613	10.554844	11.984955	13.44211	12.97806	12.057644	16.01356	17.192749	18.445238	73.515724	83.97568
4	6.6303396	8.077425	9.464952	10.625847	12.034888	15.317156	14.675793	16.0533	17.228249	18.50805	64.11481	101.88696
5	6.5648537	8.12002	9.354069	10.640842	12.0356045	13.613003	14.712986	15.826439	17.095919	18.517492	63.12641	65.15823
6	6.5611258	8.12649	9.324094	10.659159	11.956959	13.487373	14.671801	15.995239	17.164093	18.441595	63.741734	72.58005
7	6.5596266	8.236952	9.312638	10.611036	12.019807	13.568213	14.752428	16.039326	17.222729	18.456318	65.61475	72.39283
8	5.0312567	8.078684	9.4234295	10.546633	11.845324	13.004765	16.172085	17.503119	22.548615	19.904615	50.58191	83.80127
9	5.7688036	9.017998	10.575108	12.169532	13.743328	14.769926	16.225075	17.424465	18.834776	19.984497	73.086266	82.16968


==> Fig/pima/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	396.5173	889.028	621.22614	592.1271	519.1459	467.74472	427.3768	393.08643	364.0652	339.69583	119.52755	126.87059
1	396.92792	912.39233	721.6494	605.5801	526.7759	474.87506	433.10458	397.37488	369.32422	340.73965	119.564964	106.242836
2	401.13095	914.3779	733.9103	615.47894	533.392	477.37543	433.14722	402.69412	371.64664	347.63797	121.39259	116.72582
3	411.63055	916.9349	731.3067	617.4664	537.67773	549.31885	586.26855	438.7287	407.14154	378.37662	118.53436	119.0821
4	445.71045	1009.35706	800.2351	678.104	585.57043	455.0119	471.98477	429.70007	400.38113	372.62494	137.6594	98.095566
5	445.7441	999.9288	802.4795	672.4863	577.26337	502.08054	459.884	424.58716	390.79993	359.22357	138.23166	153.47253
6	434.25937	1007.90686	817.3458	687.19855	598.7743	525.53436	479.64624	438.03217	405.76404	375.92917	136.73016	137.77892
7	425.60178	985.8772	812.9621	682.1623	591.9783	519.7566	476.8947	437.2158	406.99808	380.01337	132.57936	138.09035
8	584.2185	1006.7932	799.94867	677.37305	588.2298	527.54504	421.2836	387.33078	300.02933	338.9326	172.66156	119.32993
9	492.5766	903.232	711.43097	588.39435	509.11014	466.16965	420.9959	390.26096	359.6743	338.7677	120.07713	121.699394


==> Fig/pima/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	401.25882	890.2897	621.8305	593.7208	521.84247	469.9494	429.82712	394.31424	365.4289	341.84595	125.47335	126.87059
1	402.7014	921.72485	725.68524	609.2028	530.22003	477.4344	435.1608	399.64774	370.48203	342.36093	125.57495	106.294205
2	406.02997	921.92584	740.06854	617.6131	536.827	481.2611	436.04752	405.74304	373.30527	348.6218	127.48986	116.78688
3	414.98227	922.63184	734.38855	617.62146	538.4605	550.05347	587.6817	440.35007	408.9793	381.16895	122.80574	119.0821
4	438.43008	1016.18744	805.1523	683.02277	591.0012	456.2011	472.74875	430.7102	400.74164	372.8213	145.03993	98.14799
5	444.57495	1006.0681	806.895	673.857	576.0978	501.2209	460.6694	422.84796	388.7869	356.73602	145.10918	153.47253
6	430.71725	1014.14276	817.6565	691.989	600.05994	526.7869	481.64633	438.852	405.98972	376.521	143.70311	137.77892
7	432.69003	989.0747	817.4992	687.7938	596.7081	523.41815	480.39554	439.72964	409.76462	383.5537	139.46707	138.13522
8	590.50085	1008.9263	799.46735	677.54083	585.2852	527.27576	421.6241	387.17407	299.76874	339.24316	180.94672	119.32993
9	492.71957	906.3881	708.7599	587.5939	507.99384	467.60425	422.02255	390.4011	358.54218	336.96838	125.3647	121.699394


==> Fig/pima/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	414.70932	871.3626	629.1894	603.4557	530.3655	476.64035	434.06683	399.24664	369.75815	345.60638	414.70932	126.87059
1	427.51443	891.71533	725.3849	611.5313	534.8131	479.5889	440.20255	405.9418	377.15094	349.56635	427.51443	106.294205
2	421.9368	891.1527	741.79236	626.1185	543.5005	488.20755	443.67212	411.78836	379.83203	354.69257	421.9368	116.78688
3	432.06265	891.2052	734.576	623.11993	543.36084	558.7078	600.15765	448.96533	417.09268	388.6449	432.06265	119.0821
4	459.8539	997.1015	812.88196	694.07825	599.8326	467.71097	484.2845	440.82233	412.8177	386.0955	459.8539	98.14799
5	472.4365	978.178	817.259	681.8926	587.8544	518.28107	479.504	444.3423	410.41638	377.01114	472.4365	153.47253
6	437.58047	991.1042	833.63055	696.0019	608.59973	530.34283	483.45413	441.38205	411.06708	379.88763	437.58047	137.77892
7	452.20184	966.74756	827.6532	697.5374	604.09283	531.45337	489.39526	448.30252	416.14297	387.99084	452.20184	138.13522
8	617.97363	982.17426	801.4605	683.64154	596.4634	537.1564	430.21338	393.57367	305.55313	345.70255	617.97363	119.32993
9	515.1645	875.8736	715.8826	595.4606	514.7705	471.20023	429.8234	396.58856	363.91232	342.09634	515.1645	121.699394


==> Fig/pima/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	2798.191	7832.443	7281.0796	6985.572	6780.6494	6636.564	6527.7695	6444.4424	6363.8955	6298.642	6998.7705	10000.0
1	2510.712	8011.97	7422.202	7194.2954	6956.413	6851.3555	6727.225	6701.905	6688.3164	6612.064	7093.3467	9961.34
2	2873.1335	7972.3438	7540.6235	7200.7373	6968.392	6838.876	6802.233	6725.3916	6700.4336	6663.9585	6931.8813	9958.175
3	2737.9426	7981.13	7520.8384	7221.1396	7043.779	6933.604	6840.5674	6699.0576	6607.0454	6527.954	6913.892	10000.0
4	2767.7466	8028.29	7364.8906	6993.439	6760.064	6615.9937	6630.5015	6596.6523	6650.87	6642.2993	7165.428	9974.136
5	2734.5706	7899.7227	7212.042	6904.414	6652.3726	6535.542	6447.1787	6392.8115	6361.364	6313.704	7076.553	10000.0
6	2327.6804	7954.382	7319.62	7053.8813	6876.4155	6805.965	6787.474	6734.444	6679.0938	6626.7217	6933.198	10000.0
7	2292.5583	7954.651	7438.2334	7095.25	6932.8213	6862.978	6844.2686	6804.708	6784.754	6777.0195	7022.8423	9974.003
8	2340.7095	7867.2876	7310.7554	6933.237	6751.88	6626.85	6562.79	6495.046	6457.168	6411.296	7031.091	10000.0
9	2444.2214	7659.3853	7337.966	6966.2515	6835.8647	6737.2983	6693.7627	6636.845	6564.9326	6509.6284	7128.068	10000.0


==> Fig/pima/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	384.05804	867.3823	603.88605	579.8368	503.48074	448.50333	405.85776	370.70908	340.57327	315.86844	95.71971	126.87059
1	342.0727	888.2244	701.7819	595.67975	514.0254	461.2034	417.47522	384.0502	358.18716	329.19952	97.1013	105.88327
2	390.9424	887.34436	716.4691	600.0358	518.4408	461.07874	419.0967	387.87198	357.67828	333.2441	96.322945	116.29841
3	376.0498	890.6219	712.5485	602.517	524.0084	534.2558	567.3221	418.33658	384.29254	353.91	94.04644	119.0821
4	417.4366	993.917	778.1223	658.15356	561.70557	431.93356	451.79852	410.92188	386.04446	358.88702	111.75934	97.894135
5	416.54706	972.8699	771.00586	648.85974	552.7244	480.09555	438.19647	403.9324	372.0984	340.95892	112.1013	153.47255
6	354.76846	978.8214	785.02216	661.76715	575.09735	504.61752	462.6204	421.028	389.13177	359.3356	108.77016	137.77892
7	349.49524	965.7275	798.7246	668.667	576.7831	505.81296	463.94183	424.2515	393.94186	367.19238	107.03145	137.77612
8	465.23355	973.8328	775.8062	657.3887	570.00385	509.57095	405.80978	371.07935	286.36652	322.10098	139.00406	119.32993
9	423.6964	849.34436	693.89044	572.43384	497.39514	456.14978	412.55667	380.89233	348.5538	325.73392	97.52951	121.699394


==> Fig/pima/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	385.0468	850.63165	597.4244	574.4393	504.23938	456.4701	417.60724	384.908	356.38602	332.81555	93.797356	90.11568
1	341.92563	845.0561	694.8759	586.92084	509.00763	454.44284	413.64026	380.2192	352.3981	325.76746	90.0367	76.04966
2	392.29675	844.9318	709.09625	594.1383	512.7518	462.3601	418.6705	389.18802	360.96045	339.0798	92.72731	80.977585
3	376.9641	856.36755	708.5106	596.64886	518.6701	528.9144	562.41077	415.01605	381.41943	351.27518	90.39022	83.37141
4	429.8215	930.76953	770.14026	655.8868	568.30194	441.6464	455.0901	413.90955	384.95978	358.66858	104.7208	69.12319
5	420.60583	920.7588	777.35364	656.091	560.6389	486.52704	443.9784	407.62555	373.24933	341.34653	106.298	105.99115
6	360.2848	942.1451	773.6705	654.0339	570.37164	498.46005	459.58496	415.63513	386.11646	356.61728	106.268906	95.41221
7	352.9972	924.9218	792.6324	663.07916	571.29816	501.68277	459.461	420.91214	390.8349	363.55026	103.96674	97.81404
8	562.3064	956.604	760.9873	650.178	569.5459	514.39886	412.12027	376.59467	291.38144	328.60394	131.92299	85.93379
9	424.76004	839.92377	685.79443	567.2959	488.65762	449.832	410.58548	381.78638	349.37045	326.25162	93.37659	84.77991


==> Fig/pima/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	409.5431	629.5689	640.2033	683.6717	629.22296	579.57465	536.32135	497.30408	462.13712	434.0611	61.39801	59.75541
1	416.7767	625.9245	735.86176	682.17865	622.0018	574.3665	532.6407	495.97125	463.39313	430.4546	62.182663	48.138508
2	404.75626	630.62384	731.1955	692.059	633.63135	580.13666	533.06757	499.63934	463.22772	434.55392	61.36033	55.045242
3	389.23618	638.8295	742.8618	688.7638	625.9006	654.73895	701.7331	535.09753	498.25482	464.52	58.071014	59.775196
4	432.3164	715.74615	823.1204	772.4115	695.53485	551.0439	584.6926	537.24603	502.6936	468.64752	70.174774	45.54719
5	452.74246	691.13544	828.81647	780.4072	707.47424	632.0228	587.18176	547.78906	507.26306	468.66782	70.15133	75.61228
6	443.5905	676.1679	840.729	784.7638	713.1824	639.18494	589.1526	541.8715	505.85828	471.4573	68.47501	65.56997
7	485.41003	664.82574	797.6044	749.0219	676.3046	602.9966	561.0003	518.74194	488.3897	452.16476	66.62564	66.52332
8	579.42267	702.28424	819.2631	784.6501	714.19055	654.66797	529.98395	491.7168	383.20767	434.43466	87.61932	55.808933
9	494.7055	626.9624	728.82965	673.486	607.80347	569.85004	521.789	487.3059	451.9149	426.5799	61.922096	56.913624


==> Fig/pima/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.6522139310836792	0.8119150400161743	0.9323710203170776	0.9644069671630859	0.9777959585189819	0.9848490953445435	0.9889570474624634	0.991581916809082	0.9932900667190552	0.9945549964904785	0.9241079092025757	0.971500039100647
std	0.02314191870391369	0.0020401794463396072	0.0009162379428744316	0.0005873696645721793	0.000562241009902209	0.0004163249395787716	0.0004001128254458308	0.0002793264575302601	0.00017364835366606712	0.0001540035882499069	0.008988081477582455	0.003113309619948268
min	0.6185799837112427	0.8078200221061707	0.9305700063705444	0.9636800289154053	0.9771299958229065	0.9843699932098389	0.9883700013160706	0.991129994392395	0.9930199980735779	0.9943000078201294	0.9097300171852112	0.966189980506897
25%	0.6341550201177597	0.8105900287628174	0.9319374859333038	0.963949978351593	0.9774249792098999	0.9844825118780136	0.9887174963951111	0.9913749843835831	0.9932174980640411	0.9944700002670288	0.9192650020122528	0.9710500091314316
50%	0.6530500054359436	0.8128000199794769	0.9323799908161163	0.9642800092697144	0.9776400029659271	0.9848000109195709	0.988955020904541	0.991584986448288	0.9932950139045715	0.9945249855518341	0.9248499870300293	0.9712899923324585
75%	0.6618575155735016	0.8130950033664703	0.9328825175762177	0.9648374915122986	0.9780275076627731	0.9852150231599808	0.9891525059938431	0.9917500019073486	0.9933274984359741	0.9946449846029282	0.9264075011014938	0.972900003194809
max	0.6894999742507935	0.8145999908447266	0.9339799880981445	0.9653000235557556	0.978879988193512	0.985509991645813	0.9896600246429443	0.9919700026512146	0.9936599731445312	0.9948400259017944	0.9382299780845642	0.9775500297546387


==> Fig/pima/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	6.6371612548828125	8.56535530090332	10.11670970916748	11.336344718933105	12.751981735229492	14.122335433959961	15.169647216796875	16.70293426513672	18.337879180908203	19.22810173034668	67.19149017333984	82.0489730834961
std	0.7590746283531189	0.46353769302368164	0.9010122418403625	0.7606869339942932	0.8215030431747437	0.8738021850585938	1.3136601448059082	0.7597832083702087	1.669097900390625	0.7968329787254333	7.327544689178467	10.731419563293457
min	5.031256675720215	8.077425003051758	9.312638282775879	10.546632766723633	11.84532356262207	12.978059768676758	12.05764389038086	15.826438903808594	17.095918655395508	18.44159507751465	50.5819091796875	65.15823364257812
25%	6.560001373291016	8.121637344360352	9.371408939361572	10.629595756530762	12.023577213287354	13.507583379745483	14.685091018676758	16.02000093460083	17.200243949890137	18.46925115585327	63.835001945495605	74.1401538848877
50%	6.597596645355225	8.599125862121582	9.994826793670654	11.322056770324707	12.738330841064453	14.1914644241333	15.418156623840332	16.696252822875977	17.950467109680176	19.2110538482666	68.78987884521484	82.9854736328125
75%	7.284590244293213	9.009622812271118	10.57004165649414	12.035737752914429	13.461185932159424	14.823537349700928	16.157581329345703	17.41437292098999	18.72130537033081	19.973551273345947	73.07744789123535	85.21346473693848
max	7.349249839782715	9.029977798461914	12.057042121887207	12.16953182220459	13.743328094482422	15.317155838012695	16.23069953918457	17.50311851501465	22.548614501953125	20.085277557373047	73.5157241821289	101.886962890625


==> Fig/pima/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	443.4317321777344	954.5828247070312	755.24951171875	641.6370849609375	556.7918701171875	496.54119873046875	461.05865478515625	413.901123046875	377.5824279785156	357.19415283203125	131.6958770751953	123.73880767822266
std	57.55475616455078	50.93935775756836	62.78623580932617	41.003143310546875	34.54605484008789	32.43807601928711	49.751136779785156	21.609909057617188	33.08077621459961	17.962688446044922	16.640636444091797	16.176605224609375
min	396.5173034667969	889.0280151367188	621.2261352539062	588.3943481445312	509.1101379394531	455.01190185546875	420.99591064453125	387.3307800292969	300.0293273925781	338.7677001953125	118.53436279296875	98.09556579589844
25%	403.75585174560547	912.8887329101562	724.0637359619141	608.0547943115234	528.4299163818359	469.52730560302734	428.8087463378906	394.1585388183594	365.37994384765625	339.956787109375	119.69300651550293	117.31489181518555
50%	429.9305725097656	951.4060363769531	766.9294738769531	644.9763488769531	557.4705505371094	489.7279815673828	446.51560974121094	413.64064025878906	381.22328186035156	353.43077087402344	126.98597717285156	120.51466369628906
75%	445.7356948852539	1005.0771026611328	801.9183959960938	677.9212646484375	587.5649566650391	524.0899200439453	475.66722869873047	435.3368606567383	404.4183120727539	375.10311126708984	137.42708587646484	135.0518341064453
max	584.218505859375	1009.3570556640625	817.3458251953125	687.1985473632812	598.7742919921875	549.31884765625	586.2685546875	438.72869873046875	407.14154052734375	380.01336669921875	172.66156005859375	153.4725341796875


==> Fig/pima/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	445.4605407714844	959.7359619140625	757.7402954101562	643.9955444335938	558.4495849609375	498.1205139160156	462.7823791503906	414.97698974609375	378.178955078125	357.984130859375	138.0974578857422	123.75978088378906
std	57.702880859375	51.09243392944336	63.52775573730469	42.25929641723633	34.699066162109375	31.994186401367188	49.764808654785156	21.756650924682617	33.53386688232422	18.68367576599121	17.611177444458008	16.16269874572754
min	401.2588195800781	890.2896728515625	621.8305053710938	587.5938720703125	507.99383544921875	456.20111083984375	421.6241149902344	387.174072265625	299.76873779296875	336.9683837890625	122.80574035644531	98.14798736572266
25%	408.2680435180664	921.7751007080078	727.8610687255859	611.3053894042969	531.8717803955078	471.8206481933594	431.16053771972656	395.6476135253906	366.69217681884766	341.97469329833984	125.49875068664551	117.36068534851074
50%	431.7036437988281	955.853271484375	769.7679443359375	645.7392272949219	557.2791442871094	491.2409973144531	448.35845947265625	414.2955017089844	381.04608154296875	352.6789093017578	133.47846603393555	120.51466369628906
75%	443.03873443603516	1008.2117309570312	806.4593353271484	681.6522827148438	589.5722198486328	525.9447326660156	478.4838409423828	436.81654357910156	404.67769622802734	375.5960693359375	144.70572662353516	135.0518341064453
max	590.5008544921875	1016.1874389648438	817.656494140625	691.989013671875	600.0599365234375	550.053466796875	587.6817016601562	440.3500671386719	409.7646179199219	383.5537109375	180.94671630859375	153.4725341796875


==> Fig/pima/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	465.1434020996094	933.6614990234375	763.9710693359375	651.2838134765625	566.3653564453125	505.928955078125	471.47735595703125	423.0953674316406	386.37432861328125	365.72943115234375	465.1434020996094	123.75978088378906
std	61.27192306518555	53.0657844543457	65.71710968017578	42.64179611206055	36.05613327026367	32.81808090209961	51.467491149902344	23.4987735748291	35.2094841003418	19.750642776489258	61.27192306518555	16.16269874572754
min	414.7093200683594	871.3626098632812	629.1893920898438	595.4605712890625	514.7705078125	467.7109680175781	429.8233947753906	393.57366943359375	305.5531311035156	342.0963439941406	414.7093200683594	98.14798736572266
25%	428.6514892578125	891.1658325195312	727.6826629638672	614.428466796875	536.9500427246094	477.3774871826172	435.6007614135742	400.9204330444336	371.6063461303711	346.66849517822266	428.6514892578125	117.36068534851074
50%	444.8911590576172	929.2314453125	771.6264343261719	654.0055541992188	565.6774291992188	503.2443084716797	461.5880584716797	426.3053436279297	395.12420654296875	365.8518524169922	444.8911590576172	120.51466369628906
75%	469.2908477783203	981.1751861572266	816.1647186279297	691.4690704345703	598.9902801513672	531.1757354736328	484.07689666748047	443.6022262573242	412.3800354003906	384.5435256958008	469.2908477783203	135.0518341064453
max	617.9736328125	997.1015014648438	833.6305541992188	697.5374145507812	608.5997314453125	558.7078247070312	600.1576538085938	448.96533203125	417.0926818847656	388.6448974609375	617.9736328125	153.4725341796875


==> Fig/pima/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	2582.74658203125	7916.16015625	7374.8251953125	7054.82177734375	6855.86474609375	6744.5029296875	6686.37744140625	6623.13037109375	6585.78759765625	6538.3291015625	7029.5068359375	9986.765625
std	222.19369506835938	109.3787612915039	104.86529541015625	117.30998229980469	121.05360412597656	133.1753692626953	139.37905883789062	137.46104431152344	146.52159118652344	156.98223876953125	86.69377136230469	17.755117416381836
min	2292.558349609375	7659.38525390625	7212.0419921875	6904.4140625	6652.37255859375	6535.5419921875	6447.1787109375	6392.8115234375	6361.36376953125	6298.64208984375	6913.89208984375	9958.1748046875
25%	2366.5874633789062	7875.3963623046875	7312.9715576171875	6971.08154296875	6765.2103271484375	6629.278564453125	6579.7178955078125	6520.447509765625	6484.109130859375	6435.8790283203125	6949.59130859375	9974.0361328125
50%	2622.6412353515625	7954.516357421875	7351.42822265625	7023.66015625	6856.14013671875	6771.631591796875	6710.493896484375	6667.951416015625	6628.957763671875	6570.009033203125	7026.966552734375	10000.0
75%	2760.2955932617188	7978.933349609375	7434.2255859375	7169.5340576171875	6950.51513671875	6848.235595703125	6798.543212890625	6719.5198974609375	6686.0107421875	6638.4049072265625	7089.1483154296875	10000.0
max	2873.133544921875	8028.2900390625	7540.62353515625	7221.1396484375	7043.77880859375	6933.60400390625	6844.2685546875	6804.7080078125	6784.75390625	6777.01953125	7165.42822265625	10000.0


==> Fig/pima/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	392.030029296875	926.80859375	733.7257080078125	624.5338745117188	539.366455078125	479.3221740722656	444.46759033203125	397.30731201171875	361.6867980957031	340.64312744140625	105.9386215209961	123.6085433959961
std	38.9038200378418	54.715728759765625	59.81422805786133	37.66108703613281	31.016338348388672	32.7761116027832	48.615028381347656	20.78925895690918	32.19049072265625	18.039474487304688	13.587237358093262	16.245731353759766
min	342.07269287109375	849.3443603515625	603.8860473632812	572.433837890625	497.3951416015625	431.9335632324219	405.8097839355469	370.7090759277344	286.36651611328125	315.8684387207031	94.04644012451172	97.89413452148438
25%	360.0887985229492	887.5643768310547	704.4735717773438	596.7687683105469	515.1292419433594	457.38201904296875	413.7863082885742	381.68180084228516	350.83492279052734	326.6003189086914	96.51753425598145	116.99433135986328
50%	387.50022888183594	928.1746826171875	743.7374877929688	625.6883850097656	538.3664245605469	470.64947509765625	428.64659118652344	395.9021911621094	365.1427764892578	337.1015167236328	102.28047943115234	120.51466369628906
75%	417.21422576904297	973.5920867919922	777.5432891845703	657.9623413085938	567.9292755126953	505.51409912109375	459.91492462158203	416.48290252685547	385.60648345947266	357.6427688598633	111.01204299926758	135.04973983764648
max	465.2335510253906	993.9169921875	798.724609375	668.6669921875	576.7830810546875	534.2557983398438	567.3220825195312	424.2514953613281	393.9418640136719	367.1923828125	139.00405883789062	153.47254943847656


==> Fig/pima/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	404.7008972167969	891.2109375	727.048583984375	619.8712158203125	537.3483276367188	479.4734802246094	445.31494140625	398.5794677734375	362.7076110839844	342.39764404296875	101.3505630493164	86.95686340332031
std	63.26500701904297	47.3850212097168	59.83266067504883	38.982791900634766	33.34073257446289	30.415176391601562	45.94860076904297	17.49347496032715	29.269136428833008	14.238594055175781	12.669611930847168	10.816927909851074
min	341.9256286621094	839.9237670898438	597.4243774414062	567.2958984375	488.6576232910156	441.6463928222656	410.5854797363281	376.59466552734375	291.3814392089844	325.7674560546875	90.03669738769531	69.1231918334961
25%	364.4546203613281	846.4499816894531	698.2845916748047	588.7252044677734	509.94366455078125	454.9496536254883	414.6320037841797	382.56678009033203	353.39508056640625	329.65684509277344	92.88962936401367	81.57604026794434
50%	388.6717834472656	888.5631713867188	735.0417785644531	623.4134216308594	539.6545104980469	474.4435729980469	431.32444763183594	398.4067840576172	367.1048889160156	340.2131652832031	98.88204956054688	85.35684967041016
75%	423.7214889526367	929.3076019287109	772.7879180908203	655.4235534667969	569.2349090576172	500.87709045410156	458.36827087402344	414.7394256591797	384.07469177246094	355.28175354003906	105.88187980651855	94.08807563781738
max	562.306396484375	956.60400390625	792.6323852539062	663.0791625976562	571.2981567382812	528.9144287109375	562.4107666015625	420.9121398925781	390.83489990234375	363.5502624511719	131.92298889160156	105.99114990234375


==> Fig/pima/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	450.8499450683594	660.2069091796875	768.8485107421875	729.1412963867188	662.5247192382812	603.8582763671875	567.7562866210938	515.2683715820312	472.63397216796875	448.55413818359375	66.79801940917969	58.86896896362305
std	56.60443115234375	34.38198471069336	63.60399627685547	48.815704345703125	42.76194763183594	38.26881408691406	53.832794189453125	23.4035587310791	37.744285583496094	18.308101654052734	8.426026344299316	8.856000900268555
min	389.2361755371094	625.9244995117188	640.2033081054688	673.4860229492188	607.803466796875	551.0438842773438	521.7890014648438	487.305908203125	383.2076721191406	426.57989501953125	58.071014404296875	45.54719161987305
25%	411.3514938354492	629.8326416015625	732.362060546875	684.9447174072266	626.7311706542969	575.6685485839844	532.7474060058594	496.30445861816406	462.4097671508789	434.1544876098633	61.52903175354004	55.236165046691895
50%	437.9534606933594	651.82763671875	770.2330932617188	720.5404663085938	654.9679870605469	591.5666198730469	548.6608276367188	509.1906433105469	475.89141845703125	443.3593444824219	64.4041519165039	58.334516525268555
75%	477.2431411743164	687.3935546875	822.1560974121094	778.4082946777344	704.4893951416016	637.3944091796875	586.5594787597656	536.7089080810547	501.5839080810547	467.61563873291016	69.73225021362305	64.12127590179443
max	579.4226684570312	715.7461547851562	840.72900390625	784.7637939453125	714.1905517578125	654.7389526367188	701.7330932617188	547.7890625	507.2630615234375	471.4573059082031	87.61932373046875	75.6122817993164


==> Fig/ripley/_accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	0.60063	0.89367	0.96187	0.98054	0.98766	0.99162	0.99368	0.99506	0.99607	0.99676	0.83874	0.90644
1	0.58161	0.89472	0.9609	0.97962	0.98781	0.99172	0.9941	0.99572	0.99673	0.99731	0.86526	0.90582
2	0.71705	0.89246	0.96094	0.97984	0.9873	0.9915	0.99397	0.99522	0.99636	0.99703	0.80233	0.87994
3	0.65232	0.89289	0.96173	0.98	0.98756	0.99161	0.99381	0.99539	0.99636	0.99704	0.79776	0.86602
4	0.71609	0.89454	0.96098	0.97969	0.98756	0.99159	0.99381	0.99526	0.99615	0.99691	0.8621	0.87656
5	0.65943	0.89242	0.96019	0.97916	0.98748	0.99152	0.99363	0.9951	0.99609	0.99681	0.83037	0.90761
6	0.66947	0.89377	0.96182	0.97943	0.98738	0.99149	0.99393	0.99529	0.99633	0.99697	0.79926	0.91539
7	0.61524	0.89259	0.96179	0.97977	0.98789	0.99171	0.9942	0.9956	0.99652	0.99716	0.80769	0.90168
8	0.69781	0.89275	0.96159	0.98028	0.9879	0.99175	0.99398	0.99537	0.99638	0.99706	0.81744	0.90199
9	0.69442	0.89471	0.96167	0.97968	0.98715	0.99159	0.99382	0.99521	0.99621	0.99696	0.8407	0.88523


==> Fig/ripley/_cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	5.3224354	7.9842334	7.849704	8.797276	9.685084	10.634611	11.649208	12.826495	16.668224	14.774838	46.86394	40.48324
1	6.07288	7.094598	8.07616	9.002791	10.018018	10.887403	12.059048	13.0651245	13.921998	14.765509	45.2845	42.136044
2	6.0240684	7.086438	8.0997715	9.094275	9.979276	10.920935	12.027512	13.059947	13.812396	14.938225	42.922497	40.21618
3	6.034152	7.1109533	8.1266	9.071711	10.104719	10.994142	12.011311	12.635242	13.589263	14.493357	44.23731	42.01221
4	6.703462	7.9314013	9.066383	10.093139	11.47249	12.301754	13.494307	14.422813	15.322753	16.147163	48.86511	40.041496
5	6.741123	7.863533	9.095212	10.103924	11.473498	12.392696	13.433149	14.412862	15.390457	14.75333	46.512806	41.969772
6	6.0228767	7.043034	8.030577	9.085722	11.814679	10.8221035	11.71072	13.0660715	14.000617	14.772628	43.469368	41.067085
7	6.01608	7.1112494	8.071859	9.069185	9.9625225	10.848735	11.811445	13.090688	13.809299	14.868371	43.61274	38.799263
8	6.0890527	7.182301	8.079874	9.063582	9.939283	10.875089	11.852415	12.944765	13.804862	14.781065	43.805378	38.68292
9	6.075093	7.1712756	8.065428	9.037446	9.9023075	10.849068	12.121501	12.911377	14.118374	14.907963	42.397522	39.016613


==> Fig/ripley/_mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	855.4978	1113.5463	927.68225	774.5181	680.5802	610.5933	553.174	499.60086	383.48978	430.89883	171.65405	247.01582
1	701.648	1272.5537	921.5587	768.45435	671.8262	606.60864	543.04565	497.2784	464.91956	436.0493	181.03314	237.3265
2	715.5573	1254.1711	923.6521	755.7844	676.20844	602.2834	539.7565	492.801	465.59482	428.5425	171.3604	248.65614
3	732.60876	1232.5701	902.84717	754.6307	661.1501	597.08014	545.48267	515.9054	477.76062	446.61148	161.84402	237.45367
4	644.3982	1135.984	820.70795	690.0989	592.4761	544.738	493.2378	460.0101	433.05252	410.3994	169.01193	249.74092
5	673.3201	1146.6788	830.5694	699.6478	598.2502	544.2524	497.69492	459.1366	426.77573	443.5417	166.97543	238.26672
6	669.74347	1270.7642	921.6007	755.68286	562.97577	604.9966	554.1622	494.70325	460.96497	437.3612	169.76744	243.50401
7	647.9727	1248.2545	921.8854	766.2126	679.6531	613.2727	558.7657	502.84113	474.40988	440.0496	171.0641	257.73688
8	670.2299	1247.4026	929.699	773.1407	684.8452	616.01306	559.8677	509.313	476.1607	443.35446	172.5446	258.51202
9	650.60693	1230.6334	906.2075	752.2983	668.87616	601.4456	532.8448	498.76877	455.95114	433.299	185.52364	256.30106


==> Fig/ripley/_median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	989.9574	1103.1196	929.03253	770.4892	679.1192	609.13806	550.3214	497.8877	382.45932	430.50467	179.33174	247.01582
1	884.06323	1284.1761	927.6983	773.9276	673.54156	609.313	548.156	501.9555	468.57294	439.42346	190.05923	237.3265
2	728.26776	1256.4639	909.0029	750.69666	669.51495	599.50055	540.589	492.7243	466.643	428.3453	175.06285	248.65614
3	844.2937	1245.7919	898.5744	755.6048	663.18884	597.0074	543.6494	515.40735	478.49	446.6096	164.20471	238.02603
4	754.2026	1159.3754	838.02075	701.6047	598.04346	549.54443	495.90652	461.67514	436.33163	411.9881	176.93187	249.74092
5	680.4982	1151.6969	837.64777	708.6017	604.5949	549.207	502.04547	463.998	432.16507	448.85788	179.23758	238.26672
6	566.43024	1286.7206	926.75507	766.52344	571.20544	615.30457	560.95416	499.49448	463.4825	438.51035	171.5437	243.50401
7	532.3324	1251.0258	937.32654	769.1745	682.1209	615.3312	558.8675	502.28476	472.9046	438.04034	179.7039	257.73688
8	531.45184	1246.1748	929.56415	779.0447	690.8902	621.08386	564.3621	512.9065	479.70056	446.94604	181.35925	258.51202
9	557.1025	1213.334	893.6457	749.1465	666.97174	601.49646	534.04486	499.38757	455.39468	431.9866	196.02016	256.30106


==> Fig/ripley/_median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	938.4219	1047.877	890.67053	756.6607	666.0432	598.03076	540.69464	489.53815	376.27457	423.80698	938.4219	247.01582
1	792.6214	1211.2776	905.56464	762.7472	671.033	606.7727	543.68896	498.2153	465.22604	436.8381	792.6214	237.3265
2	732.9688	1173.7195	886.42114	734.9385	660.2056	589.71295	531.26825	484.53256	461.16208	423.6865	732.9688	248.65614
3	814.0197	1184.2983	870.90015	731.17	641.1633	581.2193	528.72577	500.4711	464.83612	433.98312	814.0197	238.02603
4	762.8739	1080.5862	810.4224	692.7884	598.2523	551.9352	501.32117	468.66528	442.01663	420.46005	762.8739	249.74092
5	667.9983	1087.8358	810.88104	695.1758	597.7218	546.3377	500.72803	462.33026	428.97928	445.42313	667.9983	238.26672
6	559.8432	1213.719	904.35516	756.3934	564.74634	605.01935	548.59656	490.00864	454.59967	430.65634	559.8432	243.50401
7	523.0858	1191.1716	907.2502	761.74817	677.81775	612.062	558.13385	496.7638	469.10986	434.87573	523.0858	257.73688
8	618.90186	1186.4672	915.4914	762.89777	676.167	610.5074	555.1991	503.32678	471.6092	439.69647	618.90186	258.51202
9	543.3638	1163.3458	867.377	729.12695	649.675	585.9056	519.381	486.86716	444.33603	421.3739	543.3638	256.30106


==> Fig/ripley/_min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	2658.8245	8290.883	6850.7695	6487.938	6261.68	6151.471	6102.97	6063.5938	6064.0327	6038.5327	6282.5146	10000.0
1	1805.3424	8442.085	7129.6694	6628.7593	6495.325	6375.704	6328.322	6263.913	6237.4653	6195.647	6013.6084	10000.0
2	3948.6238	8203.283	7053.3657	6396.549	6326.727	6135.1133	6084.4795	6023.6943	6035.296	6006.309	6013.3975	10000.0
3	2537.559	8014.25	6836.5615	6354.9707	6205.1963	6137.872	6129.9287	6119.2856	6104.8413	6101.8657	6026.987	9927.861
4	2599.083	8287.385	6933.042	6485.785	6364.952	6255.63	6216.7754	6182.9077	6162.4688	6156.475	6137.229	10000.0
5	3315.0083	8341.492	7118.3174	6723.8984	6506.0635	6409.5566	6329.246	6261.8286	6194.8647	6177.482	6043.1704	10000.0
6	1762.0029	8328.26	6991.8633	6476.5596	6256.835	6155.2114	6112.4053	6106.247	6103.468	6114.3057	6268.4385	10000.0
7	1899.262	8292.87	7068.8955	6643.2666	6499.367	6415.83	6379.2227	6360.3516	6368.643	6375.614	6121.6826	10000.0
8	2291.184	8566.525	7301.343	6789.517	6589.9287	6473.1626	6416.4595	6379.6396	6373.04	6358.1504	6073.1484	10000.0
9	1617.7494	8359.57	6945.5874	6440.286	6211.1226	6074.7744	6025.4688	5994.005	5981.8535	5999.971	5922.9683	10000.0


==> Fig/ripley/_min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	499.55035	1038.4069	872.74243	737.494	646.5282	578.4388	523.8957	472.73972	363.80795	408.7038	134.05861	247.01581
1	297.27945	1189.9314	882.8043	736.3004	648.3643	585.60376	524.7779	479.43768	448.02948	419.6027	132.79617	237.3265
2	655.4746	1157.6031	870.8105	703.3599	633.9866	561.77545	505.88016	461.23422	436.94778	402.0765	140.09897	248.65614
3	420.53284	1127.0289	841.25726	700.5262	614.0889	558.2857	510.34637	484.30298	449.24005	421.01123	136.24217	236.30894
4	387.72247	1044.8828	764.69763	642.5935	554.8013	508.5153	460.69617	428.68942	402.17764	381.27286	125.59532	249.74092
5	491.75903	1060.7817	782.6445	665.474	567.0514	517.20435	471.1662	434.46115	402.51337	418.7178	129.92487	238.26672
6	292.55173	1182.4818	870.6552	712.8283	529.5815	568.76294	521.9496	467.33612	435.94278	413.89426	144.20358	243.50401
7	315.6976	1166.1622	875.7456	732.50977	652.38165	591.3897	540.08826	485.8684	461.1851	428.80377	140.36455	257.73685
8	376.27924	1192.7272	903.6456	749.09863	663.0185	595.2285	541.36304	492.83548	461.65186	430.1551	138.63933	258.51202
9	266.2921	1165.702	861.1555	712.6224	627.2399	559.9352	497.08932	464.2421	423.6928	402.46756	139.7008	256.3011


==> Fig/ripley/_min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	497.01837	1011.9712	851.7106	723.19556	630.07574	566.7991	512.7474	463.96158	356.50104	399.51532	134.33864	184.59526
1	296.92343	1156.6514	860.70044	723.3407	635.59	575.8899	515.6582	470.18222	439.43195	412.22107	132.57845	171.61528
2	648.31366	1126.285	844.3987	688.09436	616.29816	549.9834	495.27374	451.72357	427.94165	393.78204	141.06996	176.7932
3	417.79242	1097.0531	821.12067	681.5848	600.9014	547.24603	497.47702	474.60687	438.38913	410.87607	137.90237	164.13042
4	383.76404	1020.14	742.14764	628.1415	542.66095	497.56128	450.80405	419.93317	393.66498	373.26776	125.34597	175.3729
5	487.54355	1032.0897	763.2378	649.424	553.64795	504.99026	460.16592	420.0168	389.4034	405.1078	130.95131	176.35948
6	290.03564	1149.842	843.7719	691.72284	516.5639	556.457	509.3066	456.93555	426.2077	403.85294	145.56989	185.24692
7	313.27005	1133.6001	853.34155	714.8695	636.7234	577.3843	527.489	473.65125	450.39975	418.0364	141.65019	183.32138
8	372.53403	1157.8035	881.62164	731.411	647.81433	582.0557	529.40216	482.2175	451.4698	420.73376	140.27437	186.28145
9	264.405	1132.5044	842.5732	695.55084	612.71686	546.95795	485.6313	453.63528	414.07306	393.3523	140.32448	182.3083


==> Fig/ripley/_min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
0	611.55566	898.4971	1023.3944	924.19135	843.11426	769.2173	702.3252	636.1818	490.10092	553.8733	94.478516	112.53283
1	486.57855	1037.7458	1036.2891	941.8188	848.2215	781.7455	705.72986	651.7472	611.1371	575.54755	97.13663	108.74332
2	709.35876	999.65265	996.9761	896.60425	822.7789	748.6606	671.02356	622.41223	586.19446	543.96356	95.70545	108.4358
3	610.1549	1005.24384	989.53357	898.58704	811.17255	748.2022	681.7924	648.97723	603.51324	566.35315	95.027016	99.33077
4	595.32275	895.4061	898.561	821.8642	730.43854	681.98706	623.272	584.24164	550.8768	523.6883	88.63124	107.551125
5	586.21857	908.547	891.5123	816.4684	721.26935	667.4488	615.3954	572.5408	535.5757	558.9243	92.95175	106.1983
6	546.4156	1027.8868	998.40344	888.68243	691.3993	756.04614	700.27637	628.4334	587.36475	556.96173	99.53329	110.11038
7	504.99072	981.5599	968.38226	884.5253	809.796	744.0898	683.9878	617.2249	585.14667	543.3069	98.28006	114.809006
8	617.0884	994.04877	1007.9425	908.1855	830.65015	761.1538	694.7709	632.931	595.18256	557.226	95.6815	115.09994
9	535.60736	1006.7447	1002.56006	910.9181	833.69006	760.08636	681.6376	641.0814	587.6808	557.6962	101.8173	112.050354


==> Fig/ripley/accept_rate.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	0.6604069471359253	0.893451988697052	0.9613479375839233	0.9798009991645813	0.9875690340995789	0.9916099309921265	0.993893027305603	0.9953219294548035	0.9963199496269226	0.9970009922981262	0.8261650204658508	0.8946679830551147
std	0.048115260899066925	0.0009500695741735399	0.0005619791918434203	0.00039802573155611753	0.0002518167020753026	9.261693776352331e-05	0.00017813559679780155	0.00020772578136529773	0.00020314269931986928	0.0001605814031790942	0.02521705999970436	0.016388418152928352
min	0.5816100239753723	0.8924199938774109	0.9601899981498718	0.9791600108146667	0.9871500134468079	0.9914900064468384	0.9936299920082092	0.9950600266456604	0.9960700273513794	0.9967600107192993	0.797760009765625	0.8660200238227844
25%	0.6245099902153015	0.8926299959421158	0.9609500020742416	0.9796349853277206	0.9874050170183182	0.9915374964475632	0.9938099980354309	0.9952124953269958	0.996165007352829	0.9969224780797958	0.8036700189113617	0.881262481212616
50%	0.6644500195980072	0.8932799994945526	0.9616299867630005	0.9797300100326538	0.987559974193573	0.9916000068187714	0.9938749969005585	0.9952749907970428	0.9963450133800507	0.9970000088214874	0.8239049911499023	0.9018349945545197
75%	0.6969624906778336	0.8943475037813187	0.9617750197649002	0.9799600094556808	0.9877725094556808	0.9916875064373016	0.9939774870872498	0.9953849911689758	0.9963749796152115	0.9970549941062927	0.8402099758386612	0.9062850177288055
max	0.7170500159263611	0.8947200179100037	0.961870014667511	0.9805399775505066	0.9879000186920166	0.9917500019073486	0.9941999912261963	0.9957200288772583	0.9967300295829773	0.9973099827766418	0.8652600049972534	0.9153900146484375


==> Fig/ripley/cpu_time.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	6.1101226806640625	7.357901573181152	8.256156921386719	9.241905212402344	10.435187339782715	11.152654647827148	12.217061996459961	13.243537902832031	14.443824768066406	14.920245170593262	44.797115325927734	40.442481994628906
std	0.39487770199775696	0.39532050490379333	0.4411638379096985	0.4596053957939148	0.807198703289032	0.6365287899971008	0.6748594641685486	0.6343805193901062	1.0072575807571411	0.4478139579296112	2.0476627349853516	1.3374080657958984
min	5.32243537902832	7.043034076690674	7.849703788757324	8.79727554321289	9.685084342956543	10.634611129760742	11.649208068847656	12.635242462158203	13.589262962341309	14.493356704711914	42.39752197265625	38.682918548583984
25%	6.0231746435165405	7.098686695098877	8.067035675048828	9.043980121612549	9.945093154907227	10.848818063735962	11.821687698364258	12.919723987579346	13.810073614120483	14.767288446426392	43.505210876464844	39.272833824157715
50%	6.053515911102295	7.141262531280518	8.078017234802246	9.07044792175293	9.99864673614502	10.881245613098145	12.019411087036133	13.062535762786865	13.961307525634766	14.777951717376709	44.02134323120117	40.349708557128906
75%	6.085562705993652	7.693225026130676	8.119893074035645	9.092137098312378	11.130547523498535	10.975839853286743	12.105887651443481	13.08453369140625	15.021658182144165	14.898064851760864	46.205729484558105	41.74410057067871
max	6.741123199462891	7.984233379364014	9.09521198272705	10.103923797607422	11.814679145812988	12.392696380615234	13.494306564331055	14.422813415527344	16.668224334716797	16.14716339111328	48.865108489990234	42.136043548583984


==> Fig/ripley/mean_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	696.1583251953125	1215.2559814453125	900.6409912109375	749.0468139648438	647.6841430664062	594.12841796875	537.8031616210938	493.03582763671875	451.907958984375	435.0107421875	172.07786560058594	247.4513702392578
std	63.326019287109375	59.50617599487305	40.50852584838867	29.71516990661621	44.94338607788086	26.76274299621582	23.897357940673828	18.917259216308594	29.60124969482422	10.41557788848877	6.736550331115723	8.271343231201172
min	644.398193359375	1113.5462646484375	820.7079467773438	690.098876953125	562.9757690429688	544.2523803710938	493.23779296875	459.1365966796875	383.4897766113281	410.3994140625	161.84402465820312	237.32650756835938
25%	655.3910675048828	1167.66748046875	903.687255859375	752.8813781738281	613.9751586914062	598.1715087890625	534.5727081298828	493.2765579223633	438.7771759033203	431.4988784790039	169.20080947875977	239.57604598999023
50%	671.7750244140625	1239.986328125	921.5797119140625	755.733642578125	670.3511657714844	603.6399841308594	544.26416015625	498.0235900878906	462.9422607421875	436.7052459716797	171.21224975585938	247.8359832763672
75%	712.0799865722656	1252.6919860839844	923.2104187011719	767.8939056396484	678.7919158935547	609.5971527099609	553.9151306152344	502.0310592651367	472.20611572265625	442.5282440185547	172.32196426391602	254.6610221862793
max	855.497802734375	1272.5537109375	929.698974609375	774.5181274414062	684.84521484375	616.0130615234375	559.86767578125	515.9053955078125	477.7606201171875	446.6114807128906	185.5236358642578	258.51202392578125


==> Fig/ripley/median_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	706.8599853515625	1219.787841796875	902.7267456054688	752.4813232421875	649.9191284179688	596.6926879882812	539.8896484375	494.77215576171875	453.6144104003906	436.1212463378906	179.3455047607422	247.5086212158203
std	162.34512329101562	61.69677734375	37.07583999633789	26.881633758544922	42.05596160888672	26.059322357177734	23.559410095214844	18.143470764160156	29.790489196777344	11.061514854431152	8.890081405639648	8.196112632751465
min	531.4518432617188	1103.11962890625	837.6477661132812	701.6046752929688	571.2054443359375	549.2069702148438	495.9065246582031	461.6751403808594	382.4593200683594	411.98809814453125	164.2047119140625	237.32650756835938
25%	559.4344177246094	1172.8650207519531	894.8778686523438	749.5340270996094	619.2433929443359	597.6306762695312	535.6808929443359	494.01515197753906	441.09739685058594	430.8751525878906	175.5301055908203	239.57604598999023
50%	704.3829956054688	1245.9833374023438	917.8789978027344	761.0641174316406	668.2433471679688	605.3172607421875	545.9027099609375	499.44102478027344	465.06275939941406	438.2753448486328	179.28466033935547	247.8359832763672
75%	821.7709197998047	1255.1043395996094	928.698974609375	770.1605224609375	677.7247924804688	613.8066711425781	556.7309722900391	502.2024459838867	471.8216857910156	444.8130569458008	180.94541549682617	254.6610221862793
max	989.9573974609375	1286.7205810546875	937.3265380859375	779.044677734375	690.8901977539062	621.0838623046875	564.3621215820312	515.4073486328125	479.7005615234375	448.8578796386719	196.02015686035156	258.51202392578125


==> Fig/ripley/median_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	695.4098510742188	1154.0296630859375	876.9332885742188	738.3646850585938	640.2825317382812	588.7503051757812	532.7737426757812	488.0719299316406	447.81494140625	431.08001708984375	695.4098510742188	247.5086212158203
std	135.94610595703125	59.35439682006836	38.25441360473633	26.862327575683594	39.54657745361328	23.362693786621094	20.52772331237793	13.433032035827637	28.5875186920166	8.502890586853027	135.94610595703125	8.196112632751465
min	523.0858154296875	1047.876953125	810.4224243164062	692.7883911132812	564.746337890625	546.3377075195312	500.72802734375	462.33026123046875	376.2745666503906	420.4600524902344	523.0858154296875	237.32650756835938
25%	574.6078643798828	1106.7133178710938	868.2577972412109	729.6377105712891	608.9800720214844	582.390869140625	521.7171783447266	485.1162109375	442.5964813232422	423.71661376953125	574.6078643798828	239.57604598999023
50%	700.4835510253906	1179.0089111328125	888.5458374023438	745.6659240722656	654.9403076171875	593.8718566894531	535.9814453125	489.7733917236328	457.88087463378906	432.3197326660156	700.4835510253906	247.8359832763672
75%	785.1845245361328	1189.9955139160156	905.2622680664062	760.4763031005859	669.7855682373047	606.3343658447266	547.3696594238281	497.85242462158203	465.1285629272461	436.3475112915039	785.1845245361328	254.6610221862793
max	938.421875	1213.718994140625	915.4913940429688	762.8977661132812	677.8177490234375	612.06201171875	558.1338500976562	503.3267822265625	471.60919189453125	445.4231262207031	938.421875	258.51202392578125


==> Fig/ripley/min_ess.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	2443.464111328125	8312.66015625	7022.94140625	6542.7529296875	6371.7197265625	6258.4326171875	6212.52783203125	6175.546875	6162.5966796875	6152.435546875	6090.314453125	9992.7861328125
std	743.6609497070312	144.14122009277344	141.5957489013672	144.90423583984375	140.68658447265625	146.4582061767578	140.10400390625	136.47625732421875	132.83592224121094	131.74948120117188	114.59417724609375	22.812252044677734
min	1617.7493896484375	8014.25	6836.5615234375	6354.970703125	6205.1962890625	6074.7744140625	6025.46875	5994.0048828125	5981.853515625	5999.97119140625	5922.96826171875	9927.861328125
25%	1828.8222961425781	8288.25927734375	6936.1783447265625	6449.3544921875	6258.0462646484375	6141.2718505859375	6105.3289794921875	6074.257080078125	6073.8914794921875	6054.365966796875	6016.9530029296875	10000.0
50%	2414.37158203125	8310.56494140625	7022.614501953125	6486.861572265625	6345.839599609375	6205.420654296875	6173.35205078125	6151.0966796875	6133.655029296875	6135.390380859375	6058.159423828125	10000.0
75%	2643.8890991210938	8355.05078125	7105.9619140625	6639.6397705078125	6498.356689453125	6401.093505859375	6329.0150146484375	6263.3919677734375	6226.815185546875	6191.105712890625	6133.3424072265625	10000.0
max	3948.623779296875	8566.525390625	7301.3427734375	6789.51708984375	6589.9287109375	6473.16259765625	6416.45947265625	6379.6396484375	6373.0400390625	6375.61376953125	6282.5146484375	10000.0


==> Fig/ripley/min_ess_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	400.31396484375	1132.5709228515625	852.6158447265625	709.28076171875	613.7042236328125	562.513916015625	509.7252502441406	467.11474609375	428.5188903808594	412.6705627441406	136.1624298095703	247.33688354492188
std	121.02002716064453	61.4575080871582	44.64609146118164	33.58699035644531	46.57609558105469	29.294919967651367	27.008575439453125	21.285964965820312	31.059099197387695	14.680157661437988	5.605597496032715	8.431452751159668
min	266.2921142578125	1038.4068603515625	764.6976318359375	642.593505859375	529.5814819335938	508.5152893066406	460.6961669921875	428.6894226074219	363.8079528808594	381.2728576660156	125.59532165527344	236.30894470214844
25%	301.8839874267578	1077.3435363769531	846.2318267822266	701.234619140625	578.8107757568359	558.6980743408203	499.2870330810547	461.98619079589844	407.8082275390625	404.02661895751953	133.1117820739746	239.57604598999023
50%	382.0008544921875	1161.652587890625	870.7328491210938	712.725341796875	630.6132507324219	565.2691955566406	516.1479797363281	470.0379180908203	436.4452819824219	416.3060302734375	137.4407501220703	247.83597564697266
75%	473.9524841308594	1178.4019165039062	874.9948120117188	735.3527526855469	647.9052886962891	583.8125152587891	524.5573425292969	483.08665466308594	448.9374084472656	420.65909576416016	139.99942779541016	254.6610450744629
max	655.474609375	1192.7271728515625	903.6456298828125	749.0986328125	663.0184936523438	595.228515625	541.363037109375	492.8354797363281	461.65185546875	430.15509033203125	144.20358276367188	258.51202392578125


==> Fig/ripley/min_ess_square_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	397.1600036621094	1101.794189453125	830.46240234375	692.7335205078125	599.2992553710938	550.5325317382812	498.39556884765625	456.6863708496094	418.74822998046875	403.07452392578125	137.0005645751953	178.6024627685547
std	119.54312896728516	58.33451843261719	44.00819778442383	33.42205810546875	45.49374771118164	28.9853515625	26.522184371948242	21.667465209960938	30.574356079101562	14.011713981628418	6.0850982666015625	7.086967945098877
min	264.4049987792969	1011.97119140625	742.1476440429688	628.1414794921875	516.5639038085938	497.561279296875	450.8040466308594	419.93316650390625	356.50103759765625	373.26776123046875	125.3459701538086	164.1304168701172
25%	301.0100860595703	1048.33056640625	826.4837951660156	683.2121734619141	565.4613189697266	547.0299682617188	488.0419006347656	452.20149993896484	398.7669982910156	395.2153625488281	133.01849365234375	175.6195411682129
50%	378.14903259277344	1129.3947143554688	844.0852966308594	693.6368408203125	614.5075073242188	553.2201843261719	503.3918151855469	460.4485626220703	427.0746765136719	404.48036193847656	139.08837127685547	179.55075073242188
75%	470.1057662963867	1145.7815551757812	852.9338073730469	721.1140441894531	634.2114562988281	573.6171875	514.9304962158203	472.7839889526367	439.1712417602539	411.8848190307617	140.8835906982422	184.27679061889648
max	648.3136596679688	1157.803466796875	881.6216430664062	731.4110107421875	647.8143310546875	582.0557250976562	529.4021606445312	482.2174987792969	451.46978759765625	420.7337646484375	145.56988525390625	186.2814483642578


==> Fig/ripley/min_ess_target_per_sec.csv <==
	1	2	3	4	5	6	7	8	9	10	N	AN
count	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0	10.0
mean	580.3291625976562	975.5333251953125	981.35546875	889.1845703125	794.2530517578125	741.86376953125	676.0211181640625	623.5772094726562	573.2772827148438	553.7540893554688	95.92427825927734	109.4861831665039
std	64.75532531738281	54.027931213378906	49.03288650512695	40.57135009765625	57.25131607055664	37.20545196533203	31.842723846435547	26.265256881713867	37.09233474731445	14.170668601989746	3.6484179496765137	4.65994119644165
min	486.57855224609375	895.4061279296875	891.5123291015625	816.4683837890625	691.3992919921875	667.4487915039062	615.3953857421875	572.540771484375	490.1009216308594	523.6882934570312	88.63124084472656	99.33077239990234
25%	538.3094177246094	926.8002166748047	973.6700897216797	885.5646057128906	750.2779083251953	745.1178894042969	673.6770629882812	618.5217437744141	559.4442443847656	546.4409942626953	94.61564064025879	107.77229309082031
50%	590.7706604003906	996.8507080078125	997.6897583007812	897.5956420898438	816.9757080078125	752.3533630371094	682.8901062011719	630.6822204589844	586.7796020507812	557.0938720703125	95.69347763061523	109.42684936523438
75%	611.2054748535156	1006.3694763183594	1006.5968933105469	910.2349395751953	832.9300842285156	760.8869476318359	698.8999938964844	639.8565216064453	593.3071136474609	558.6172943115234	97.99420166015625	112.41221046447754
max	709.3587646484375	1037.745849609375	1036.2890625	941.8187866210938	848.2214965820312	781.7454833984375	705.7298583984375	651.7471923828125	611.1370849609375	575.5475463867188	101.81729888916016	115.09993743896484


==> Fig/sp500/_accept_rate.csv <==
	variable	value	Sampler
0	1	0.7069114446640015	triangular mass matrix
1	1	0.7246342897415161	triangular mass matrix
2	1	0.7239285707473755	triangular mass matrix
3	2	0.6511314511299133	triangular mass matrix
4	2	0.7019371390342712	triangular mass matrix
5	2	0.67946857213974	triangular mass matrix
6	3	0.7050488591194153	triangular mass matrix
7	3	0.6904165744781494	triangular mass matrix
8	3	0.674832820892334	triangular mass matrix
9	4	0.656022846698761	triangular mass matrix
10	4	0.6560114026069641	triangular mass matrix
11	4	0.6745485663414001	triangular mass matrix
12	5	0.7289142608642578	triangular mass matrix
13	5	0.7344285845756531	triangular mass matrix
14	5	0.7405856847763062	triangular mass matrix
15	6	0.8216698169708252	triangular mass matrix
16	6	0.8162351846694946	triangular mass matrix
17	6	0.820229709148407	triangular mass matrix
18	7	0.8691999912261963	triangular mass matrix
19	7	0.8725200295448303	triangular mass matrix
20	7	0.8667399883270264	triangular mass matrix
21	8	0.9020342826843262	triangular mass matrix
22	8	0.9047085642814636	triangular mass matrix
23	8	0.900525689125061	triangular mass matrix
24	9	0.9326646327972412	triangular mass matrix
25	9	0.9234310984611511	triangular mass matrix
26	9	0.9290123581886292	triangular mass matrix
27	10	0.951628565788269	triangular mass matrix
28	10	0.9501428604125977	triangular mass matrix
29	10	0.9501143097877502	triangular mass matrix
30	N	0.8061000108718872	N
31	N	0.8123000264167786	N
32	N	0.8205000162124634	N
0	1	0.7024714350700378	diagonal mass matrix
1	1	0.6556028723716736	diagonal mass matrix
2	1	0.687194287776947	diagonal mass matrix
3	2	0.7489885687828064	diagonal mass matrix
4	2	0.8773657083511353	diagonal mass matrix
5	2	0.8406857252120972	diagonal mass matrix
6	3	0.9386679530143738	diagonal mass matrix
7	3	0.9547402858734131	diagonal mass matrix
8	3	0.951791524887085	diagonal mass matrix
9	4	0.9712914228439331	diagonal mass matrix
10	4	0.9298743009567261	diagonal mass matrix
11	4	0.961165726184845	diagonal mass matrix
12	5	0.9244714379310608	diagonal mass matrix
13	5	0.9274428486824036	diagonal mass matrix
14	5	0.9418428540229797	diagonal mass matrix
15	6	0.9611349105834961	diagonal mass matrix
16	6	0.9563003778457642	diagonal mass matrix
17	6	0.9411795139312744	diagonal mass matrix
18	7	0.9625999927520752	diagonal mass matrix
19	7	0.9593200087547302	diagonal mass matrix
20	7	0.9632200002670288	diagonal mass matrix
21	8	0.9820342659950256	diagonal mass matrix
22	8	0.9715885519981384	diagonal mass matrix
23	8	0.9698514342308044	diagonal mass matrix
24	9	0.9822016358375549	diagonal mass matrix
25	9	0.9757716059684753	diagonal mass matrix
26	9	0.9760545492172241	diagonal mass matrix
27	10	0.9833999872207642	diagonal mass matrix
28	10	0.9843714237213135	diagonal mass matrix
29	10	0.9800285696983337	diagonal mass matrix
0	1	0.813871443271637	dual adaptation
1	1	0.8739143013954163	dual adaptation
2	1	0.8473171591758728	dual adaptation
3	2	0.7098628282546997	dual adaptation
4	2	0.722771406173706	dual adaptation
5	2	0.6922685503959656	dual adaptation
6	3	0.6346991062164307	dual adaptation
7	3	0.6581604480743408	dual adaptation
8	3	0.6603377461433411	dual adaptation
9	4	0.6179428696632385	dual adaptation
10	4	0.6782971620559692	dual adaptation
11	4	0.6480000019073486	dual adaptation
12	5	0.6560142636299133	dual adaptation
13	5	0.6531285643577576	dual adaptation
14	5	0.6434857249259949	dual adaptation
15	6	0.654517412185669	dual adaptation
16	6	0.6295902729034424	dual adaptation
17	6	0.649459958076477	dual adaptation
18	7	0.6896399855613708	dual adaptation
19	7	0.6445800065994263	dual adaptation
20	7	0.6412400007247925	dual adaptation
21	8	0.6504685878753662	dual adaptation
22	8	0.6476114392280579	dual adaptation
23	8	0.6583999991416931	dual adaptation
24	9	0.6315329074859619	dual adaptation
25	9	0.683230459690094	dual adaptation
26	9	0.6434928178787231	dual adaptation
27	10	0.647857129573822	dual adaptation
28	10	0.64605712890625	dual adaptation
29	10	0.6926571130752563	dual adaptation


==> Fig/sp500/_cpu_time.csv <==
	variable	value	Sampler
0	1	12433.954112291336	triangular mass matrix
1	1	14650.213787317276	triangular mass matrix
2	1	12362.149282693863	triangular mass matrix
3	2	11889.008649110794	triangular mass matrix
4	2	20345.31280851364	triangular mass matrix
5	2	14004.464840888977	triangular mass matrix
6	3	11934.435706853867	triangular mass matrix
7	3	12643.706846237183	triangular mass matrix
8	3	9735.204373836517	triangular mass matrix
9	4	11763.823390007019	triangular mass matrix
10	4	12019.68410873413	triangular mass matrix
11	4	11903.13931298256	triangular mass matrix
12	5	11673.615519046783	triangular mass matrix
13	5	11680.320331573486	triangular mass matrix
14	5	11676.286022663116	triangular mass matrix
15	6	11701.182465314865	triangular mass matrix
16	6	11765.994235515594	triangular mass matrix
17	6	11973.33359336853	triangular mass matrix
18	7	11719.37413764	triangular mass matrix
19	7	11717.139135360718	triangular mass matrix
20	7	11736.177983283997	triangular mass matrix
21	8	11947.831081151962	triangular mass matrix
22	8	11698.583530902863	triangular mass matrix
23	8	11814.897025108337	triangular mass matrix
24	9	11890.100887775421	triangular mass matrix
25	9	11739.150993347168	triangular mass matrix
26	9	11857.802132844925	triangular mass matrix
27	10	11750.309464931488	triangular mass matrix
28	10	11706.190167427063	triangular mass matrix
29	10	11840.433192491531	triangular mass matrix
30	N	44442.31812763214	N
31	N	44093.75733780861	N
32	N	44107.298033475876	N
0	1	11852.376902341843	diagonal mass matrix
1	1	12598.732662200928	diagonal mass matrix
2	1	14230.156566143036	diagonal mass matrix
3	2	11780.109028577805	diagonal mass matrix
4	2	11775.173940181732	diagonal mass matrix
5	2	12065.466793298721	diagonal mass matrix
6	3	11734.56087231636	diagonal mass matrix
7	3	12052.575989246368	diagonal mass matrix
8	3	12282.653809070587	diagonal mass matrix
9	4	11795.629905939102	diagonal mass matrix
10	4	13391.79792547226	diagonal mass matrix
11	4	11990.354229688644	diagonal mass matrix
12	5	11690.138325691223	diagonal mass matrix
13	5	11857.804831266403	diagonal mass matrix
14	5	11623.73363661766	diagonal mass matrix
15	6	11631.755199670792	diagonal mass matrix
16	6	11727.473793029785	diagonal mass matrix
17	6	11643.92162489891	diagonal mass matrix
18	7	11747.197553634644	diagonal mass matrix
19	7	11649.097520112991	diagonal mass matrix
20	7	11617.840934515	diagonal mass matrix
21	8	11725.811403274536	diagonal mass matrix
22	8	11891.902244329453	diagonal mass matrix
23	8	11735.419163703918	diagonal mass matrix
24	9	11813.028506755829	diagonal mass matrix
25	9	11650.541755437851	diagonal mass matrix
26	9	11797.31362080574	diagonal mass matrix
27	10	11850.569695949554	diagonal mass matrix
28	10	11720.246309995651	diagonal mass matrix
29	10	11615.812829971313	diagonal mass matrix
0	1	14679.917697429657	dual adaptation
1	1	12010.997146368027	dual adaptation
2	1	12209.452255010605	dual adaptation
3	2	11938.289920330048	dual adaptation
4	2	11912.003907442093	dual adaptation
5	2	12009.27687740326	dual adaptation
6	3	11888.455351829529	dual adaptation
7	3	12167.260857343674	dual adaptation
8	3	12153.905261278152	dual adaptation
9	4	11925.408451080322	dual adaptation
10	4	13616.601923704147	dual adaptation
11	4	14403.3929708004	dual adaptation
12	5	12175.921402931213	dual adaptation
13	5	12397.947316169739	dual adaptation
14	5	11914.27385544777	dual adaptation
15	6	12074.885877847672	dual adaptation
16	6	12142.96342754364	dual adaptation
17	6	12074.815809249878	dual adaptation
18	7	12280.702205181122	dual adaptation
19	7	12149.361654996872	dual adaptation
20	7	9491.643004894257	dual adaptation
21	8	12030.893090963364	dual adaptation
22	8	12136.232917785645	dual adaptation
23	8	12103.542263746262	dual adaptation
24	9	11981.984587669373	dual adaptation
25	9	12082.624396800995	dual adaptation
26	9	12023.56768488884	dual adaptation
27	10	12334.559364080429	dual adaptation
28	10	12061.421172142029	dual adaptation
29	10	9447.527803897858	dual adaptation


==> Fig/sp500/_max_r_hat.csv <==
	variable	value	Sampler
0	1	44.12118148803711	triangular mass matrix
1	1	15.77326774597168	triangular mass matrix
2	1	41.63584899902344	triangular mass matrix
3	2	3.245384931564331	triangular mass matrix
4	2	56.19450759887695	triangular mass matrix
5	2	4.404698848724365	triangular mass matrix
6	3	1.6537127494812012	triangular mass matrix
7	3	1.8724095821380615	triangular mass matrix
8	3	2.0454792976379395	triangular mass matrix
9	4	1.6571294069290161	triangular mass matrix
10	4	1.743484377861023	triangular mass matrix
11	4	1.5889781713485718	triangular mass matrix
12	5	1.8322402238845825	triangular mass matrix
13	5	1.8757907152175903	triangular mass matrix
14	5	1.600157618522644	triangular mass matrix
15	6	1.5992050170898438	triangular mass matrix
16	6	1.6845498085021973	triangular mass matrix
17	6	1.2394832372665405	triangular mass matrix
18	7	1.3613883256912231	triangular mass matrix
19	7	1.4081506729125977	triangular mass matrix
20	7	1.3023391962051392	triangular mass matrix
21	8	1.4028958082199097	triangular mass matrix
22	8	1.4384143352508545	triangular mass matrix
23	8	1.3557661771774292	triangular mass matrix
24	9	1.8455158472061157	triangular mass matrix
25	9	1.7607232332229614	triangular mass matrix
26	9	1.6067863702774048	triangular mass matrix
27	10	2.3887994289398193	triangular mass matrix
28	10	2.1462159156799316	triangular mass matrix
29	10	2.0281307697296143	triangular mass matrix
30	N	105.15160369873047	N
31	N	134.66726684570312	N
32	N	63.87595748901367	N
0	1	53.983341217041016	diagonal mass matrix
1	1	35.549747467041016	diagonal mass matrix
2	1	108.7970199584961	diagonal mass matrix
3	2	141.73492431640625	diagonal mass matrix
4	2	83.85015869140625	diagonal mass matrix
5	2	101.41990661621094	diagonal mass matrix
6	3	72.01840209960938	diagonal mass matrix
7	3	62.160526275634766	diagonal mass matrix
8	3	61.54378128051758	diagonal mass matrix
9	4	12.0414457321167	diagonal mass matrix
10	4	2.114436626434326	diagonal mass matrix
11	4	7.274800777435303	diagonal mass matrix
12	5	1.630374550819397	diagonal mass matrix
13	5	1.56033194065094	diagonal mass matrix
14	5	1.4057469367980957	diagonal mass matrix
15	6	1.613008737564087	diagonal mass matrix
16	6	1.6023846864700317	diagonal mass matrix
17	6	1.2277896404266357	diagonal mass matrix
18	7	1.4137372970581055	diagonal mass matrix
19	7	1.4020352363586426	diagonal mass matrix
20	7	1.2457388639450073	diagonal mass matrix
21	8	1.6146801710128784	diagonal mass matrix
22	8	1.5093376636505127	diagonal mass matrix
23	8	1.4252804517745972	diagonal mass matrix
24	9	2.356273889541626	diagonal mass matrix
25	9	2.2677195072174072	diagonal mass matrix
26	9	2.0261242389678955	diagonal mass matrix
27	10	3.2601513862609863	diagonal mass matrix
28	10	2.7328360080718994	diagonal mass matrix
29	10	2.479842185974121	diagonal mass matrix
0	1	17.36344337463379	dual adaptation
1	1	18.038318634033203	dual adaptation
2	1	17.645036697387695	dual adaptation
3	2	91.38786315917969	dual adaptation
4	2	24.50507926940918	dual adaptation
5	2	114.58592224121094	dual adaptation
6	3	262.20330810546875	dual adaptation
7	3	308.07763671875	dual adaptation
8	3	165.10223388671875	dual adaptation
9	4	137.3205108642578	dual adaptation
10	4	148.70355224609375	dual adaptation
11	4	187.7604217529297	dual adaptation
12	5	167.53411865234375	dual adaptation
13	5	207.4285888671875	dual adaptation
14	5	192.2756805419922	dual adaptation
15	6	235.59970092773438	dual adaptation
16	6	196.14598083496094	dual adaptation
17	6	255.683837890625	dual adaptation
18	7	155.38116455078125	dual adaptation
19	7	146.40797424316406	dual adaptation
20	7	104.88948059082031	dual adaptation
21	8	102.51826477050781	dual adaptation
22	8	176.55137634277344	dual adaptation
23	8	58.3048210144043	dual adaptation
24	9	121.21107482910156	dual adaptation
25	9	112.8867416381836	dual adaptation
26	9	74.22554779052734	dual adaptation
27	10	185.03269958496094	dual adaptation
28	10	169.11358642578125	dual adaptation
29	10	171.92124938964844	dual adaptation


==> Fig/sp500/_median_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.02449552247353844	triangular mass matrix
1	1	0.0493233523237425	triangular mass matrix
2	1	0.032117590628597516	triangular mass matrix
3	2	0.0925784929922287	triangular mass matrix
4	2	0.0073180792176142035	triangular mass matrix
5	2	0.033022682522478614	triangular mass matrix
6	3	0.28124687145036076	triangular mass matrix
7	3	0.06869631353902983	triangular mass matrix
8	3	0.35828841926546484	triangular mass matrix
9	4	0.04820322793485664	triangular mass matrix
10	4	0.1569062857390214	triangular mass matrix
11	4	0.16491681567485375	triangular mass matrix
12	5	0.2521363261017539	triangular mass matrix
13	5	0.2681965680088391	triangular mass matrix
14	5	0.2027734141030716	triangular mass matrix
15	6	0.10809667232077592	triangular mass matrix
16	6	0.19559317287311276	triangular mass matrix
17	6	0.27718301353752733	triangular mass matrix
18	7	0.19550956637696162	triangular mass matrix
19	7	0.23720285601114327	triangular mass matrix
20	7	0.1730537095326054	triangular mass matrix
21	8	0.1275262411190519	triangular mass matrix
22	8	0.20148996761618687	triangular mass matrix
23	8	0.21790014487357695	triangular mass matrix
24	9	0.1370341692669265	triangular mass matrix
25	9	0.20469134345851775	triangular mass matrix
26	9	0.17659403204608484	triangular mass matrix
27	10	0.161899378355024	triangular mass matrix
28	10	0.15094946054585545	triangular mass matrix
29	10	0.15348458498645212	triangular mass matrix
30	N	0.2250107649938825	N
31	N	0.2267894732442183	N
32	N	0.22671985013478618	N
0	1	0.01804511484942294	diagonal mass matrix
1	1	0.026220005259815833	diagonal mass matrix
2	1	0.016378215806130282	diagonal mass matrix
3	2	0.01841683561813019	diagonal mass matrix
4	2	0.006777155519229818	diagonal mass matrix
5	2	0.02100062971897833	diagonal mass matrix
6	3	0.00585010251693273	diagonal mass matrix
7	3	0.005238204811824275	diagonal mass matrix
8	3	0.013000445986605151	diagonal mass matrix
9	4	0.013728484871117353	diagonal mass matrix
10	4	0.08650703569887415	diagonal mass matrix
11	4	0.04081526333227766	diagonal mass matrix
12	5	0.156749803024633	diagonal mass matrix
13	5	0.14010560928802998	diagonal mass matrix
14	5	0.11864117932404375	diagonal mass matrix
15	6	0.09515367029475272	diagonal mass matrix
16	6	0.10185318781358106	diagonal mass matrix
17	6	0.16191367834635612	diagonal mass matrix
18	7	0.11528479956572012	diagonal mass matrix
19	7	0.132612330026126	diagonal mass matrix
20	7	0.1061443322989927	diagonal mass matrix
21	8	0.055710534498337475	diagonal mass matrix
22	8	0.10323426043834427	diagonal mass matrix
23	8	0.10150275431560338	diagonal mass matrix
24	9	0.06633761459866563	diagonal mass matrix
25	9	0.0963635236391788	diagonal mass matrix
26	9	0.08462292461155743	diagonal mass matrix
27	10	0.07073481573261738	diagonal mass matrix
28	10	0.06478717555840507	diagonal mass matrix
29	10	0.07649035790001248	diagonal mass matrix
0	1	0.000984593501267151	dual adaptation
1	1	0.0011202300582027261	dual adaptation
2	1	0.0011081061682104343	dual adaptation
3	2	0.0029083864707912846	dual adaptation
4	2	0.0030496903042777582	dual adaptation
5	2	0.002576370900767859	dual adaptation
6	3	0.0027251646955824826	dual adaptation
7	3	0.0026160004046400323	dual adaptation
8	3	0.0037710594561944435	dual adaptation
9	4	0.004319272958203377	dual adaptation
10	4	0.0037939821216818187	dual adaptation
11	4	0.0034185272856222374	dual adaptation
12	5	0.0026452840558086415	dual adaptation
13	5	0.002609407092277341	dual adaptation
14	5	0.0027533470316530974	dual adaptation
15	6	0.0028006644194552223	dual adaptation
16	6	0.004094878269087077	dual adaptation
17	6	0.002887950271143585	dual adaptation
18	7	0.004237674481285937	dual adaptation
19	7	0.002929672192985928	dual adaptation
20	7	0.00588049501634505	dual adaptation
21	8	0.0029191523946261212	dual adaptation
22	8	0.0028328273301790555	dual adaptation
23	8	0.00495156849529913	dual adaptation
24	9	0.002990908928859789	dual adaptation
25	9	0.004443104939003023	dual adaptation
26	9	0.004828868749838433	dual adaptation
27	10	0.002865041738555836	dual adaptation
28	10	0.003943452110738138	dual adaptation
29	10	0.005482635150445433	dual adaptation


==> Fig/sp500/_median_r_hat.csv <==
	variable	value	Sampler
0	1	1.0713441371917725	triangular mass matrix
1	1	1.029938817024231	triangular mass matrix
2	1	1.0565264225006104	triangular mass matrix
3	2	1.0184109210968018	triangular mass matrix
4	2	1.1428266763687134	triangular mass matrix
5	2	1.0428638458251953	triangular mass matrix
6	3	1.0059611797332764	triangular mass matrix
7	3	1.021350383758545	triangular mass matrix
8	3	1.0058932304382324	triangular mass matrix
9	4	1.034741759300232	triangular mass matrix
10	4	1.0104265213012695	triangular mass matrix
11	4	1.0099271535873413	triangular mass matrix
12	5	1.0067098140716553	triangular mass matrix
13	5	1.0065315961837769	triangular mass matrix
14	5	1.0081578493118286	triangular mass matrix
15	6	1.015304446220398	triangular mass matrix
16	6	1.0086450576782227	triangular mass matrix
17	6	1.0058146715164185	triangular mass matrix
18	7	1.0082519054412842	triangular mass matrix
19	7	1.0069185495376587	triangular mass matrix
20	7	1.0095107555389404	triangular mass matrix
21	8	1.0127780437469482	triangular mass matrix
22	8	1.0081464052200317	triangular mass matrix
23	8	1.0073819160461426	triangular mass matrix
24	9	1.0119035243988037	triangular mass matrix
25	9	1.0080803632736206	triangular mass matrix
26	9	1.0093574523925781	triangular mass matrix
27	10	1.0103726387023926	triangular mass matrix
28	10	1.0111699104309082	triangular mass matrix
29	10	1.0108165740966797	triangular mass matrix
30	N	1.2056388854980469	N
31	N	1.2083021402359009	N
32	N	1.194594383239746	N
0	1	1.107551097869873	diagonal mass matrix
1	1	1.072296380996704	diagonal mass matrix
2	1	1.0957305431365967	diagonal mass matrix
3	2	1.1022337675094604	diagonal mass matrix
4	2	1.3060381412506104	diagonal mass matrix
5	2	1.0831810235977173	diagonal mass matrix
6	3	1.371124505996704	diagonal mass matrix
7	3	1.4149143695831299	diagonal mass matrix
8	3	1.137009859085083	diagonal mass matrix
9	4	1.1360719203948975	diagonal mass matrix
10	4	1.017464518547058	diagonal mass matrix
11	4	1.0418766736984253	diagonal mass matrix
12	5	1.0109857320785522	diagonal mass matrix
13	5	1.0120480060577393	diagonal mass matrix
14	5	1.0144562721252441	diagonal mass matrix
15	6	1.017992615699768	diagonal mass matrix
16	6	1.0167899131774902	diagonal mass matrix
17	6	1.010347843170166	diagonal mass matrix
18	7	1.014668345451355	diagonal mass matrix
19	7	1.0127679109573364	diagonal mass matrix
20	7	1.0159412622451782	diagonal mass matrix
21	8	1.0309960842132568	diagonal mass matrix
22	8	1.016074776649475	diagonal mass matrix
23	8	1.0168240070343018	diagonal mass matrix
24	9	1.0259407758712769	diagonal mass matrix
25	9	1.017560601234436	diagonal mass matrix
26	9	1.020213007926941	diagonal mass matrix
27	10	1.0240834951400757	diagonal mass matrix
28	10	1.0265424251556396	diagonal mass matrix
29	10	1.0222282409667969	diagonal mass matrix
0	1	4.7685651779174805	dual adaptation
1	1	5.643308162689209	dual adaptation
2	1	5.611999034881592	dual adaptation
3	2	1.6168073415756226	dual adaptation
4	2	1.6614890098571777	dual adaptation
5	2	1.7675987482070923	dual adaptation
6	3	1.5420875549316406	dual adaptation
7	3	1.5660555362701416	dual adaptation
8	3	1.3509624004364014	dual adaptation
9	4	1.2847962379455566	dual adaptation
10	4	1.2836178541183472	dual adaptation
11	4	1.2998946905136108	dual adaptation
12	5	1.5516917705535889	dual adaptation
13	5	1.5502817630767822	dual adaptation
14	5	1.5263581275939941	dual adaptation
15	6	1.4806207418441772	dual adaptation
16	6	1.2798212766647339	dual adaptation
17	6	1.4578864574432373	dual adaptation
18	7	1.2644215822219849	dual adaptation
19	7	1.4427157640457153	dual adaptation
20	7	1.2454487085342407	dual adaptation
21	8	1.4500154256820679	dual adaptation
22	8	1.460200548171997	dual adaptation
23	8	1.2217717170715332	dual adaptation
24	9	1.419580101966858	dual adaptation
25	9	1.2508080005645752	dual adaptation
26	9	1.229108452796936	dual adaptation
27	10	1.4322576522827148	dual adaptation
28	10	1.285261631011963	dual adaptation
29	10	1.2614357471466064	dual adaptation


==> Fig/sp500/_min_ess.csv <==
	variable	value	Sampler
0	1	10.32078742980957	triangular mass matrix
1	1	11.718894004821777	triangular mass matrix
2	1	10.497986793518066	triangular mass matrix
3	2	23.187284469604492	triangular mass matrix
4	2	10.556347846984863	triangular mass matrix
5	2	16.765033721923828	triangular mass matrix
6	3	58.90654754638672	triangular mass matrix
7	3	42.05780029296875	triangular mass matrix
8	3	40.55194854736328	triangular mass matrix
9	4	41.598167419433594	triangular mass matrix
10	4	50.70800018310547	triangular mass matrix
11	4	45.49053192138672	triangular mass matrix
12	5	38.40318298339844	triangular mass matrix
13	5	37.88908004760742	triangular mass matrix
14	5	50.14641571044922	triangular mass matrix
15	6	52.4531364440918	triangular mass matrix
16	6	47.0837287902832	triangular mass matrix
17	6	90.8823471069336	triangular mass matrix
18	7	64.73867797851562	triangular mass matrix
19	7	71.99056243896484	triangular mass matrix
20	7	87.73536682128906	triangular mass matrix
21	8	51.75117111206055	triangular mass matrix
22	8	47.33282470703125	triangular mass matrix
23	8	86.8790283203125	triangular mass matrix
24	9	33.07737350463867	triangular mass matrix
25	9	36.76879119873047	triangular mass matrix
26	9	51.04743957519531	triangular mass matrix
27	10	23.621952056884766	triangular mass matrix
28	10	23.9544734954834	triangular mass matrix
29	10	31.719572067260742	triangular mass matrix
30	N	10.096761703491211	N
31	N	10.075916290283203	N
32	N	10.158940315246582	N
0	1	10.336237907409668	diagonal mass matrix
1	1	10.549689292907715	diagonal mass matrix
2	1	10.125275611877441	diagonal mass matrix
3	2	10.180208206176758	diagonal mass matrix
4	2	10.285920143127441	diagonal mass matrix
5	2	10.147313117980957	diagonal mass matrix
6	3	10.270997047424316	diagonal mass matrix
7	3	10.251313209533691	diagonal mass matrix
8	3	10.255233764648438	diagonal mass matrix
9	4	11.802624702453613	diagonal mass matrix
10	4	34.00980758666992	diagonal mass matrix
11	4	13.328751564025879	diagonal mass matrix
12	5	45.82880401611328	diagonal mass matrix
13	5	50.816009521484375	diagonal mass matrix
14	5	72.0694351196289	diagonal mass matrix
15	6	52.4919319152832	diagonal mass matrix
16	6	45.83613586425781	diagonal mass matrix
17	6	97.782470703125	diagonal mass matrix
18	7	58.039405822753906	diagonal mass matrix
19	7	72.07215118408203	diagonal mass matrix
20	7	105.71624755859375	diagonal mass matrix
21	8	37.44514846801758	diagonal mass matrix
22	8	55.37202453613281	diagonal mass matrix
23	8	65.73275756835938	diagonal mass matrix
24	9	23.10578155517578	diagonal mass matrix
25	9	32.61768341064453	diagonal mass matrix
26	9	32.82065963745117	diagonal mass matrix
27	10	19.514089584350586	diagonal mass matrix
28	10	20.06931495666504	diagonal mass matrix
29	10	20.609352111816406	diagonal mass matrix
0	1	11.042595863342285	dual adaptation
1	1	10.798376083374023	dual adaptation
2	1	10.910324096679688	dual adaptation
3	2	10.167715072631836	dual adaptation
4	2	11.592424392700195	dual adaptation
5	2	10.351349830627441	dual adaptation
6	3	10.040326118469238	dual adaptation
7	3	10.034478187561035	dual adaptation
8	3	10.062615394592285	dual adaptation
9	4	10.07504653930664	dual adaptation
10	4	10.070819854736328	dual adaptation
11	4	10.055255889892578	dual adaptation
12	5	10.066696166992188	dual adaptation
13	5	10.054351806640625	dual adaptation
14	5	10.053167343139648	dual adaptation
15	6	10.04442310333252	dual adaptation
16	6	10.05216121673584	dual adaptation
17	6	10.040337562561035	dual adaptation
18	7	10.066437721252441	dual adaptation
19	7	10.069998741149902	dual adaptation
20	7	10.097152709960938	dual adaptation
21	8	10.101432800292969	dual adaptation
22	8	10.058204650878906	dual adaptation
23	8	10.178933143615723	dual adaptation
24	9	10.083806991577148	dual adaptation
25	9	10.090485572814941	dual adaptation
26	9	10.141368865966797	dual adaptation
27	10	10.055412292480469	dual adaptation
28	10	10.060989379882812	dual adaptation
29	10	10.059828758239746	dual adaptation


==> Fig/sp500/_min_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.0008300486952066422	Tridiagonal
1	1	0.0007999128429219127	Tridiagonal
2	1	0.0008492040215060115	Tridiagonal
3	2	0.001950312638655305	Tridiagonal
4	2	0.0005188589566387236	Tridiagonal
5	2	0.0011971206404268742	Tridiagonal
6	3	0.004935847129672766	Tridiagonal
7	3	0.0033263820223510265	Tridiagonal
8	3	0.004165495280176401	Tridiagonal
9	4	0.0035361095797270536	Tridiagonal
10	4	0.004218746442347765	Tridiagonal
11	4	0.0038217254914343357	Tridiagonal
12	5	0.003289742162451148	Tridiagonal
13	5	0.0032438391353935003	Tridiagonal
14	5	0.004294723272323608	Tridiagonal
15	6	0.0044827209785580635	Tridiagonal
16	6	0.00400167889893055	Tridiagonal
17	6	0.007590395864099264	Tridiagonal
18	7	0.005524073261767626	Tridiagonal
19	7	0.006144039332866669	Tridiagonal
20	7	0.007475633639842272	Tridiagonal
21	8	0.004331428091973066	Tridiagonal
22	8	0.004046030342578888	Tridiagonal
23	8	0.007353345863521099	Tridiagonal
24	9	0.0027819254901260138	Tridiagonal
25	9	0.0031321507412940264	Tridiagonal
26	9	0.004304966423660517	Tridiagonal
27	10	0.002010325901210308	Tridiagonal
28	10	0.002046308247372508	Tridiagonal
29	10	0.00267891981638968	Tridiagonal
30	N	0.00022718802210874856	NUTS
31	N	0.00022851116955280304	NUTS
32	N	0.00023032334866002202	NUTS
0	1	0.0008720814366824925	Diagonal
1	1	0.0008373611490242183	Diagonal
2	1	0.0007115365006029606	Diagonal
3	2	0.0008641862077638507	Diagonal
4	2	0.000873525976203382	Diagonal
5	2	0.0008410211885347962	Diagonal
6	3	0.0008752775029279292	Diagonal
7	3	0.0008505495497956872	Diagonal
8	3	0.0008349362760782242	Diagonal
9	4	0.0010005929507315159	Diagonal
10	4	0.0025395997799932957	Diagonal
11	4	0.0011116227833554149	Diagonal
12	5	0.003920296207070351	Diagonal
13	5	0.004285448230803013	Diagonal
14	5	0.00620019668713212	Diagonal
15	6	0.004512812942266464	Diagonal
16	6	0.003908440936356783	Diagonal
17	6	0.008397726342082024	Diagonal
18	7	0.0049407025799155235	Diagonal
19	7	0.006186929997056723	Diagonal
20	7	0.009099474176764488	Diagonal
21	8	0.0031933949794620275	Diagonal
22	8	0.0046562799252569675	Diagonal
23	8	0.005601228214800358	Diagonal
24	9	0.001955957617610693	Diagonal
25	9	0.002799670910462737	Diagonal
26	9	0.002782045165076852	Diagonal
27	10	0.0016466794768348336	Diagonal
28	10	0.0017123629804700613	Diagonal
29	10	0.0017742497147992253	Diagonal
0	1	0.0007522246451117098	Dual adapt.
1	1	0.0008990407804958522	Dual adapt.
2	1	0.0008935965597629547	Dual adapt.
3	2	0.0008516893722116947	Dual adapt.
4	2	0.000973171612713486	Dual adapt.
5	2	0.0008619460859335959	Dual adapt.
6	3	0.0008445442072115839	Dual adapt.
7	3	0.0008247113437391818	Dual adapt.
8	3	0.0008279326721094549	Dual adapt.
9	4	0.000844838737975806	Dual adapt.
10	4	0.0007395986467599869	Dual adapt.
11	4	0.000698117190040648	Dual adapt.
12	5	0.0008267707307823002	Dual adapt.
13	5	0.0008109690970741212	Dual adapt.
14	5	0.0008437918731942773	Dual adapt.
15	6	0.000831844168715179	Dual adapt.
16	6	0.0008278177701868117	Dual adapt.
17	6	0.0008315106388181448	Dual adapt.
18	7	0.0008196955895982683	Dual adapt.
19	7	0.0008288500248454511	Dual adapt.
20	7	0.001063794014044106	Dual adapt.
21	8	0.0008396244957111776	Dual adapt.
22	8	0.0008287748205475509	Dual adapt.
23	8	0.0008409879519604146	Dual adapt.
24	9	0.0008415807387791574	Dual adapt.
25	9	0.0008351237047463655	Dual adapt.
26	9	0.0008434575865976512	Dual adapt.
27	10	0.0008152226218953729	Dual adapt.
28	10	0.0008341462817043066	Dual adapt.
29	10	0.0010648107854649425	Dual adapt.


==> Fig/sp500/_target_ess_per_sec.csv <==
	variable	value	Sampler
0	1	0.009438137523829937	triangular mass matrix
1	1	0.003797604003921151	triangular mass matrix
2	1	0.0052405428141355515	triangular mass matrix
3	2	0.024646945297718048	triangular mass matrix
4	2	0.0031230300664901733	triangular mass matrix
5	2	0.008197374641895294	triangular mass matrix
6	3	0.06578993052244186	triangular mass matrix
7	3	0.026112569496035576	triangular mass matrix
8	3	0.07496749609708786	triangular mass matrix
9	4	0.026151049882173538	triangular mass matrix
10	4	0.042977992445230484	triangular mass matrix
11	4	0.05685967952013016	triangular mass matrix
12	5	0.04781408980488777	triangular mass matrix
13	5	0.04206480085849762	triangular mass matrix
14	5	0.049082040786743164	triangular mass matrix
15	6	0.04326227679848671	triangular mass matrix
16	6	0.0592021718621254	triangular mass matrix
17	6	0.07116427272558212	triangular mass matrix
18	7	0.03933709114789963	triangular mass matrix
19	7	0.06491067260503769	triangular mass matrix
20	7	0.08288978040218353	triangular mass matrix
21	8	0.05834973603487015	triangular mass matrix
22	8	0.05939536169171333	triangular mass matrix
23	8	0.07550516724586487	triangular mass matrix
24	9	0.06854058802127838	triangular mass matrix
25	9	0.056073859333992004	triangular mass matrix
26	9	0.07663603872060776	triangular mass matrix
27	10	0.05902574583888054	triangular mass matrix
28	10	0.04166572168469429	triangular mass matrix
29	10	0.05596368387341499	triangular mass matrix
30	N	0.00029922754038125277	N
31	N	0.0004024214867968112	N
32	N	0.0008385800756514072	N
0	1	0.006620904430747032	diagonal mass matrix
1	1	0.005588032770901918	diagonal mass matrix
2	1	0.0035542435944080353	diagonal mass matrix
3	2	0.011741681024432182	diagonal mass matrix
4	2	0.0029445141553878784	diagonal mass matrix
5	2	0.007874500006437302	diagonal mass matrix
6	3	0.006370175164192915	diagonal mass matrix
7	3	0.003007975174114108	diagonal mass matrix
8	3	0.0047010271809995174	diagonal mass matrix
9	4	0.007864546030759811	diagonal mass matrix
10	4	0.015689382329583168	diagonal mass matrix
11	4	0.012619289569556713	diagonal mass matrix
12	5	0.04352680593729019	diagonal mass matrix
13	5	0.05519559606909752	diagonal mass matrix
14	5	0.09249472618103027	diagonal mass matrix
15	6	0.04446060210466385	diagonal mass matrix
16	6	0.04893898963928223	diagonal mass matrix
17	6	0.0875839963555336	diagonal mass matrix
18	7	0.059345804154872894	diagonal mass matrix
19	7	0.0532708466053009	diagonal mass matrix
20	7	0.0904150903224945	diagonal mass matrix
21	8	0.050609078258275986	diagonal mass matrix
22	8	0.049470119178295135	diagonal mass matrix
23	8	0.08312436193227768	diagonal mass matrix
24	9	0.05809333920478821	diagonal mass matrix
25	9	0.042205289006233215	diagonal mass matrix
26	9	0.07390454411506653	diagonal mass matrix
27	10	0.049747638404369354	diagonal mass matrix
28	10	0.03384217619895935	diagonal mass matrix
29	10	0.055748023092746735	diagonal mass matrix
0	1	0.009438137523829937	dual adaptation
1	1	0.003797604003921151	dual adaptation
2	1	0.0052405428141355515	dual adaptation
3	2	0.024646945297718048	dual adaptation
4	2	0.0031230300664901733	dual adaptation
5	2	0.008197374641895294	dual adaptation
6	3	0.06578993052244186	dual adaptation
7	3	0.026112569496035576	dual adaptation
8	3	0.07496749609708786	dual adaptation
9	4	0.026151049882173538	dual adaptation
10	4	0.042977992445230484	dual adaptation
11	4	0.05685967952013016	dual adaptation
12	5	0.04781408980488777	dual adaptation
13	5	0.04206480085849762	dual adaptation
14	5	0.049082040786743164	dual adaptation
15	6	0.04326227679848671	dual adaptation
16	6	0.0592021718621254	dual adaptation
17	6	0.07116427272558212	dual adaptation
18	7	0.03933709114789963	dual adaptation
19	7	0.06491067260503769	dual adaptation
20	7	0.08288978040218353	dual adaptation
21	8	0.05834973603487015	dual adaptation
22	8	0.05939536169171333	dual adaptation
23	8	0.07550516724586487	dual adaptation
24	9	0.06854058802127838	dual adaptation
25	9	0.056073859333992004	dual adaptation
26	9	0.07663603872060776	dual adaptation
27	10	0.05902574583888054	dual adaptation
28	10	0.04166572168469429	dual adaptation
29	10	0.05596368387341499	dual adaptation


==> Fig/sp500/accept_rate.csv <==
	value
count	93.0
mean	0.7976520298629679
std	0.1310584952610996
min	0.6179428696632385
25%	0.6603377461433411
50%	0.8061000108718872
75%	0.9386679530143738
max	0.9843714237213135


==> Fig/sp500/cpu_time.csv <==
	value
count	93.0
mean	13145.980867188464
std	5820.769066025648
min	9447.527803897858
25%	11735.419163703918
50%	11912.003907442093
75%	12149.361654996872
max	44442.31812763214


==> Fig/sp500/max_r_hat.csv <==
	value
count	93.0
mean	60.32875875503786
std	77.53604119856178
min	1.2277896404266357
25%	1.6537127494812012
50%	12.0414457321167
75%	108.7970199584961
max	308.07763671875


==> Fig/sp500/median_ess_per_sec.csv <==
	value
count	93.0
mean	0.0823188895217792
std	0.08834356761936428
min	0.000984593501267151
25%	0.004237674481285937
50%	0.0493233523237425
75%	0.15094946054585545
max	0.35828841926546484


==> Fig/sp500/median_r_hat.csv <==
	value
count	93.0
mean	1.2972410673736243
std	0.7709731068374852
min	1.0058146715164185
25%	1.0127679109573364
50%	1.0428638458251953
75%	1.285261631011963
max	5.643308162689209


==> Fig/sp500/min_ess.csv <==
	value
count	93.0
mean	28.884143706290953
std	24.428535947372573
min	10.034478187561035
25%	10.101432800292969
50%	11.802624702453613
75%	45.82880401611328
max	105.71624755859375


==> Fig/sp500/min_ess_per_sec.csv <==
	value
count	93.0
mean	0.0024171441600042125
std	0.00211738067312394
min	0.00022718802210874856
25%	0.0008351237047463655
50%	0.0010648107854649425
75%	0.003920296207070351
max	0.009099474176764488


==> Fig/sp500/residual_eigenvalues.csv <==
	variable	value
count	60000.0	60000.0
mean	5.5	-0.5354852375277027
std	2.8723052592459086	0.3028003327804957
min	1.0	-2.1332578659057617
25%	3.0	-0.7465470433235168
50%	5.5	-0.529309868812561
75%	8.0	-0.3481651470065117
max	10.0	0.0


==> Fig/sp500/target_ess_per_sec.csv <==
	value
count	93.0
mean	0.042564133664415346
std	0.02649455753562516
min	0.00029922754038125277
25%	0.012619289569556713
50%	0.04781408980488777
75%	0.059345804154872894
max	0.09249472618103027

